Earlier Tokens Contribute More: Learning Direct Preference Optimization From Temporal Decay Perspective

Direct Preference Optimization (DPO) has gained attention as an efficient alternative to reinforcement learning from human feedback (RLHF) for aligning large language models (LLMs) with human preferences. Despite its advantages, DPO suffers from a length bias, generating responses longer than those from the reference model. Existing solutions like SimPO and SamPO address this issue but uniformly treat the contribution of rewards across sequences, overlooking temporal dynamics. To this end, we propose an enhanced preference optimization method that incorporates a temporal decay factor controlled by a gamma parameter. This dynamic weighting mechanism adjusts the influence of each reward based on its position in the sequence, prioritizing earlier tokens that are more critical for alignment. By adaptively focusing on more relevant feedback, our approach mitigates overfitting to less pertinent data and remains responsive to evolving human preferences. Experimental results on several benchmarks show that our approach consistently outperforms vanilla DPO by 5.9-8.8 points on AlpacaEval 2 and 3.3-9.7 points on Arena-Hard across different model architectures and sizes. Furthermore, additional experiments on mathematical and reasoning benchmarks (MMLU, GSM8K, and MATH) confirm that our method enhances performance without compromising general capabilities. Our codebase would be available at \url{https://github.com/LotuSrc/D2PO}.

==> Figure/gemma0d95_self_target_kl.csv <==
position,value
0,0.6966832239679237
1,0.7890012913411593
2,0.9062587156487613
3,0.8042541556640735
4,0.943531946319537
5,0.9795126334485615
6,0.9274275888740159
7,0.9576948468261172
8,0.8174535593324862
9,0.9600602178052117
10,0.9965670217803018
11,0.7379636468972485
12,0.8122970185517197
13,0.8239811142346615
14,0.8318238589654462
15,0.9652049710691998
16,0.8169841510590509
17,0.8834330371008821
18,0.8954355175664103
19,0.9191702455957029
20,0.9737623245192234
21,0.7864656896183423
22,0.8144759251752034
23,0.9250330277037343
24,0.8071002518975773
25,0.8088225638423387
26,0.7831491378511724
27,0.9896136561256302
28,0.8058839846217409
29,0.7567958437323364
30,0.7434111999705536
31,0.8154002963269142
32,0.5768797874042659
33,0.708997523299047
34,0.7323827198449584
35,0.7046565545004811
36,0.674884764776965
37,0.5680136758289387
38,0.6725264708323927
39,0.6554769082514958
40,0.6445748687549369
41,0.6278239343007794
42,0.6415731820139251
43,0.5868976178255044
44,0.5973499359019164
45,0.5810408290077935
46,0.6610569414243455
47,0.6239774608341712
48,0.5624317187048224
49,0.5028245291566034
50,0.5670645444527919
51,0.5554015737370883
52,0.4569958990165626
53,0.4920641348686665
54,0.5129116583275898
55,0.4194854520667238
56,0.45363450272180095
57,0.4733920907723806
58,0.5305158481872169
59,0.4684187917605401
60,0.49321175051599975
61,0.4410847305884335
62,0.43367129042064995
63,0.456973163457373
64,0.4346161971009199
65,0.45619027378669913
66,0.4008663847526432
67,0.43492117030581146
68,0.4201921389425844
69,0.47263137477805095
70,0.39573520793994826
71,0.46296036326545886
72,0.44407052302280153
73,0.4192040581536888
74,0.37547003151163494
75,0.4247825352253731
76,0.46280890595981367
77,0.4129495528916992
78,0.39120913972294163
79,0.4450680020922766
80,0.387864197651966
81,0.41695929186720065
82,0.3752527721374668
83,0.4704581559538802
84,0.4315441250536771
85,0.4371440500175703
86,0.3637256195394972
87,0.3883306998577611
88,0.34829348894914636
89,0.3737445924400105
90,0.2992206951017255
91,0.3640643615663323
92,0.32867634509520594
93,0.3162953990102005
94,0.36800635209236204
95,0.353161751865698
96,0.3100018758733166
97,0.3427828186358072
98,0.323938936591402
99,0.3325067609216301
100,0.32054099003113273
101,0.39945715631295436
102,0.35404149343190155
103,0.47491061028727405
104,0.49022555268967816
105,0.35197354050245877
106,0.366436961635209
107,0.3852419200283867
108,0.3523677199673556
109,0.3723510822667539
110,0.3556915783236197
111,0.31787945208053164
112,0.4127501965791251
113,0.3763187331245849
114,0.370139989774571
115,0.32002111575136416
116,0.3233272930502795
117,0.305980663738085
118,0.3230244450568618
119,0.378182932903608
120,0.4173760528991569
121,0.4325851487439935
122,0.3788800519225882
123,0.3647167871444399
124,0.3400991779125835
125,0.3246070818125128
126,0.2859473317829859
127,0.3000464682229527
128,0.2934710004655301
129,0.3396493826860554
130,0.34744733558132135
131,0.25059917425752964
132,0.34336939961776053
133,0.2679674648415408
134,0.3173637038911747
135,0.31329814885459895
136,0.30081874510297396
137,0.3002516352958646
138,0.28706800547684824
139,0.26679305670097064
140,0.2738193233256885
141,0.3584779451563634
142,0.36856507808277855
143,0.31688413256553793
144,0.3004622905545317
145,0.3217348812610139
146,0.26069350195149343
147,0.33534801974004536
148,0.3313910557646912
149,0.29351218690196235
150,0.2751030136750254
151,0.30433411794999216
152,0.2774480483776364
153,0.3434496300485559
154,0.300675967445187
155,0.2561014934421175
156,0.2750241633134388
157,0.2584011404156356
158,0.29233463369920826
159,0.23509986828678486
160,0.2684704831144425
161,0.2972465009324404
162,0.27382745909756195
163,0.28835962604539916
164,0.25740635424385255
165,0.35758842910740407
166,0.23693497829261395
167,0.32897287501840083
168,0.2700421952350696
169,0.2731143601389691
170,0.2586624897365501
171,0.2778897625398827
172,0.2837769411366571
173,0.2824673758543997
174,0.2510765930142026
175,0.2956807017135302
176,0.2657722859843507
177,0.3061740461162709
178,0.2562181681349726
179,0.27002163863840634
180,0.18728491572908584
181,0.24948510527711854
182,0.25246164024300155
183,0.23995795788190957
184,0.2367193169238178
185,0.2423906832597513
186,0.26665493442727367
187,0.2608871195001041
188,0.27445923098160274
189,0.2590561775173891
190,0.27657176497166047
191,0.2591127911355916
192,0.2735344998856705
193,0.26589584993274457
194,0.2607917533895501
195,0.2515998265287542
196,0.2714350059106488
197,0.29882490285693053
198,0.2628624485781965
199,0.22868789534833828
200,0.2699301849663339
201,0.24543435562411073
202,0.24584851074157774
203,0.2518882196693169
204,0.2140584221692874
205,0.2267684297306921
206,0.24768131619536657
207,0.2536981880506196
208,0.2483352078539705
209,0.24541589463558383
210,0.2995598227075202
211,0.1863542056929679
212,0.21820095256825744
213,0.22935179550078982
214,0.27466015176577224
215,0.1861530773648531
216,0.2207080809092065
217,0.19288331642855652
218,0.2131920375888014
219,0.26490833454582613
220,0.2607066961085
221,0.22401481707869306
222,0.22499534413411457
223,0.21566064690976888
224,0.2586787412428363
225,0.2350837868981735
226,0.2462348095739651
227,0.24108697146242852
228,0.22364283232400478
229,0.2376396002426001
230,0.22474914899797901
231,0.19167724258992386
232,0.22567617797198825
233,0.23082770874065786
234,0.21887563611613844
235,0.22172107225535392
236,0.26105485641397275
237,0.21808100772297
238,0.22951467015214116
239,0.22957124380086796
240,0.29223705258520977
241,0.22681903482130103
242,0.2420284967146315
243,0.20786014877768808
244,0.19755043937310082
245,0.2507181384777816
246,0.20488727941921503
247,0.1847408463335055
248,0.21274262906047722
249,0.21198005084811347
250,0.19117889226873291
251,0.22075821571853477
252,0.20826980820481195
253,0.19993137007073136
254,0.18891054880378474
255,0.2402924885873581
256,0.24961233126635296
257,0.28617584991182915
258,0.20407007094535112
259,0.20928131616367018
260,0.16369488100565976
261,0.20965553737712428
262,0.16987384383965207
263,0.17665623368775646
264,0.18275593674515492
265,0.18419458062308083
266,0.18937917484467937
267,0.18240696177374907
268,0.21039738009651665
269,0.18536471515328357
270,0.17113339692977658
271,0.19683363811631005
272,0.13317658801659554
273,0.14876754158195604
274,0.19435603973238286
275,0.18659703105356842
276,0.19814055032873873
277,0.1942369720754602
278,0.19546606653109636
279,0.18371723528049327
280,0.19948687805864526
281,0.18812764840605234
282,0.18315313893749421
283,0.1865567965033147
284,0.16531881703859488
285,0.18489572034096124
286,0.15312418231714478
287,0.1596483276661766
288,0.20100012824499883
289,0.15960650414859862
290,0.14941774532054472
291,0.18403537068309908
292,0.18214631955369842
293,0.17625871715744518
294,0.16153504283379355
295,0.18532696695045334
296,0.1707864114233587
297,0.18988483013068633
298,0.16653086984411816
299,0.18123956051930615
300,0.16926062370059372
301,0.145446920313777
302,0.17047972396769423
303,0.1767658984621013
304,0.20651930148801564
305,0.17080653990581582
306,0.1549201635973367
307,0.15130855828311301
308,0.17888770347853872
309,0.17568618307440154
310,0.1651120560540522
311,0.16283085706089917
312,0.2092752931807913
313,0.149271060101552
314,0.16736749826428796
315,0.16727880730946135
316,0.1723359775017766
317,0.1479609221807668
318,0.14149986217993651
319,0.1641650038888925
320,0.18510427935756418
321,0.17350535924251304
322,0.1866849404658005
323,0.2130875244106945
324,0.16649807257377397
325,0.19053352030857026
326,0.1970509431099767
327,0.18841860394751977
328,0.17775298061191924
329,0.17822649124362763
330,0.15453887769179026
331,0.1433713360154164
332,0.17799412674094245
333,0.17190776607083053
334,0.17178484016884057
335,0.16555062842187127
336,0.17008261234798883
337,0.17895728239366257
338,0.17575967215952712
339,0.20246769709596787
340,0.14689257283164303
341,0.204144021791066
342,0.19743501066216484
343,0.1484743813856617
344,0.16606726726446602
345,0.18423207403065603
346,0.19598765159069026
347,0.16545257452247947
348,0.19479189491971327
349,0.16452347785069044
350,0.16820360232218248
351,0.166037929758974
352,0.14078492310523835
353,0.1668998664278127
354,0.1671559876746196
355,0.147142475340803
356,0.15319392941714408
357,0.14801408498067598
358,0.13837319049110117
359,0.16202238385789475
360,0.1397180618590207
361,0.15780153444376963
362,0.18427645256262956
363,0.16732521294081368
364,0.1727172456508701
365,0.16027866006412114
366,0.14338444347326548
367,0.17297723957975003
368,0.14245966486776063
369,0.13056366560123756
370,0.16112092240436868
371,0.1457987509790792
372,0.12193528927839983
373,0.1434856101570099
374,0.19632456396706174
375,0.16402888794801707
376,0.18727114841639514
377,0.1673045623012328
378,0.14447737203107647
379,0.1366758345628323
380,0.1277264934126782
381,0.16771008380524707
382,0.14407145450568662
383,0.14581715870239695
384,0.1516262882726119
385,0.16613745239996083
386,0.13547466149817222
387,0.13450860263614442
388,0.16503662503052913
389,0.20591076985571596
390,0.14330431266599947
391,0.14306347582649245
392,0.15111855513416825
393,0.14468852075861086
394,0.13376289766073016
395,0.1758582103405375
396,0.14956960056868138
397,0.15125867310981972
398,0.16033328807773853
399,0.17964565882505037
400,0.13721457679225385
401,0.16422038223998411
402,0.17879080180290555
403,0.14776378853450964
404,0.18052667004298228
405,0.15517217986530343
406,0.1298889491778466
407,0.1741676284963052
408,0.12922137948599685
409,0.14620568483080568
410,0.17486433162957207
411,0.17232370392061333
412,0.18439766687653203
413,0.15300021203459901
414,0.14992165251599895
415,0.1607283271700773
416,0.15181483484433
417,0.15201038732618963
418,0.1543416579729692
419,0.1536333537575164
420,0.16675035106093192
421,0.14748375757387672
422,0.12922385825748164
423,0.16671984521654784
424,0.16938462490592246
425,0.1672750264437165
426,0.15272487012434982
427,0.1435189707701619
428,0.14799523348552743
429,0.1517054836765493
430,0.14030211768078923
431,0.13997239257080443
432,0.1580675005866796
433,0.146755091094168
434,0.14495872469323404
435,0.14376710100070372
436,0.15358720999834086
437,0.15028360688693063
438,0.1744409895519243
439,0.13240300003196348
440,0.1640294173236244
441,0.13267009259327237
442,0.13622052630236275
443,0.11857339792939528
444,0.12193638437080438
445,0.1250259016445679
446,0.13912055563368694
447,0.14428239428071327
448,0.14968089632629475
449,0.10467839154605733
450,0.13778575842888774
451,0.15437405959127637
452,0.1537827339877137
453,0.12920189309363883
454,0.15892935915563658
455,0.12532279651753941
456,0.17419803564699898
457,0.14952522998795187
458,0.13543355271448193
459,0.15109277001808794
460,0.15874840851269476
461,0.13643435584092434
462,0.14404139723615322
463,0.1502909175713217
464,0.13759944006175087
465,0.1709368367896129
466,0.12634746469458794
467,0.13330472892767342
468,0.16537075035952667
469,0.13938057536084314
470,0.14559511534964822
471,0.15357854975155563
472,0.17305874242979102
473,0.1584654915730327
474,0.1291865042401078
475,0.16581844676716798
476,0.11916598411278156
477,0.13262992366903345
478,0.1691650552516265
479,0.1473174012282994
480,0.14380679723258108
481,0.15641745745884406
482,0.1682690289821201
483,0.1723929514131536
484,0.1879955784206173
485,0.15813785840279823
486,0.1494738662908882
487,0.1418408467669413
488,0.13046573602381306
489,0.16579717785294448
490,0.1597998292019225
491,0.16259328931794467
492,0.16236606867519254
493,0.1825126549616933
494,0.17157823628041768
495,0.14722708700215736
496,0.12967892657137725
497,0.12611255793093962
498,0.1645914006054867
499,0.15198905737858137
500,0.16918552979420554
501,0.15020861811160338
502,0.13615609887158384
503,0.13726366242371962
504,0.11978424194634225
505,0.15745045766213409
506,0.12220511456997682
507,0.1541475755734616
508,0.13263398511127708
509,0.13332639097690796
510,0.1256386399828896
511,0.159920662537564
512,0.12596596218193643
513,0.12593854531194024
514,0.11219078098247112
515,0.12529123719880692
516,0.16928034621343455
517,0.15810228446316624
518,0.17649660029607842
519,0.13324013545454003
520,0.1589927276559922
521,0.14616684227834928
522,0.1955221024218925
523,0.16475641749533937
524,0.1490208412955718
525,0.12499785196781932
526,0.15361292551907788
527,0.11560346104940183
528,0.1598837519040148
529,0.13461960599391706
530,0.12497839399268089
531,0.17418987053300722
532,0.16989683065312705
533,0.14716900829348017
534,0.1598327966607445
535,0.1486062262032369
536,0.13558746828471088
537,0.11836207276287038
538,0.10153881946337054
539,0.15952671083072273
540,0.15303905438360058
541,0.14143813746156725
542,0.13540791906656338
543,0.15027201758720782
544,0.11947852754225248
545,0.16373764186934633
546,0.14243045465371948
547,0.12938016246288803
548,0.15620538151208024
549,0.1307437633000679
550,0.14852885480422937
551,0.14050489302702915
552,0.12793343421609168
553,0.12722853397045494
554,0.14806218275937622
555,0.14808606755442522
556,0.1391229989006674
557,0.13037835688470895
558,0.15491817990432782
559,0.1455843898606562
560,0.11993651657818234
561,0.1051975125121898
562,0.1477567074135778
563,0.13547490343887728
564,0.11343227086838134
565,0.15169230571566028
566,0.15092986603835484
567,0.13403731484272338
568,0.11517475344844645
569,0.12813874275101042
570,0.16068364880454805
571,0.11652772570016967
572,0.13190897628277243
573,0.10712002141501718
574,0.12271556105931299
575,0.12341981906992797
576,0.14577274852260663
577,0.15527099590394916
578,0.12515709206293893
579,0.15363736035692196
580,0.11324740844436658
581,0.1387054327857453
582,0.120295180689811
583,0.1378209548962793
584,0.16041532160412084
585,0.10788916888925544
586,0.12257004574553852
587,0.11211547538197916
588,0.13703918380150593
589,0.11505667285817535
590,0.1431981204425939
591,0.1433859477411136
592,0.13765482908907034
593,0.11129777107106925
594,0.09280955280972515
595,0.13266163240658532
596,0.10453083587787153
597,0.12857696317719416
598,0.0995199522887935
599,0.11616748245038223
600,0.12395099090319672
601,0.11593528101080756
602,0.12059817129071947
603,0.1325353620127834
604,0.11450199612127655
605,0.1343077170758738
606,0.14098270548925435
607,0.10691498150782082
608,0.14806992525723603
609,0.132560605086052
610,0.13359366624578597
611,0.13327222472942887
612,0.15368225405700373
613,0.14686203706064646
614,0.1196168527933914
615,0.12179955266634626
616,0.12686520922221686
617,0.1317172141860783
618,0.1507864569326351
619,0.1457810965758573
620,0.1492580148447049
621,0.15692713653949997
622,0.13683048216535282
623,0.15794394380781984
624,0.13781123765373457
625,0.1304997295977985
626,0.12573464383342986
627,0.1560452333761661
628,0.1227945826919287
629,0.1204854304783026
630,0.12959597415413696
631,0.12935380608929295
632,0.11611489178671952
633,0.12276334998555928
634,0.12646938556274281
635,0.14601457552621744
636,0.1585572932041645
637,0.1170713768672836
638,0.11011140407488941
639,0.13371901134480577
640,0.13396812252881116
641,0.14332821494165213
642,0.1434504594994167
643,0.16860220139734555
644,0.1090030286038395
645,0.15313372462464866
646,0.12385045224851571
647,0.14341677368200526
648,0.1475032146885721
649,0.15931167810210528
650,0.18685092936447428
651,0.15216492641139426
652,0.1562924757632055
653,0.1558460929029636
654,0.14884351741136778
655,0.15984072156610923
656,0.12751528586873304
657,0.18017139599363557
658,0.12319310152515496
659,0.10878848105229402
660,0.12558966192321358
661,0.09845014757883783
662,0.13935685775330803
663,0.13386646846765315
664,0.13074877469560725
665,0.13881522612870223
666,0.17631323998674514
667,0.12278516844719951
668,0.12890297040102738
669,0.11315610491324296
670,0.14794532369646232
671,0.09817837225209977
672,0.15625546166351897
673,0.16426231638375327
674,0.1434436006464312
675,0.12362406975014886
676,0.19484351937643482
677,0.17258768257494658
678,0.1613214546394641
679,0.1987133403917956
680,0.14250341554510187
681,0.1434585585908964
682,0.1513803780825149
683,0.13922344393714894
684,0.15286401495418492
685,0.1175439323791902
686,0.10951572263715263
687,0.15077594864345725
688,0.16944770784972257
689,0.12739970452592733
690,0.15724706106027608
691,0.13867221907705865
692,0.11877101784810286
693,0.12709325496075302
694,0.12153441391874353
695,0.1496892427997882
696,0.11469086249939733
697,0.13052852624357592
698,0.13077504709727386
699,0.19231633956418456
700,0.13642668465863478
701,0.1296916404638922
702,0.13410361525176617
703,0.18422492789593053
704,0.12389038917930872
705,0.14960969914694724
706,0.1341545187654686
707,0.12723085483964072
708,0.11280419198606699
709,0.14668701122289418
710,0.1277213626319504
711,0.14006518900696394
712,0.12624607046920386
713,0.15827932452760118
714,0.1553820614010003
715,0.12196565729440416
716,0.10199199554071746
717,0.14808165173463042
718,0.08309569241230795
719,0.1250931911586464
720,0.12146201731521807
721,0.11621045350199227
722,0.12590784141984557
723,0.13433073483136795
724,0.11018736101185307
725,0.17738649969928869
726,0.15544721512914836
727,0.1588759674499582
728,0.15733356635804066
729,0.11917524384148856
730,0.17281590017568693
731,0.16894396732209424
732,0.15513164829480228
733,0.1145991096732144
734,0.18927067057672317
735,0.13330396332998223
736,0.12280371869363702
737,0.14538364650166657
738,0.15443136774687433
739,0.14537212583841463
740,0.1511568519760002
741,0.11400697537787814
742,0.14172103172729145
743,0.14063909405823904
744,0.16284919052558897
745,0.16329460910068858
746,0.16549077112405602
747,0.102687449506606
748,0.10485052188356062
749,0.15298664143536683
750,0.14485270467704559
751,0.1515428887580018
752,0.12238616218469127
753,0.2073214293693497
754,0.16573470343753
755,0.15875044014992792
756,0.15286112327062706
757,0.14668887103905492
758,0.13738436651734354
759,0.14093856037781083
760,0.12224460242174895
761,0.15607841479616139
762,0.19548481950790184
763,0.12297081155231995
764,0.09786561488917349
765,0.17261998140840434
766,0.12203759400895196
767,0.14884845848321027
768,0.15760289707165823
769,0.13701980533652738
770,0.11882843479755784
771,0.136166977596732
772,0.11260438575364329
773,0.14145985325011892
774,0.09887923460251241
775,0.10797070857867108
776,0.1917355875252228
777,0.17276151883997412
778,0.12464616331788032
779,0.16995854307293806
780,0.13349474585199478
781,0.18170831163659845
782,0.1212835897709042
783,0.09097777678460546
784,0.10574884833984959
785,0.21215672731599788
786,0.18970573093631285
787,0.0991697619426306
788,0.16253484149545955
789,0.17396638986625973
790,0.12726109893173942
791,0.20759268948971862
792,0.12343858310829132
793,0.13457405518898238
794,0.17159843425118324
795,0.14609470571136404
796,0.109276894217984
797,0.11815660648434363
798,0.13743189403524217
799,0.21176769164636927
800,0.16241634817726014
801,0.12987104059446394
802,0.1125594214251214
803,0.09099780277290412
804,0.17256021398001778
805,0.16497898837223413
806,0.10408785661352335
807,0.13810254832416272
808,0.09759708863440793
809,0.15402208532869355
810,0.08943810871985068
811,0.14888972198804537
812,0.20522094110436284
813,0.14526274251150995
814,0.1430898185802897
815,0.13419675416949076
816,0.14238141455660575
817,0.1350688897990954
818,0.1669352164369141
819,0.19931452173279327
820,0.11632695595397034
821,0.15281062256309982
822,0.16744886763048786
823,0.19873313610639945
824,0.12387660243107698
825,0.17590732201682704
826,0.1186785539522569
827,0.21060683174674946
828,0.16735913244339418
829,0.09425195136675145
830,0.19396625745891213
831,0.20667199479718495
832,0.14968483793832876
833,0.13185409736918102
834,0.16738476366657265
835,0.12961619629616974
836,0.10202344403722878
837,0.10779929584162784
838,0.14549673077103828
839,0.1363048118489698
840,0.12129096391045154
841,0.16944888147281634
842,0.18287584262943055
843,0.09972780408341622
844,0.08918252632687851
845,0.10697756694285386
846,0.26323933689128187
847,0.15570931801328172
848,0.10123869411298245
849,0.11795524894898163
850,0.11167170994239059
851,0.15122652685334764
852,0.0918396871825303
853,0.2569469295038276
854,0.11416071623047674
855,0.11962889488869297
856,0.1227473695568819
857,0.12897646408189642
858,0.15563520432743147
859,0.1336131623973489
860,0.11392008143583719
861,0.11287582454556322
862,0.14078659898364926
863,0.09675595520815705
864,0.13508343870418385
865,0.11176585956074041
866,0.12385484601294869
867,0.12310621200674324
868,0.12915910769872468
869,0.15888907159770335
870,0.2102395764392346
871,0.13952756207728134
872,0.11715138979058697
873,0.123924007801246
874,0.09682773209330026
875,0.11862233112110623
876,0.12925577035200894
877,0.12364399969255514
878,0.1268107255584943
879,0.12570771491712457
880,0.12111327583164735
881,0.19089653959531208
882,0.11508202837203431
883,0.0911840464038901
884,0.13516590258047306
885,0.08956235164867052
886,0.14516256180009338
887,0.13995885537329206
888,0.09441237091539481
889,0.10658820174312278
890,0.13222799507531066
891,0.13682689366834383
892,0.12745931195222854
893,0.1457625943040209
894,0.12451263802292428
895,0.14174977692967977
896,0.12474124831088255
897,0.14898680166821807
898,0.17012236958531268
899,0.1302539295188251
900,0.12181414958582551
901,0.11768498463978488
902,0.11954023510058277
903,0.09110242821232634
904,0.13233370634831942
905,0.1168180680754164
906,0.15085672775691972
907,0.1115750687472158
908,0.13483242237201976
909,0.09307149912239607
910,0.1441185310479118
911,0.17120361472729512
912,0.22863732200272383
913,0.113737462432121
914,0.14181269277881012
915,0.1236059001466128
916,0.16739181148042384
917,0.11920395912996107
918,0.19159087325298454
919,0.12967491269687006
920,0.13620671349838337
921,0.1498478175522925
922,0.12146076259280914
923,0.11506644968427412
924,0.13977197711143297
925,0.10135787732269208
926,0.14441369222054037
927,0.08605358324003404
928,0.09270779024739356
929,0.15234812094095662
930,0.08350382553687513
931,0.09238553436452357
932,0.13328002001194753
933,0.07086002634242715
934,0.07961441446332086
935,0.1450442918076571
936,0.11481486193278787
937,0.13672649772124856
938,0.05148217310420508
939,0.1359284470112288
940,0.108474670419389
941,0.0861640279325837
942,0.09102777282625688
943,0.10489685070639904
944,0.13685029860763392
945,0.14008274211341096
946,0.08435785103975037
947,0.10684190022254646
948,0.04695430392505946
949,0.10906186725488431
950,0.14435785984378277
951,0.11728282087226531
952,0.06541900910679303
953,0.1455418086752047
954,0.16348707450964767
955,0.1666539504312709
956,0.15605332220021434
957,0.16565046281482373
958,0.14895284956556185
959,0.09582021038203159
960,0.16000401331390052
961,0.1511405439999343
962,0.10638695516818682
963,0.08939561698580886
964,0.05871802877436214
965,0.11921198469023467
966,0.09688443216741181
967,0.07910652777313355
968,0.08402301058023691
969,0.12155355822789307
970,0.11419980797547315
971,0.13232270378957398
972,0.17654920663284066
973,0.15034652600828455
974,0.10022220598215656
975,0.17540681437847885
976,0.1432905674036558
977,0.09006692549989008
978,0.11978160799230486
979,0.08393635468456258
980,0.07269663807152753
981,0.05302164215377494
982,0.09308839866013643
983,0.1101141887920203
984,0.06376824611164761
985,0.10606311872600557
986,0.08892337267921659
987,0.11401966557515825
988,0.08650088597270135
989,0.07598813540314271
990,0.10175810134505292
991,0.16158150275063038
992,0.07659771857313127
993,0.13334471608860524
994,0.16891231700468065
995,0.17677475692305566
996,0.17733173073909758
997,0.17702408425093363
998,0.1478359650081283
999,0.12708627628893543


==> Figure/gemma0d98_self_target_kl.csv <==
position,value
0,0.45557538614844684
1,0.5371203846197806
2,0.4851689611183441
3,0.49695236275070204
4,0.5759645960687684
5,0.5474286844441616
6,0.5629012812839176
7,0.5660907368549796
8,0.6518623102438962
9,0.5584343204404165
10,0.5356165958752321
11,0.48733781094373235
12,0.4857284145864344
13,0.5253357594095159
14,0.5449505672055555
15,0.6098477876206443
16,0.621743718936349
17,0.6079907593643626
18,0.4703419979740651
19,0.5556081205307921
20,0.5077119239464457
21,0.552016661397224
22,0.4877581856249688
23,0.509629061493914
24,0.4725733667990242
25,0.5042018394563804
26,0.4454665167689577
27,0.41504298910201953
28,0.42634553430394495
29,0.38009165077862067
30,0.4503414268408256
31,0.4869279413471191
32,0.32676716765423663
33,0.3780896053320175
34,0.39068539586799217
35,0.33682903469385134
36,0.3886355371990477
37,0.3478859294267515
38,0.36417863520834276
39,0.35906724361670084
40,0.3614840953793382
41,0.3548859209232421
42,0.41873778286971536
43,0.39308832498310164
44,0.3695958932122389
45,0.37332404277320264
46,0.3425498640884127
47,0.40334588169622165
48,0.36134224062825726
49,0.3262020713377594
50,0.327396080997408
51,0.29857094308146365
52,0.2997151351719489
53,0.36447830885865595
54,0.30520920605917884
55,0.36297088395856514
56,0.3940860500665302
57,0.3216176819046842
58,0.3058021941243035
59,0.2608568261536109
60,0.3185394772841287
61,0.264698251383022
62,0.2392803035371054
63,0.28705227406573824
64,0.27912005821908065
65,0.267081647989449
66,0.29995856979945357
67,0.26784611275889714
68,0.27558371009318844
69,0.2735101429145161
70,0.2964901776905669
71,0.2837374177659507
72,0.3285929254391905
73,0.248275485003037
74,0.29173006460647527
75,0.22997341382983238
76,0.28046857870448866
77,0.22879839076348768
78,0.18637701513733818
79,0.2609682445415362
80,0.2601115835643072
81,0.22567544640857282
82,0.2954050562668193
83,0.27399325110395506
84,0.23733805498824315
85,0.26579462072686316
86,0.2523533027625592
87,0.26009902978569743
88,0.25316119303428275
89,0.25454783442479995
90,0.24254036059105066
91,0.31088394020458365
92,0.26067720544855366
93,0.2642870283446376
94,0.2659007550470045
95,0.2597453528417816
96,0.25244100614361964
97,0.2525079164930193
98,0.2699729685399065
99,0.275813507884369
100,0.30053234401086315
101,0.25695123592958985
102,0.25665731477335196
103,0.2977745323126505
104,0.28148758886863257
105,0.2576810326173873
106,0.23890956563335994
107,0.24773156554307288
108,0.21339514816729302
109,0.22450481626075683
110,0.20139224226752342
111,0.2243248998619526
112,0.20255929564361483
113,0.20802173774613877
114,0.19956472777737205
115,0.21275733476241143
116,0.2513390679781296
117,0.21032927352360445
118,0.23022019476874656
119,0.25910182276617105
120,0.1866860041824781
121,0.21598018965849583
122,0.22666566159598223
123,0.19421522971628466
124,0.2419872324036795
125,0.27414430107780247
126,0.2134084857698242
127,0.2085531325495795
128,0.21529986161461592
129,0.20033833194895978
130,0.24542406912010473
131,0.23857612327634886
132,0.23766464058499923
133,0.2563444833684436
134,0.2040853643900316
135,0.2160294702270088
136,0.20835190948483756
137,0.2318336009043073
138,0.2486444017899749
139,0.2374046966251644
140,0.21844132843380604
141,0.19131102283658097
142,0.20493631414632094
143,0.24347936621129176
144,0.26902794389144763
145,0.3115690395967271
146,0.2410287345259994
147,0.25462272856610413
148,0.2359773711146069
149,0.2235553105424088
150,0.23141823434038758
151,0.25176469930065504
152,0.26823199756658916
153,0.22309873669231897
154,0.2598012740155284
155,0.26680945807509154
156,0.26805531770314334
157,0.21486288249114477
158,0.18662853301399995
159,0.2337100127782178
160,0.1861307154066219
161,0.1917128971611446
162,0.2542010947691844
163,0.25055430980884297
164,0.23454153295237334
165,0.23360365381461684
166,0.22550645908268438
167,0.2520903047325198
168,0.22774650106187025
169,0.2204839705271016
170,0.20767257400031208
171,0.21931990865819018
172,0.21786508282952563
173,0.21330422071551444
174,0.19811002538005945
175,0.18389439736986685
176,0.19696637060587577
177,0.1836862427496013
178,0.19831314744578363
179,0.20687148928998786
180,0.1944199068649225
181,0.21452825321015287
182,0.1623020674909045
183,0.20797699017256804
184,0.21290980337516735
185,0.21878111434877096
186,0.2315740264451885
187,0.16303505985205508
188,0.18992249111798576
189,0.16398569702352
190,0.2373456670103542
191,0.18755609396382864
192,0.18160059059808417
193,0.18750224798386167
194,0.15373950779101697
195,0.16220897743249377
196,0.14374234698852048
197,0.19211190969562597
198,0.1871075501287952
199,0.1794258407090268
200,0.18260329851694992
201,0.17865812325354474
202,0.16188416512362527
203,0.17204512418486875
204,0.1653266979539692
205,0.15873585413620148
206,0.16430457857660646
207,0.17690647603428958
208,0.16704878608685403
209,0.18938517802596222
210,0.16835153066368014
211,0.17381499225814245
212,0.1692331897056093
213,0.21694786671823338
214,0.18296663531490298
215,0.1751630187336921
216,0.15655771625668044
217,0.17582024926514347
218,0.16008957273108032
219,0.1852853682839676
220,0.17174095204322862
221,0.15718362815164494
222,0.1934922940098453
223,0.17949820343237
224,0.15707855660254597
225,0.17227701800283102
226,0.15282060382741425
227,0.16729432179098788
228,0.16416463567434675
229,0.16573362802612346
230,0.14431554115649523
231,0.17185617909890347
232,0.17311356883065382
233,0.15671656695746394
234,0.19690752524438407
235,0.1961597628763763
236,0.16549832951107443
237,0.1994977045349044
238,0.21871960895616205
239,0.16935471284736067
240,0.16650321349182112
241,0.19123681966089912
242,0.20548918103890415
243,0.1964085043242353
244,0.15639079581930898
245,0.17701397508247924
246,0.1859522503378352
247,0.14640536403871185
248,0.16966397844519565
249,0.18800945618236128
250,0.21391911728837232
251,0.1934831624172071
252,0.2212505251368844
253,0.1579544605465826
254,0.19708553910637733
255,0.1699820560560941
256,0.18012018929874357
257,0.155092573235376
258,0.19359109370848854
259,0.159370652510965
260,0.15913134686793962
261,0.17017714316351257
262,0.15530533168494187
263,0.16412469760977233
264,0.1537680630441082
265,0.1726468657382944
266,0.1795942701317391
267,0.15918935797133424
268,0.1441532257852739
269,0.14346872398670643
270,0.13196159272885966
271,0.14253129673711204
272,0.1265737960411727
273,0.1312690889334542
274,0.16626456762052877
275,0.15512846972928404
276,0.14810540596153468
277,0.17424815345744918
278,0.1397295118071533
279,0.16228912089583195
280,0.14706671965236845
281,0.155131492230903
282,0.147508919922906
283,0.1460253129763507
284,0.13791806808543425
285,0.1796761543720858
286,0.1317020790114577
287,0.14626596106136122
288,0.1212662889096367
289,0.17088490126342087
290,0.12536232242476686
291,0.15345580880990956
292,0.1374716170684027
293,0.14124081389114745
294,0.16335561370476723
295,0.14756059330627538
296,0.1588388299606715
297,0.13907712666597738
298,0.15065526542377666
299,0.15242401707251352
300,0.13092583942828417
301,0.15357844048575486
302,0.12869846217593991
303,0.14274577586484136
304,0.1329155645782331
305,0.18477882902116638
306,0.12908059092717944
307,0.16060101895254578
308,0.16870923945463875
309,0.16291319643369895
310,0.14815026433195205
311,0.1455987703995324
312,0.12549224161861797
313,0.15677694435536912
314,0.13197989183108286
315,0.12348839467321687
316,0.1188262041936651
317,0.1454847302852382
318,0.134302417835815
319,0.15171857281057086
320,0.14286359929474385
321,0.14636868744534612
322,0.13529619560643852
323,0.1293390699329296
324,0.12464058446832045
325,0.14139918931821394
326,0.13985338436825803
327,0.16010502670497384
328,0.1377343633017071
329,0.1526655333596626
330,0.14116518872656805
331,0.13205852350913658
332,0.1344570574758618
333,0.14426663725857405
334,0.1441753692102179
335,0.13552514335752605
336,0.1371130860639458
337,0.11559559849139343
338,0.12940120138817793
339,0.12644530305710486
340,0.16803773371106484
341,0.12439971171614164
342,0.14456180100925192
343,0.1577727592245846
344,0.12134338082224083
345,0.175935217330887
346,0.13626359561810703
347,0.13078106890312474
348,0.15902022630544477
349,0.1285161373944267
350,0.12233980077761897
351,0.12432220480845262
352,0.1226831320924569
353,0.1165081190786462
354,0.1677615538477887
355,0.1590736789084393
356,0.14610383260665613
357,0.14435075534921984
358,0.11542466458174903
359,0.13656017149600103
360,0.1268493045719911
361,0.12190369020885827
362,0.12454390013447922
363,0.12909131882742525
364,0.1226400303563184
365,0.13781127827077702
366,0.127208756985931
367,0.13463213140989153
368,0.14078204154126966
369,0.14843048672561437
370,0.1376371070610367
371,0.1535262607089022
372,0.12955700163911
373,0.1419780296823595
374,0.14280864922047726
375,0.15755112184306327
376,0.12791889833420975
377,0.13742413324957953
378,0.12787504140515712
379,0.12457388591177491
380,0.1251372005417586
381,0.1480730842793538
382,0.11746661939649679
383,0.15309064004740963
384,0.11870557359540501
385,0.1427577480374779
386,0.13448240799415037
387,0.16447726265196477
388,0.12293624136599655
389,0.13332046041700304
390,0.1341127925974555
391,0.11636965949463814
392,0.13272731297972612
393,0.11207844316362262
394,0.14841900717818168
395,0.18535985766855717
396,0.12591791549669448
397,0.12445563347418502
398,0.1529481441353866
399,0.12864341393054832
400,0.14935926635920016
401,0.12483428328330132
402,0.17675421687665854
403,0.117775531818452
404,0.1381137257884147
405,0.12366913780974464
406,0.13026512895164416
407,0.15855269848876594
408,0.11140228166178097
409,0.13007734221864903
410,0.13007656163179485
411,0.11076910716559579
412,0.13988406283768515
413,0.13919223344975473
414,0.12312242678853515
415,0.14088142842592744
416,0.12230473167128098
417,0.12962034214340123
418,0.10469336341515816
419,0.12829519827900637
420,0.11601811488042192
421,0.14804841090676008
422,0.13252033153491324
423,0.13763248171530715
424,0.14811151617476867
425,0.13372968753411452
426,0.1631470352128399
427,0.1312271852694453
428,0.09977988517466506
429,0.1029547375875779
430,0.13407722457607235
431,0.1325846515944246
432,0.14839832617083432
433,0.11858341206871201
434,0.1339642360710663
435,0.12078080619400189
436,0.14369445059884148
437,0.1384404912668806
438,0.1307280647838208
439,0.1273813808802971
440,0.12395155198553044
441,0.1272865810552674
442,0.1301845040447167
443,0.16306250496487107
444,0.12891214108131047
445,0.1085971371186947
446,0.13643883031551846
447,0.13567156821102397
448,0.12943760179237754
449,0.16758079978973528
450,0.14721710197295684
451,0.12761115922260302
452,0.13652580062735467
453,0.1191224446848387
454,0.11691934990533671
455,0.14087990408740814
456,0.13880578830915585
457,0.1178998891854712
458,0.13848050613224172
459,0.10526779807381881
460,0.14996515780571787
461,0.11892976099771058
462,0.13422132348306065
463,0.14788810813367667
464,0.16435929981346903
465,0.11935795030073507
466,0.15219038226324338
467,0.12555055854769367
468,0.12625329066801536
469,0.11888216164868382
470,0.14791523623983183
471,0.12470081175255689
472,0.09041502364768884
473,0.11460387882919484
474,0.12105559551766946
475,0.14491509910345288
476,0.14538154201531914
477,0.12769447900258363
478,0.16132828516268932
479,0.13914381783284455
480,0.13855961426322225
481,0.13621934945260633
482,0.1385373707593285
483,0.16707868651271618
484,0.1648464231472511
485,0.12250482505791446
486,0.11756234866769882
487,0.14053960694756373
488,0.1561493927419857
489,0.13132471491932435
490,0.10632829655711527
491,0.13067890719694927
492,0.14591478596522853
493,0.12086614322020109
494,0.13272502362435531
495,0.12462087124418152
496,0.12817664720098143
497,0.14038599569274768
498,0.1324273134221568
499,0.14569925923770802
500,0.1375336945729525
501,0.12963043000591515
502,0.1012227523842729
503,0.12204738965706201
504,0.1224485942086569
505,0.12288171454173824
506,0.1236689616800274
507,0.1383757480574518
508,0.13367712266026363
509,0.12677544938206564
510,0.12219757356961986
511,0.1444418919695655
512,0.1366735240127361
513,0.1275923366115033
514,0.15035498774152747
515,0.149909195499777
516,0.12246614983669805
517,0.15038823722937794
518,0.12380357108819084
519,0.15479691084473804
520,0.14460584215953834
521,0.14592109072585746
522,0.12725804465273347
523,0.12414776568364112
524,0.13723972883257093
525,0.13761795269747898
526,0.12842050312591
527,0.14339070860660783
528,0.14288500079428468
529,0.1379159642901799
530,0.11995265270880429
531,0.15771012263188594
532,0.14097096279987215
533,0.14206539393488174
534,0.11952250067916341
535,0.14755539109343405
536,0.1470332915821523
537,0.1411571185148302
538,0.14920981270777814
539,0.15256835938678115
540,0.1088431330733349
541,0.13034533052988614
542,0.1385500840892737
543,0.11636822240357624
544,0.16679541396766695
545,0.1599279667533245
546,0.1480773086294041
547,0.12319495022701603
548,0.12302011592783718
549,0.14728067716183163
550,0.12824158469135813
551,0.15310012322446562
552,0.16496850660248227
553,0.12103631410170608
554,0.12337436900786086
555,0.14320342067388783
556,0.13539813281126384
557,0.11981256128207124
558,0.1213821804958052
559,0.12311108792681426
560,0.139634827636401
561,0.11696572122411257
562,0.12147043394983717
563,0.13560126368606923
564,0.1329285291808276
565,0.10337001218024304
566,0.1193852596113708
567,0.11951661176903924
568,0.13703382783579549
569,0.12410299063862427
570,0.1365832183789163
571,0.14490639745781925
572,0.10099949959404302
573,0.11583977544494721
574,0.12095002837924843
575,0.1563880638581083
576,0.16566261583086286
577,0.11493993289454656
578,0.11987534788596071
579,0.1163415450669135
580,0.12978671471035327
581,0.11569052516332597
582,0.11756756376705046
583,0.13196199276566423
584,0.12400872905588184
585,0.08536430388967478
586,0.11813615059272473
587,0.11762124897613706
588,0.1244364580217655
589,0.09913217566863364
590,0.10577548992598708
591,0.10770033426194917
592,0.10631665939493821
593,0.11789390306249159
594,0.10105729146107648
595,0.09015451594310026
596,0.10788774394319438
597,0.1373883973849894
598,0.1287817714466886
599,0.09479929568115066
600,0.1364356919414486
601,0.08460712491410002
602,0.10744692072379691
603,0.13834516151265333
604,0.09351439205117856
605,0.09103863489150867
606,0.15062879737988824
607,0.15171125516782558
608,0.12074295887097498
609,0.12476536799329802
610,0.12820924696611907
611,0.16803128035938897
612,0.13617478563407026
613,0.13753116252813327
614,0.12357372381481013
615,0.12131550686725316
616,0.09688367968810653
617,0.16600691326858966
618,0.12496952779215643
619,0.10296516889571944
620,0.12245251490839164
621,0.12837766724758093
622,0.10885197784155114
623,0.11376457869265573
624,0.15810898915337118
625,0.098595723693116
626,0.12349101420236315
627,0.12113493868153091
628,0.1486860978597976
629,0.12685118484650346
630,0.14046233182691348
631,0.11846195335635108
632,0.1220709402168889
633,0.1269254658833495
634,0.15240930491674237
635,0.11768540689403513
636,0.1381717089523671
637,0.13111130219271527
638,0.14189926179504941
639,0.14517657291729805
640,0.11280521088945718
641,0.11856244929443961
642,0.16982750874531366
643,0.14346968104874352
644,0.12824474937346353
645,0.09321067116068145
646,0.11775782740939547
647,0.12887565708463408
648,0.14264476435187068
649,0.11714949584267487
650,0.12420419558277812
651,0.13735702772356562
652,0.191885170226681
653,0.12184404674131817
654,0.11606246090663278
655,0.1258521934466177
656,0.14634345825026124
657,0.12524653237889594
658,0.16515956125232778
659,0.12507850841670518
660,0.11833400767615083
661,0.1168325930279657
662,0.1408974064721746
663,0.14590406076097187
664,0.1341210029094926
665,0.1434499159467646
666,0.14705348590458892
667,0.1445281063613178
668,0.12845987118793123
669,0.1397656074574369
670,0.0970012585240376
671,0.12714730693697376
672,0.14069625025225077
673,0.10247564597465961
674,0.11174377125721294
675,0.09254514453838253
676,0.0931947933197635
677,0.11737494792073903
678,0.10586907691530324
679,0.11791605661229351
680,0.16543064930639748
681,0.13154187480191742
682,0.11318568189419335
683,0.1330796440648961
684,0.12532620490983565
685,0.12859126138067048
686,0.10412018231669254
687,0.11598319631245703
688,0.11592955949083456
689,0.12216066622480073
690,0.1253740298785294
691,0.10861555152285325
692,0.09967697068415685
693,0.16879783918489258
694,0.18882738921405265
695,0.1346854182747968
696,0.11752441582054286
697,0.13681687445934515
698,0.13619344759719912
699,0.09565596911940201
700,0.12249422517473507
701,0.09000130987541302
702,0.10103658293583367
703,0.11569727467992277
704,0.10268326697664078
705,0.09294037920748287
706,0.10610031398580262
707,0.11140709656740597
708,0.1521944056790377
709,0.11906868173299602
710,0.12152757465930437
711,0.1249736831101177
712,0.1436420184982071
713,0.10316535161213078
714,0.10427161475588279
715,0.16203295244346197
716,0.09909864979086981
717,0.08629473995837689
718,0.09952298157648146
719,0.12158795089801809
720,0.09783177214538764
721,0.12393321098419414
722,0.17420927829700833
723,0.11867691828181448
724,0.11525144556066996
725,0.09989288959839605
726,0.14366714885363194
727,0.14874147636030433
728,0.15364874835875944
729,0.12086374118252675
730,0.12503262712871752
731,0.12939610478728497
732,0.09337864618619839
733,0.13866438760633645
734,0.1290628197609787
735,0.13093385700378998
736,0.13367036722529843
737,0.12494099001439414
738,0.13826735317490388
739,0.11413957059619614
740,0.15237846603075622
741,0.12412618805376006
742,0.09331250550592471
743,0.14038765788392793
744,0.08623564029076768
745,0.08507434941085884
746,0.15563729765212342
747,0.11443463668371016
748,0.17618656962329202
749,0.14133767303297817
750,0.12121717762204699
751,0.1461736078521406
752,0.11224722817077089
753,0.11537142695175272
754,0.06992180394823383
755,0.0959130323110853
756,0.10545683634443992
757,0.09372381314615424
758,0.08493105346189506
759,0.11546461991671646
760,0.12303361699187955
761,0.08108882421055152
762,0.09670211091981534
763,0.1290763648048954
764,0.07973742682681462
765,0.11660745679462137
766,0.10658694405531134
767,0.11879146169878542
768,0.10411223348281785
769,0.13245327453231986
770,0.1410476682472177
771,0.10277553296253962
772,0.12141467900811508
773,0.12831919311009662
774,0.10151283371449224
775,0.13522416203846083
776,0.11286576457584752
777,0.09954907338131805
778,0.15170041845469887
779,0.09147472000542417
780,0.1221435796392934
781,0.10401669727498995
782,0.09795877258955459
783,0.09789210624973549
784,0.09588202686181292
785,0.12199969875488535
786,0.12466412578979057
787,0.11670887546565661
788,0.13346015719382828
789,0.11756729119069244
790,0.08688473109762455
791,0.11142105806041094
792,0.11637175199340291
793,0.06833317420348688
794,0.14755573153400892
795,0.09201659088277284
796,0.12214618168409352
797,0.11362333667164637
798,0.14602832263662738
799,0.1107240559866821
800,0.1241986903416103
801,0.13004595427328622
802,0.09548523715744134
803,0.1013408482214821
804,0.12642811765644835
805,0.14811756525762107
806,0.11770048952321396
807,0.12954756858166605
808,0.1382774211043355
809,0.13102989659196398
810,0.1180003268229756
811,0.12379214860437569
812,0.09209930821909838
813,0.15393253814282137
814,0.1801240409394625
815,0.134558441950299
816,0.11211944112396573
817,0.08745706791711337
818,0.14391723871282489
819,0.12981395794653885
820,0.10338198570714759
821,0.07279817427988447
822,0.06175619985895459
823,0.08675543601598759
824,0.0995834440765956
825,0.09278463010852137
826,0.08102399799353402
827,0.08408056828305903
828,0.16464535873866665
829,0.12612868268034244
830,0.15069146942401493
831,0.13819797901544906
832,0.12354343459692908
833,0.1026238231194596
834,0.12694584664297548
835,0.18248242083590063
836,0.10304826969774503
837,0.15892979681689715
838,0.09390649611709007
839,0.14230567269027447
840,0.12008246468729016
841,0.15496736850049875
842,0.11950789833517644
843,0.16296930533836335
844,0.1767014764500565
845,0.11938952216624013
846,0.10519291846688307
847,0.15821497394599063
848,0.14124693636965
849,0.10203368048197076
850,0.11670704368951458
851,0.11483736014447972
852,0.1207411038733452
853,0.134271129705456
854,0.09443244732707533
855,0.22000688438338495
856,0.15421643330899762
857,0.15467538088304544
858,0.11353719411543532
859,0.11908664542139273
860,0.11360160068381384
861,0.13329863047328572
862,0.16861486358807468
863,0.13696850176015468
864,0.1336009499865747
865,0.12382341137706841
866,0.14696603486922682
867,0.13385381717721648
868,0.10956960649261131
869,0.11765336659859042
870,0.14679477653230416
871,0.14884204125970202
872,0.11547406171500796
873,0.14755041630718058
874,0.10126032296287642
875,0.12679755988830438
876,0.1069251311284021
877,0.16917986979204208
878,0.11715129885118336
879,0.1241931354426882
880,0.1274676724706481
881,0.15814607144894907
882,0.11978899674594413
883,0.12566285918589332
884,0.10000965913431058
885,0.09172203758832233
886,0.12113951848938403
887,0.09133757680241855
888,0.1363278217220367
889,0.07361384477650378
890,0.1838475332410587
891,0.13091444843404754
892,0.16803845943104365
893,0.12388731222540114
894,0.14337665426863808
895,0.18094860765379395
896,0.07251198551411722
897,0.16100653380897395
898,0.08992117924139965
899,0.1318149941498696
900,0.12787418917016793
901,0.09900597601952711
902,0.08695889850609141
903,0.07375325795370696
904,0.09481787723619185
905,0.04227684699837303
906,0.08531640581445528
907,0.13146397487568898
908,0.04060709858205674
909,0.09219616724221309
910,0.07711925990795444
911,0.07949328303455362
912,0.10942352560266996
913,0.11216129764330532
914,0.10438639142806808
915,0.08773822024044674
916,0.07642538303264676
917,0.15176135148619876
918,0.14766338413088625
919,0.13243034600373835
920,0.1188590000741297
921,0.1001546116805906
922,0.08316790031329506
923,0.15376729695245805
924,0.1489441721734265
925,0.11496958395417851
926,0.1603815069960105
927,0.09988503677111502
928,0.1502528516498819
929,0.16892807975213578
930,0.11398427387077559
931,0.11827211900290009
932,0.1500913380583959
933,0.13384357434050573
934,0.1229943765428152
935,0.1527142474321845
936,0.10767857369043238
937,0.12252510485403559
938,0.07684673915807813
939,0.05869424756777968
940,0.16748691267404225
941,0.08600254737764014
942,0.08553112960567742
943,0.11274340513819786
944,0.126803495321
945,0.11293116284589183
946,0.16836360031398484
947,0.10040476837639344
948,0.1332269261107801
949,0.1299993686848516
950,0.11492305770890689
951,0.13998480529319673
952,0.19182185306480326
953,0.07919267917664395
954,0.1322826399732412
955,0.1269791393106585
956,0.09235391039785747
957,0.10494354834711789
958,0.07979562573535123
959,0.09735373441951221
960,0.16902887992608634
961,0.13766621633501122
962,0.1254121672447536
963,0.09792004572461976
964,0.07751969668984798
965,0.15202204615155643
966,0.09423962393791539
967,0.08462917779108914
968,0.11533004919544491
969,0.09524035742961372
970,0.08753194547699457
971,0.23007049748405153
972,0.11469742736876132
973,0.11538877696286812
974,0.11329332458121384
975,0.10774074220719808
976,0.13640809082822675
977,0.12471432707135705
978,0.13207255079156455
979,0.14911274654501822
980,0.10762164487070254
981,0.07219666224201207
982,0.09584912345481457
983,0.10150424788077442
984,0.07257878962294255
985,0.17142940894465816
986,0.07511705414414678
987,0.12720970249080502
988,0.126155083547759
989,0.11026580897716468
990,0.13551029912980034
991,0.09345666566235171
992,0.07204138860856975
993,0.1564059058771402
994,0.06763081464902672
995,0.09399386823210809
996,0.15994042660613106
997,0.21716140828207212
998,0.11838376819592154
999,0.16432264912499617


==> Figure/gemma1d00_self_target_kl.csv <==
position,value
0,0.4937042201235249
1,0.14092962925766372
2,0.1392958885152065
3,0.1259195566412714
4,0.10176744417517664
5,0.12428298645820525
6,0.14872209486554272
7,0.10595901553322505
8,0.14177890281404948
9,0.0956499219304248
10,0.139454678273191
11,0.11573583012933449
12,0.11961639631395696
13,0.09174148359636601
14,0.1313541854346869
15,0.10979798088851864
16,0.1534126700892971
17,0.13790615066678644
18,0.11106550148065672
19,0.10689756355561796
20,0.12666840003845944
21,0.12068878968961234
22,0.12975765495411817
23,0.11875236394017735
24,0.15626545795388155
25,0.13872222937197365
26,0.12884413555423627
27,0.10531869175781651
28,0.09926637445525711
29,0.10561383675411856
30,0.10632892747782229
31,0.09279453341740504
32,0.08906769325943843
33,0.11632492814432722
34,0.10172105236765767
35,0.1065445475160208
36,0.110489528727295
37,0.0858199024253554
38,0.09602357671245286
39,0.08999004501501717
40,0.10695985578123793
41,0.0956783212295776
42,0.10064236804059552
43,0.11573025526029446
44,0.08490494500175655
45,0.09547806904736447
46,0.07018039170254295
47,0.0757631153320592
48,0.06913072794803285
49,0.06245744884654366
50,0.06451758998173025
51,0.06768995910311214
52,0.06522438242880316
53,0.08821567188898607
54,0.06287708437726226
55,0.08839643891858771
56,0.08312256695021933
57,0.07344911524217548
58,0.060067076550552656
59,0.06777974660249149
60,0.06268170405290809
61,0.05929998487733186
62,0.0670739024140538
63,0.06873243231609266
64,0.0555378901777201
65,0.05908014420500157
66,0.058477404486005496
67,0.062318924894812305
68,0.05741067019418058
69,0.04802202654978036
70,0.061276539486011666
71,0.042432976382818656
72,0.06351496982614588
73,0.047618942168840064
74,0.04517008292268666
75,0.04021990744499856
76,0.049692184910037865
77,0.03731295929846413
78,0.05207364005439651
79,0.04946598532680269
80,0.054026130943024206
81,0.05218033447539074
82,0.04971566852646083
83,0.04863839453755941
84,0.04719049483567672
85,0.04320533307860106
86,0.051830811230801216
87,0.046135848833691796
88,0.05675115481173783
89,0.054492028350167795
90,0.059609755335961856
91,0.055359322891162306
92,0.0692287220542067
93,0.049227075490965846
94,0.049330800048000154
95,0.04739200883767596
96,0.04044965584633041
97,0.03902960183260618
98,0.0492949589156036
99,0.036679349354465596
100,0.043106932940893385
101,0.03329886393076909
102,0.043992650997533946
103,0.05291189053591638
104,0.04233194928209782
105,0.040324396970014595
106,0.05069323407847986
107,0.060840273781001666
108,0.042590880264618346
109,0.03988271749553754
110,0.039727161287219585
111,0.04148317092839638
112,0.0387968637783136
113,0.04117382399373427
114,0.03714684449370466
115,0.06671344300111103
116,0.050059162045566194
117,0.029298227341744365
118,0.03426981246390856
119,0.04899425259915067
120,0.0389424732142158
121,0.03257517928914123
122,0.038252889587607614
123,0.03886647543239078
124,0.04217019583817381
125,0.04263438000286369
126,0.04934871939384386
127,0.04355872547131194
128,0.05055233138086261
129,0.03181186804879686
130,0.047089387227426706
131,0.041315046779307925
132,0.038679354628343834
133,0.04317979777952142
134,0.035145669500242435
135,0.045711327169540045
136,0.038986193746488484
137,0.06693744955138044
138,0.03779062004751562
139,0.03322752913699245
140,0.040186911375310067
141,0.04945281179699162
142,0.03572048700196684
143,0.036672626691661506
144,0.04263798561823068
145,0.04172909468559281
146,0.047317958670551795
147,0.040393624409462446
148,0.03732629496189219
149,0.03885073391133503
150,0.039247436033026405
151,0.03224936162274432
152,0.03453191953296806
153,0.04251969586414207
154,0.0341729622527969
155,0.035914741536629984
156,0.028070606059548833
157,0.04738852355905441
158,0.031632083786209096
159,0.03670688227158075
160,0.033307711547952756
161,0.038399393242138494
162,0.030730806684706374
163,0.027595709818230764
164,0.033623602563335936
165,0.03064779906164986
166,0.03237237599131881
167,0.038479043954076204
168,0.028189327394347576
169,0.021906012050733805
170,0.026937250845498244
171,0.03222847467878468
172,0.02643425518425348
173,0.035275030895756114
174,0.025673953770220467
175,0.037118206469663
176,0.03190770881933817
177,0.04815004590228419
178,0.03378192413189818
179,0.037087881686951464
180,0.0521651587255161
181,0.029732181716904275
182,0.028608527725692025
183,0.031473365360964255
184,0.030533560286235724
185,0.03928011422652823
186,0.037792837782028875
187,0.041181517711371525
188,0.03785212945696438
189,0.030038179934075024
190,0.03459746910974193
191,0.03945741680664057
192,0.027463827412831588
193,0.025160178873697665
194,0.026289767882366966
195,0.029662953827109685
196,0.0318823498885236
197,0.03216618806150665
198,0.03262036273732413
199,0.03800417893379654
200,0.0325110168512889
201,0.028809735428189705
202,0.028293761229473025
203,0.023856274793368066
204,0.03251788100337801
205,0.03044332936379159
206,0.04031129613890601
207,0.037713906377835366
208,0.02719937653527127
209,0.031506262691611185
210,0.028665414470237714
211,0.04616801273358674
212,0.04471232240333229
213,0.030153522008288636
214,0.03060866733074077
215,0.03115360877044863
216,0.035653583584299625
217,0.03813618078255043
218,0.040483669502452926
219,0.0317296918185027
220,0.042720029130215074
221,0.02483531831910566
222,0.02870665803546728
223,0.03313905238984299
224,0.034066541616167026
225,0.023454482547198886
226,0.02288496996032985
227,0.027535800166095192
228,0.02758359403928789
229,0.04420656340352048
230,0.026888800954236118
231,0.03114897946246368
232,0.027233226846006445
233,0.023374309615005442
234,0.02805677138749473
235,0.033437849472880754
236,0.03151211503765188
237,0.02819218786166362
238,0.02847905877706445
239,0.028393189130838905
240,0.027183943726620967
241,0.027996192175244263
242,0.02409894664756813
243,0.028040896773751035
244,0.029806756905687605
245,0.023276064711308463
246,0.02630442805566897
247,0.02340362966246049
248,0.04056900615394759
249,0.027217937246405498
250,0.027990016235522712
251,0.033942703455301655
252,0.029731606936482604
253,0.03252486199819252
254,0.03245303975226579
255,0.023259918150303878
256,0.035430638714663745
257,0.028992601988690962
258,0.028430653566115908
259,0.04322187960106359
260,0.023728817386680496
261,0.03269878195341793
262,0.023300744378413497
263,0.02696001441549234
264,0.02680217515198532
265,0.029753204511663644
266,0.03250579331209125
267,0.031106326555001413
268,0.02220396260134554
269,0.032355452113934056
270,0.02980690452527894
271,0.027016247260282008
272,0.030821009221147815
273,0.026654538332233173
274,0.0212052385769073
275,0.030088133995865653
276,0.05170583849741873
277,0.02846757596749206
278,0.0284295388762622
279,0.029154435651217468
280,0.03342052307492168
281,0.02976917349893114
282,0.0382584580546618
283,0.02575793003298474
284,0.02540174210330035
285,0.02319476554291186
286,0.02426862151939717
287,0.027882209248359775
288,0.01910395796701606
289,0.026298553729773726
290,0.025033233224686945
291,0.03161590414248206
292,0.023591424526504732
293,0.025692370757537893
294,0.02433354985296741
295,0.028376529370522156
296,0.022460510743088715
297,0.03312519968619462
298,0.038260051951478795
299,0.02936755513861283
300,0.024821564404819613
301,0.023923708541822672
302,0.024664894565147748
303,0.02454284301500698
304,0.03578703738178806
305,0.02052839422283929
306,0.026644903316121297
307,0.02331629746100808
308,0.024821337722688578
309,0.0247882606760599
310,0.025568389102605935
311,0.03149160823876797
312,0.028770073701453052
313,0.030090367972941758
314,0.026623206420346116
315,0.026551206154269414
316,0.024693555390875553
317,0.03485162119033738
318,0.02145133389493569
319,0.02475883923655404
320,0.023476824415448835
321,0.020426639448629345
322,0.02347797749246907
323,0.025308138035784238
324,0.023033308401247198
325,0.02775964527908903
326,0.026432062062024742
327,0.025785271136402922
328,0.02516424212024728
329,0.02502062711570079
330,0.028258650220574614
331,0.03481998541783861
332,0.03040356090384509
333,0.025193774815335777
334,0.0244932947466208
335,0.029427352006799842
336,0.04244562781023789
337,0.028385767104895182
338,0.02400298656913801
339,0.03286004341818299
340,0.031033604894504716
341,0.02499290847088254
342,0.024999780590283283
343,0.027140242936568942
344,0.021445987779902642
345,0.02110293373201658
346,0.031584381247912206
347,0.02917500129804253
348,0.026425344757004126
349,0.03046203703147168
350,0.02491630129065542
351,0.01992857947533063
352,0.026882255423032145
353,0.021299065984007118
354,0.020958183634694975
355,0.02231539095801072
356,0.03280930014783186
357,0.026226893367824286
358,0.02247420037530475
359,0.019632794607174448
360,0.028544902737078694
361,0.025109847268355336
362,0.027417386135728312
363,0.030130013542828286
364,0.028422728823180116
365,0.020625185969219185
366,0.018654408351196708
367,0.04269880307688913
368,0.02350860163392945
369,0.027968577834411337
370,0.02272264974455446
371,0.030178400446975197
372,0.026688452987879283
373,0.020582991134270028
374,0.028309612625993696
375,0.027074791912979707
376,0.024102837806959255
377,0.018834288708318204
378,0.021357687121905715
379,0.022233250410528232
380,0.02809782104455378
381,0.024728306598517196
382,0.026991629029313156
383,0.030984216038820747
384,0.025905539887173295
385,0.025099793003160505
386,0.020360530745898123
387,0.0199973888132609
388,0.02309297119713945
389,0.02595657826210712
390,0.024999764748042403
391,0.03198326364184643
392,0.03184013032251683
393,0.019298247470432295
394,0.022875459567769478
395,0.02094724311989678
396,0.024327303957544365
397,0.022044986337046303
398,0.027704438942497883
399,0.025028697207413117
400,0.023660750783146323
401,0.030854273160302554
402,0.027374194949730327
403,0.024488225420733964
404,0.02772135588947334
405,0.024581785728086326
406,0.025660188250254293
407,0.025032919203759153
408,0.03153569948367969
409,0.028527495651460483
410,0.020459986045435422
411,0.028706009867034123
412,0.0262183638892713
413,0.022864081908831397
414,0.03139911554070794
415,0.0236492805242989
416,0.024863948507327264
417,0.028010076552978967
418,0.02754100887727971
419,0.021859880196404204
420,0.031651868454300146
421,0.03342831638554117
422,0.03141756404570104
423,0.0266196485767255
424,0.026023245287771193
425,0.026494438791136932
426,0.023763494353493765
427,0.027229943692368374
428,0.023346348635958573
429,0.02246436117816871
430,0.025980740214444367
431,0.02751296976603675
432,0.0320211685953514
433,0.02754394364400398
434,0.02652492011935196
435,0.023664555917249423
436,0.025019487739429223
437,0.025068597636663643
438,0.02578486928412341
439,0.02223832173662998
440,0.0230283219557176
441,0.02602994275629717
442,0.025456879368077133
443,0.029505784808166874
444,0.020507725437264722
445,0.02930640838668465
446,0.024008859803978003
447,0.024121082386628957
448,0.0248209697811789
449,0.02505035202988151
450,0.028237354078504577
451,0.020141819203085144
452,0.03718422080676007
453,0.02652242701817539
454,0.024829417276018586
455,0.025338060252948793
456,0.02653526835712385
457,0.01974842323513205
458,0.021846627962134817
459,0.026172207375288418
460,0.01952176282227813
461,0.02467935823541958
462,0.025796759917085254
463,0.021561687041088105
464,0.020865862193034632
465,0.02314637968887637
466,0.023366054076952362
467,0.024523612338503902
468,0.02891613650922274
469,0.022359992711631135
470,0.028741481290071057
471,0.023667170216992748
472,0.025046949270466138
473,0.026491478208792996
474,0.029189300600380323
475,0.01916589691264097
476,0.02163587512357525
477,0.02475475909595597
478,0.026744280255887348
479,0.024239325637232866
480,0.022221236589632893
481,0.024383267385710262
482,0.024867873666128422
483,0.02333493396985331
484,0.02344853793693746
485,0.027394204411384328
486,0.03148907795991528
487,0.027802248759024897
488,0.026246285144644773
489,0.027704840356710742
490,0.0224005948950436
491,0.021976047191699745
492,0.030501497006012696
493,0.023544105196128755
494,0.02137685421029161
495,0.023103436605060514
496,0.02352970372541293
497,0.0194158014286916
498,0.025888368710446134
499,0.035509222322800654
500,0.026794862552210686
501,0.030575944416893857
502,0.02973474417163275
503,0.02559818902323033
504,0.022804955879404655
505,0.024887819947358378
506,0.024992538403802316
507,0.0257975889927742
508,0.02340658375926264
509,0.023926929071347545
510,0.025689079835410286
511,0.02240121672762805
512,0.021784812474833354
513,0.023001900752938995
514,0.019931083551048154
515,0.02912859939083546
516,0.025021704530922326
517,0.020510269082033804
518,0.0340179968904497
519,0.03213400994720628
520,0.024865462367179167
521,0.022666453703279927
522,0.025721475895636055
523,0.02781227868788186
524,0.026885506314954132
525,0.02642626860855187
526,0.022907679114123797
527,0.02999559536113289
528,0.02818599690812888
529,0.030328977071559116
530,0.022249885394503302
531,0.020564265515121426
532,0.02320290116171343
533,0.03343183311136907
534,0.02735686965509956
535,0.02561115372507231
536,0.029320114326420173
537,0.02545999347596562
538,0.023447689933300462
539,0.02524116436689637
540,0.024599552311672174
541,0.029253292264611475
542,0.0253471066601893
543,0.02950427622872754
544,0.03345719445194987
545,0.041966256873754174
546,0.020019750610307464
547,0.02373511047702003
548,0.03408173266903131
549,0.040164261482263514
550,0.028781810864794574
551,0.028944762757190108
552,0.021788154442673617
553,0.024659093660694305
554,0.026891018923240754
555,0.026018708091345478
556,0.024395096216977625
557,0.024812491516368957
558,0.02992343313725305
559,0.026576069963413485
560,0.03543852937729947
561,0.025259470821554227
562,0.03277926179546175
563,0.022087320294537575
564,0.022920226574826726
565,0.02100467095056572
566,0.023961804691797685
567,0.019860867586745396
568,0.019830056699947776
569,0.02430208459805502
570,0.030876651004088495
571,0.022083153664962208
572,0.03117743902560461
573,0.02587253239401508
574,0.028086006649475668
575,0.03442630640234744
576,0.021291582729107302
577,0.022992883492344376
578,0.021917092702068774
579,0.023427077263855664
580,0.034516119861460824
581,0.02543399666396836
582,0.020809282234177582
583,0.026981931073425714
584,0.02419308260159631
585,0.023429667059455993
586,0.02482336777721168
587,0.018130428234386015
588,0.020687057361637992
589,0.023273373676833718
590,0.024620136280272882
591,0.027148405566781726
592,0.017080601471666217
593,0.013383689124200309
594,0.03201190196020769
595,0.022987549792375536
596,0.040197360559973035
597,0.028945224266506746
598,0.019997588331713997
599,0.022302675039908012
600,0.03130979315574188
601,0.028388917638070173
602,0.02294430230198376
603,0.02330463009363227
604,0.02596438398787414
605,0.022576274610922965
606,0.03473405548369182
607,0.019102316686015863
608,0.02747716683809816
609,0.029314972049612857
610,0.028003935794977442
611,0.02028637562616448
612,0.022525120490328926
613,0.027223682283443778
614,0.02314285564914444
615,0.020101695237604123
616,0.024852164728340644
617,0.01697128059557356
618,0.02553916327609223
619,0.028004738112920025
620,0.021664915568662325
621,0.01889620151966476
622,0.026324634795138826
623,0.027874898173612144
624,0.018254536650098734
625,0.019949664264849988
626,0.02233462204638041
627,0.01733549685022439
628,0.018560431371004882
629,0.013302897614196662
630,0.0227503331733179
631,0.019538772718273742
632,0.026706305115846964
633,0.026485707407491472
634,0.01955020877421801
635,0.01790089625904975
636,0.022410221006786947
637,0.021225994086321028
638,0.026241426972942378
639,0.022456809887771597
640,0.026772183975300345
641,0.02549265020327172
642,0.02168839160128094
643,0.02183963205539213
644,0.028026749489034584
645,0.029906071414407476
646,0.028805138956667708
647,0.025088238196317322
648,0.022061083397572682
649,0.028936322096084363
650,0.02068823153330698
651,0.019835188684193067
652,0.025267852932787292
653,0.026969567862144196
654,0.032856200905176144
655,0.023182235042430128
656,0.01923856205060342
657,0.020418589171129067
658,0.012846632443351024
659,0.023331825994493682
660,0.03877354297083308
661,0.021924951716950834
662,0.019466535774961782
663,0.017387782102488772
664,0.02378709618465707
665,0.019450337800608376
666,0.02824957095937996
667,0.017003133527851624
668,0.02437054228469389
669,0.027176295667132398
670,0.025187486823189633
671,0.0315274079327453
672,0.02364644789020474
673,0.038291295218230076
674,0.02725501348920125
675,0.038756936044987575
676,0.0406333652855609
677,0.02397713076192715
678,0.02304168039915995
679,0.034503912801912826
680,0.023639689860698747
681,0.026537758603556463
682,0.020521696709001943
683,0.023301820757785627
684,0.02038274074790462
685,0.026838256700241123
686,0.017549147284248934
687,0.018165018345029853
688,0.02106373681341285
689,0.02414299264766942
690,0.018328891205893007
691,0.02725857598270722
692,0.026451577303854272
693,0.026855263904626735
694,0.027225745727902664
695,0.027741890135913914
696,0.02730459063074477
697,0.01678454835427679
698,0.039113101716713915
699,0.022761103769300878
700,0.019741123188788904
701,0.017659825568530376
702,0.01284362536014635
703,0.018897921517328668
704,0.02699726208659771
705,0.014578788880757042
706,0.01757667137839595
707,0.015503728821527809
708,0.018960461645974484
709,0.010270133938430962
710,0.025080531079327544
711,0.02077968823861192
712,0.017304812626057774
713,0.016776543463255487
714,0.016607819466536864
715,0.021351961124659338
716,0.018300638953731328
717,0.014230770482947654
718,0.01982563944969341
719,0.022635854641195458
720,0.03860909971212989
721,0.02159141441584245
722,0.028716937424874227
723,0.019874951373642397
724,0.03006849944290091
725,0.02479376508610007
726,0.027722679051551673
727,0.034638684589208914
728,0.026797171893259773
729,0.022145096209319485
730,0.025309432370734592
731,0.049413639675009495
732,0.028707517879692415
733,0.023213695444486933
734,0.023580205357050642
735,0.024024342792372155
736,0.01706070417871011
737,0.024816670403144465
738,0.02177331441817917
739,0.021819349013995085
740,0.016179056401210066
741,0.010680526090934069
742,0.02689574757358479
743,0.019596320529233973
744,0.01999449812359907
745,0.03085137801970763
746,0.025843555411122633
747,0.02915879413266605
748,0.03267201347220735
749,0.03250723553782632
750,0.02333150402672365
751,0.024657690686235075
752,0.025332102434015034
753,0.029929005284934543
754,0.03212053664576537
755,0.020865637736498757
756,0.027109817784540677
757,0.020094643412426602
758,0.033259120848648585
759,0.03277431085990562
760,0.025513194649244526
761,0.0246981495860108
762,0.026074468243570247
763,0.02936755885374217
764,0.04685992558317779
765,0.019584929549486478
766,0.034118861110623434
767,0.02946357480303548
768,0.019454466817488584
769,0.031579368422756125
770,0.02803476873572257
771,0.021300061990254145
772,0.03325819597522487
773,0.02488315704380695
774,0.018298859487658758
775,0.03579168391955869
776,0.0254772665138927
777,0.018491040108631892
778,0.01930685302011392
779,0.015277597382189902
780,0.03167037687038859
781,0.01772718396623008
782,0.02488940369599832
783,0.021616168512157367
784,0.02240747171596805
785,0.02174637297236055
786,0.0166583547310217
787,0.017464758158197896
788,0.016744863798028194
789,0.018325431116033516
790,0.01895389570619812
791,0.020543518274973895
792,0.01339067844858064
793,0.019687123352993705
794,0.019631092902463013
795,0.017396449040081672
796,0.022502351064096135
797,0.02775233204941435
798,0.012928881264841423
799,0.013221767948674313
800,0.012649185309221017
801,0.016323581162622825
802,0.017235031970076677
803,0.03005705258039777
804,0.018640895401282994
805,0.01323706352971146
806,0.021970767645168057
807,0.01508108323223272
808,0.01543004968225976
809,0.011012138449693247
810,0.03157078706994663
811,0.017030365303447727
812,0.017334080757021177
813,0.04344663555706491
814,0.02129226378704301
815,0.03040134327880047
816,0.018373385139614357
817,0.036895307498195
818,0.03253421670614406
819,0.01989924417949383
820,0.02024863105229005
821,0.02231369763955133
822,0.015293124762264486
823,0.021142062497544925
824,0.0320890929252526
825,0.07427806254722573
826,0.026805922061084172
827,0.029569008134495187
828,0.045227555901486846
829,0.013023191030357203
830,0.02430220510185873
831,0.028046963627972658
832,0.02451481812813047
833,0.01916699619525932
834,0.02598383901703143
835,0.014827555190788747
836,0.023729366394363106
837,0.021075962292886316
838,0.047178947965847665
839,0.029340046683862534
840,0.02051704690742694
841,0.01871384368571677
842,0.03116610624577572
843,0.020645865051603277
844,0.04384008255000798
845,0.03894469417855515
846,0.024979253397004422
847,0.027319963326377126
848,0.029170024094394127
849,0.014657165233903225
850,0.027371624376153782
851,0.032196335263221375
852,0.03606036276692286
853,0.024988746697430075
854,0.023264255404984835
855,0.037941618513739096
856,0.023393681963935778
857,0.017419877578470133
858,0.023509464420054502
859,0.021392323014231628
860,0.02919291043002611
861,0.03278417314664551
862,0.028757351681046747
863,0.032556834252160126
864,0.014848852890172856
865,0.01896995029030143
866,0.02677166754030794
867,0.0215422152653718
868,0.018585082633451492
869,0.02201620854152521
870,0.018960534779696357
871,0.014367872718154017
872,0.04251787569645285
873,0.03073056916713473
874,0.037822169526221715
875,0.026548618328375843
876,0.01775521700976287
877,0.026195171339958447
878,0.02340315287327776
879,0.014446489919024513
880,0.01698613023063799
881,0.02233514864986053
882,0.030260359661578567
883,0.02634619438590993
884,0.015830456529338486
885,0.05650255243618583
886,0.014183493410951844
887,0.02784474394362096
888,0.021857804301328315
889,0.028402347084153092
890,0.031175457537438656
891,0.018323768166371924
892,0.01829803499181544
893,0.012728492295776326
894,0.02178781745313016
895,0.013971205589897284
896,0.02316511641305366
897,0.038067782967394236
898,0.01426550733232305
899,0.02890491397111706
900,0.04273144549451529
901,0.03978366115670448
902,0.024344206848068886
903,0.02300282879106596
904,0.029909085675111226
905,0.018338490729779316
906,0.028187115899117026
907,0.020060513143048433
908,0.019433328753031026
909,0.029422743387062186
910,0.022097449024840895
911,0.018179316840960278
912,0.012567442559071714
913,0.018691165862403103
914,0.03252466420026111
915,0.01434829604220261
916,0.027334928435015175
917,0.01910141905009944
918,0.008306410165862971
919,0.01683326447419849
920,0.020782031981978078
921,0.024566599912348025
922,0.016067819458067078
923,0.015660616267353357
924,0.028474229568715204
925,0.009805389039312148
926,0.01623925341597638
927,0.018778951715341875
928,0.01995879917242644
929,0.011479870712082538
930,0.017199562169054588
931,0.04219202105706655
932,0.01923467656429402
933,0.020602105101011636
934,0.024014121554698054
935,0.028742750910247025
936,0.017625772507902253
937,0.02878736135571192
938,0.018966944688197932
939,0.018866655499431183
940,0.022634663322962423
941,0.03567860479010652
942,0.018443627903925407
943,0.014733324777848868
944,0.011998360988969746
945,0.01118577212000311
946,0.020715451845073486
947,0.008846884477599272
948,0.01907134759018836
949,0.020063509139899547
950,0.03371883540654012
951,0.017102623145850426
952,0.012494515594177469
953,0.014229770023502416
954,0.012987482053892366
955,0.02466517963824721
956,0.029312579839333525
957,0.015799433866161255
958,0.0229800842147298
959,0.017626455007592134
960,0.011371216934234681
961,0.022011724011522776
962,0.027319841677569814
963,0.03828827100792346
964,0.028673014099533024
965,0.027244683504839717
966,0.0173535324897548
967,0.024848118884107085
968,0.03157542072216385
969,0.018390440964870587
970,0.03621352581729896
971,0.026198775381457953
972,0.027992839774519558
973,0.03128103704201033
974,0.036872205644504434
975,0.017116331502384216
976,0.015257648388113635
977,0.02320066009287245
978,0.0320868708951809
979,0.01766140670332986
980,0.01450615008130155
981,0.01388033275325537
982,0.028115200847634674
983,0.023401103168204963
984,0.022839826840351945
985,0.015418575775675892
986,0.02243693499968682
987,0.04919635679305374
988,0.012902493060296482
989,0.011465152829637597
990,0.019854832444715687
991,0.014427862242317971
992,0.025706910543653892
993,0.018552078562806336
994,0.017580512484256048
995,0.026693042525742106
996,0.03771665232126877
997,0.04001579266458451
998,0.01188975199924536
999,0.01869840932706213


==> Figure/gemma1d01_self_target_kl.csv <==
position,value
0,0.016761681860733842
1,0.006658605490361938
2,0.004873774697267929
3,0.006259417053533402
4,0.004511597488922179
5,0.0040512318227077185
6,0.004291524735381417
7,0.004989008186709226
8,0.00432202819247523
9,0.006871783931159325
10,0.0038072358953814916
11,0.004534389213548213
12,0.005754619375251683
13,0.003457259330237013
14,0.0032784171973207735
15,0.003734118513807117
16,0.003155719747854489
17,0.0038791320713056237
18,0.004015647860115256
19,0.003974413787319647
20,0.004169787885012699
21,0.0035128940498923636
22,0.003970852858716425
23,0.003113225258330874
24,0.0027697816497290542
25,0.0037778883278678644
26,0.0030748456763886826
27,0.004539773436766855
28,0.0031104096140013673
29,0.0033084727341996063
30,0.0029224454604867144
31,0.003185307729450957
32,0.0030427794656593195
33,0.0028869030837822213
34,0.0048225622075875
35,0.005042464558553281
36,0.0037627253136540734
37,0.0028286347293156257
38,0.0038175348431650903
39,0.0032094699824775966
40,0.005458476463117648
41,0.002987375588343805
42,0.003914496840396661
43,0.0033127313358645104
44,0.0022337617327197277
45,0.0023770991013845407
46,0.0034172830188298454
47,0.0044637049366077755
48,0.004425670940056172
49,0.003785817145075189
50,0.0038692322247922497
51,0.00369131114185605
52,0.002570057341464983
53,0.0031742028879733677
54,0.0033981841092450005
55,0.003129727349977023
56,0.0030320903072088277
57,0.003319779118588213
58,0.002884023048492203
59,0.004950665952254502
60,0.004659106630297388
61,0.003785878325161072
62,0.0025672727412009775
63,0.003165636697265024
64,0.0035552375909947216
65,0.0038548404362529257
66,0.003236556695710121
67,0.0032417753467137607
68,0.0033376103071309907
69,0.0033694162517908027
70,0.003974556681549213
71,0.0045631036024424195
72,0.003293894172543592
73,0.0031681841777371133
74,0.003469860982872804
75,0.0047468353363287795
76,0.0026276131758879505
77,0.00287127893870925
78,0.0030135637454288514
79,0.003090831075011436
80,0.0024561858011907197
81,0.0028928080839854364
82,0.0036623199289613512
83,0.004269927590150964
84,0.004730854904237067
85,0.0025988301520497147
86,0.0028274013025508093
87,0.0031096695012475593
88,0.0034428936291765007
89,0.005493808619981939
90,0.004969791755132135
91,0.0040564124455612464
92,0.00360764680136087
93,0.0034292209552527157
94,0.003149646077944821
95,0.0031199326176724654
96,0.003331499580064128
97,0.0038074790288151225
98,0.00502735734475526
99,0.004715240658336691
100,0.0027132696948628065
101,0.0029661464181880383
102,0.004000058887949941
103,0.0036392425846423705
104,0.0031850087166480122
105,0.0034515057231944276
106,0.0023191036060128856
107,0.0032419117041959733
108,0.0025822894053218266
109,0.0032189537620790896
110,0.002680022244377041
111,0.002950685551705761
112,0.0030157876360754716
113,0.006022138085205624
114,0.002813400255581848
115,0.0039672475828281106
116,0.004437879157571579
117,0.002580212767785799
118,0.006857434408721644
119,0.0026140147370533546
120,0.0026859161841418923
121,0.0030672128060222742
122,0.002621899650475371
123,0.004442880426304056
124,0.0032514446194419283
125,0.003988357374360959
126,0.002155403233838368
127,0.0028033840672078846
128,0.004862264153674366
129,0.0029070055360013534
130,0.002852838893166971
131,0.003107092482930456
132,0.0030910800802020355
133,0.0052078494514617565
134,0.002373141718248112
135,0.004610057803634464
136,0.002452349188934741
137,0.0026737967236665668
138,0.002951176670960024
139,0.002281667189998993
140,0.003527510951323465
141,0.003507616448630345
142,0.0034040907319019295
143,0.002902315852312935
144,0.003660574938508584
145,0.003990361657478822
146,0.0028919636938261953
147,0.0041727088614406885
148,0.002686682773216328
149,0.00309925871137561
150,0.0033156185680436943
151,0.0025289509072976358
152,0.003542783224427645
153,0.003028311418669872
154,0.002726083352248807
155,0.0025968178073600555
156,0.0032970958735728723
157,0.003764391481750265
158,0.0036625180900417206
159,0.00763598874596248
160,0.0033786087110249698
161,0.0030946035180142847
162,0.003522469439926458
163,0.002670660365639044
164,0.002875440482395823
165,0.0038204668710543795
166,0.0028318277965059427
167,0.0029446341077575843
168,0.002755769440318536
169,0.0026792604802942078
170,0.002602510530355184
171,0.0036913786071486416
172,0.002553369915319253
173,0.0032300035264745826
174,0.002437819736306285
175,0.003529962030143031
176,0.0029296094872823314
177,0.0037444544507980048
178,0.002282152431532518
179,0.0028034109470960336
180,0.0028035009084894287
181,0.003252123277743155
182,0.002921330718886168
183,0.0033019004299874154
184,0.0037976972654095256
185,0.0028130432689875847
186,0.00251094033982048
187,0.0032630179326838082
188,0.003877226465145837
189,0.0031635569846430313
190,0.0034331941783741953
191,0.00267924189055824
192,0.0027131118122822487
193,0.002439707388532151
194,0.0029689186256123966
195,0.00346523971041879
196,0.00393450452983988
197,0.0029464486245943024
198,0.003389331908232221
199,0.0029223448641387453
200,0.003010812146701916
201,0.0035295451199761924
202,0.003202483031595438
203,0.0037962981287500536
204,0.0027462654246074515
205,0.003035327893350908
206,0.002529121991105519
207,0.0037562887893620306
208,0.003139773503706693
209,0.0029521217578226708
210,0.0028517883802167427
211,0.0028135572212133666
212,0.0028260455588977385
213,0.0031113199815169337
214,0.002432016999014093
215,0.0021271157158735624
216,0.0025331341601260693
217,0.002587286250700382
218,0.0022971032727714985
219,0.0028364568270909016
220,0.0026041023160526854
221,0.003219325231840832
222,0.0022047543886110355
223,0.003145889717972253
224,0.0027795756006361843
225,0.0030266426160080293
226,0.0027409618047003967
227,0.002977237011567386
228,0.0033427120472024154
229,0.0027637861541298086
230,0.002360724807850169
231,0.0024358264255891875
232,0.002702634620431839
233,0.0033221345526149126
234,0.002925032833858575
235,0.002657911698662243
236,0.0027013692280593634
237,0.003570907435879438
238,0.0022042282038233604
239,0.0029040801240106905
240,0.002516022209295125
241,0.0029628283781142108
242,0.0033058791031756237
243,0.006190290344457125
244,0.0025798064297225046
245,0.0027850501194763436
246,0.002779976851656107
247,0.0029970783636532067
248,0.003396870124785768
249,0.002851270181194975
250,0.0027839600495499434
251,0.0035584897766003914
252,0.003414831018286385
253,0.0032988774947384936
254,0.004023800004978805
255,0.0026935904906069353
256,0.0033983595291063435
257,0.0030333095064119823
258,0.0028063847197579463
259,0.002987447102522848
260,0.002512012616429332
261,0.0035759571141418256
262,0.003477398703887841
263,0.0033706573933762183
264,0.003709478847749643
265,0.003969149452144635
266,0.0030601321039949747
267,0.0028004056580125725
268,0.0029960165007294095
269,0.002730397610550977
270,0.003044473009579589
271,0.0029131992275817672
272,0.0026641357930937614
273,0.0034854154103035055
274,0.0034899502906320418
275,0.0026518948624294097
276,0.0031988816770180564
277,0.0027923517860098945
278,0.003320629981299026
279,0.0028270929281208543
280,0.003350427184878101
281,0.0031180882522297655
282,0.0028913087504505173
283,0.0027465093742832826
284,0.0024087616667945533
285,0.003321547535474814
286,0.0035491570646517105
287,0.0036989480055705072
288,0.0031191287542248133
289,0.0026997204774608778
290,0.002649392684070466
291,0.0026760311578452045
292,0.002845498298121871
293,0.0037219603590524478
294,0.002631822111934728
295,0.003208267347318212
296,0.004191210528514821
297,0.002895418350190516
298,0.004043906074795711
299,0.002886412415291274
300,0.003165145726153871
301,0.002718708637146602
302,0.002427941330324878
303,0.004746805727771555
304,0.0031167836730957195
305,0.003147492319248745
306,0.0028808267610488576
307,0.002819297526929437
308,0.002385759732994375
309,0.003155343984718236
310,0.0039386321921933976
311,0.0028530129148235657
312,0.002604085390046498
313,0.00299927991174834
314,0.003720712388817764
315,0.003301980702929909
316,0.0031222672669857336
317,0.0030049945924940356
318,0.0030329646544272225
319,0.003169294005615117
320,0.0031157518568793374
321,0.00265126029665574
322,0.0033079651403937153
323,0.003444991692779656
324,0.002532543471868049
325,0.0038955613284851324
326,0.003203857869396888
327,0.0024665586288772287
328,0.00396734194838822
329,0.005185387265358853
330,0.0036178145318905017
331,0.002892139821491555
332,0.0038401560263482512
333,0.003446129735169376
334,0.0025182539202431332
335,0.0033088621679884756
336,0.004420006588320956
337,0.0033897935044944504
338,0.0034764456455924206
339,0.0037183328582186628
340,0.0035048979904794613
341,0.002677912115501996
342,0.0031901024407318085
343,0.0028337742126517667
344,0.002962570933692756
345,0.004298201968320275
346,0.003403863040175044
347,0.002814670041692271
348,0.0027689891992242785
349,0.002434973168999738
350,0.0029407770890532013
351,0.0031262705484833364
352,0.0034270416483552185
353,0.0031514539183033576
354,0.002736166877688726
355,0.0034915867902746297
356,0.003920000241475429
357,0.0038190008641032884
358,0.0032109736022183956
359,0.0033211960311890967
360,0.0031649532969080154
361,0.0029558425002978463
362,0.003288166728316657
363,0.003916376922502863
364,0.003651708864965525
365,0.002238477511963808
366,0.0033297649383606277
367,0.0038222990807673524
368,0.003861056316218764
369,0.003064889151257322
370,0.003314289351638028
371,0.0033510645852322086
372,0.003298034207142348
373,0.00334585180334012
374,0.003608282428057633
375,0.005299097095816284
376,0.003766732322314358
377,0.0035685131430405344
378,0.004991367605256342
379,0.003061986239803913
380,0.0033697855719601946
381,0.003279030135040569
382,0.004683945468750269
383,0.002822774126716502
384,0.003528035277343045
385,0.0033398999979334792
386,0.0029700276329713603
387,0.004161578729808072
388,0.0041109598491573555
389,0.0036922144338868363
390,0.0037263838834536694
391,0.003259360579035165
392,0.004625478742773401
393,0.004521984278587603
394,0.0036019224586436656
395,0.0034216269737790657
396,0.003126993385179343
397,0.0028734358122871465
398,0.003334200479445817
399,0.003419639117524224
400,0.004857498266361416
401,0.003122707016464645
402,0.0038166598365326726
403,0.0037527537224514595
404,0.0046256338318809475
405,0.0035133404242099256
406,0.005697874656383938
407,0.0027716525938109512
408,0.003714339583421598
409,0.0034896798591694776
410,0.002973084625627951
411,0.004330538609157294
412,0.003732960953835773
413,0.0040677885319653564
414,0.0033609607615654184
415,0.003424824266488807
416,0.0035458423519102535
417,0.0051574785505304225
418,0.002742453548314523
419,0.002934058768269782
420,0.0034890321493026076
421,0.0030839966472635595
422,0.0029956706432351233
423,0.002808999559008027
424,0.0037558266142980125
425,0.0036726882134694707
426,0.0028571358538544618
427,0.0029048063598027057
428,0.0039483385762198574
429,0.003739991211581426
430,0.0035876871234576334
431,0.003242248155179607
432,0.002816800294521189
433,0.0032275076173814473
434,0.0034830913452758338
435,0.003460605578338813
436,0.003016576764089685
437,0.0028832984211939736
438,0.0039527917252799045
439,0.004201710074359436
440,0.0036666963582538516
441,0.0031288043113660065
442,0.003037444913316359
443,0.0033286135908165326
444,0.0036730881266529695
445,0.0038322297680295314
446,0.004358973833328766
447,0.004572648549118795
448,0.0037498324525146237
449,0.004483368915164593
450,0.004512971998090395
451,0.003843623918890753
452,0.004776219635555882
453,0.004130896122516448
454,0.0034891932932959195
455,0.004325038080359181
456,0.003783311575276353
457,0.0039983282603908085
458,0.0033295528691212124
459,0.004919645857476491
460,0.003687969121049563
461,0.0037987245014887527
462,0.004472144591170958
463,0.00466854466419178
464,0.004413875310915658
465,0.00413750987604796
466,0.003219668670922667
467,0.004617998885552492
468,0.003587740198545095
469,0.004575760324890563
470,0.004312635705503763
471,0.004847256885713597
472,0.0036435152470481193
473,0.005160914070862828
474,0.005343631378416927
475,0.004203663727703374
476,0.003961802463225396
477,0.004227463377850337
478,0.0036100727436933805
479,0.005543718477121202
480,0.0035595514662987724
481,0.003926037184812635
482,0.004403220759728929
483,0.0043032443212738915
484,0.004238803721531656
485,0.004386383406292469
486,0.003976971326431177
487,0.004354540929062892
488,0.004455361220400359
489,0.004066376111393501
490,0.004750030688545883
491,0.004563462529758455
492,0.0048019613290123725
493,0.00601461959703675
494,0.004135616278395049
495,0.008445679779722425
496,0.003588220230585294
497,0.004382553330100796
498,0.005764049332282478
499,0.005034145561726053
500,0.004406942296946264
501,0.0030555745461417335
502,0.00681698904055033
503,0.004484889081270576
504,0.004584143699652737
505,0.0047268682278840965
506,0.0049175449422832794
507,0.004333877499487869
508,0.0038081802353775412
509,0.004602523051459531
510,0.004432610606161712
511,0.004763207263413352
512,0.0034751094128470713
513,0.005491599501748407
514,0.00757415981162571
515,0.0046210395438083625
516,0.005030107696451473
517,0.003729206495302485
518,0.0042577539539290325
519,0.005290109245282941
520,0.0031055349251950205
521,0.003962815960456554
522,0.0038588289208577368
523,0.0036869614978344125
524,0.003682702564317427
525,0.004786989059186497
526,0.004229375520573347
527,0.005128846488107092
528,0.004391798854166698
529,0.004905450770926329
530,0.002977469952072949
531,0.005364819168838973
532,0.004304229202554416
533,0.0037203368383568886
534,0.004329264934422611
535,0.0040760345166583395
536,0.0031149702566499507
537,0.003861500051528785
538,0.004141796637916917
539,0.003231566008156817
540,0.0052704084793564095
541,0.004499900702083206
542,0.004272518113828764
543,0.005033093221889248
544,0.004398158442584734
545,0.004192756570371425
546,0.0029369378045194326
547,0.002487802337223343
548,0.0056357315911896265
549,0.004791890926702345
550,0.003995871582412222
551,0.004902353113194181
552,0.003817228274260671
553,0.0035831315762505293
554,0.005049582393436748
555,0.004861849295520647
556,0.003896632761376401
557,0.00634980754266546
558,0.004272117162287741
559,0.004292816369237816
560,0.0025500768358892945
561,0.004987104946666888
562,0.003982768477385029
563,0.0051756875132099025
564,0.005758367505443258
565,0.00487679790423588
566,0.0036088751434504227
567,0.0041328446144094965
568,0.003782057942359065
569,0.004374604197405026
570,0.0040087677778916
571,0.012446005345082075
572,0.017967237562645868
573,0.005986905779007991
574,0.007218135727676133
575,0.0031559396987864735
576,0.0032333251662421407
577,0.0034202884689012118
578,0.004192673249519767
579,0.007084804768123869
580,0.006590747998869231
581,0.0035669890486368762
582,0.010008531923314601
583,0.007137022996289525
584,0.004720439895600975
585,0.004550326111531321
586,0.004133969831191296
587,0.004415127786460925
588,0.004626430709452351
589,0.0032223422512900946
590,0.004898424616933834
591,0.004585474508730536
592,0.008153749705406752
593,0.008333240411579016
594,0.0049703173206932655
595,0.008873734907627827
596,0.003981647220874087
597,0.0055867647795665165
598,0.004270615796508398
599,0.004367092668450209
600,0.00394134257558501
601,0.005514751368557981
602,0.005685935644019531
603,0.004330380200502985
604,0.0050578938926741125
605,0.006682642869193713
606,0.0033043879129729284
607,0.00378116812325898
608,0.0046805849239577755
609,0.004493194904830575
610,0.0041580123937389754
611,0.004885507072898187
612,0.005602945623344826
613,0.006082601619626256
614,0.004150185631057237
615,0.006819950682916205
616,0.0037703943813171504
617,0.004948875917352655
618,0.005794967494754339
619,0.00412345195867595
620,0.0037876326933430214
621,0.0075382785046631375
622,0.005881252384156168
623,0.0036414554467052904
624,0.0035854698232440645
625,0.0038390325203445587
626,0.0043311963536515835
627,0.00423174862051626
628,0.005634010418791747
629,0.005193747409550592
630,0.0036951967011901506
631,0.004203121443199034
632,0.004042647988899906
633,0.005579524109261961
634,0.006160288417935301
635,0.007037717909624771
636,0.0068048059208402865
637,0.005927028167414653
638,0.006054326341729132
639,0.005106938596582399
640,0.005968686961890708
641,0.005660529170817995
642,0.007356465893163541
643,0.008319554521041973
644,0.004215317716386112
645,0.005079253829330228
646,0.0049635231223827386
647,0.0031583062351110656
648,0.007647252961832272
649,0.004546946041534338
650,0.00546176915929597
651,0.0036409179564578426
652,0.004158145239530314
653,0.006152499342693352
654,0.003957010078295534
655,0.0037984832101340986
656,0.0031214475912494624
657,0.0039425945267586165
658,0.0030670038822534712
659,0.003154211748443066
660,0.005697272383397611
661,0.004603084549820535
662,0.004558335479540266
663,0.004883737101944626
664,0.0034370897370861425
665,0.0067053361658416435
666,0.004134227458869876
667,0.004741917172802456
668,0.004661707920401133
669,0.0043052819812606415
670,0.005302047258764594
671,0.0042535918460058775
672,0.004208830438528025
673,0.004088616082232782
674,0.0059969296730094665
675,0.0055601725120776185
676,0.0038476906411008104
677,0.009788055342159178
678,0.0031267541446877937
679,0.006536981882578428
680,0.009225052625663133
681,0.004877811439162453
682,0.005109579540835753
683,0.0053875729476175905
684,0.004887282388728089
685,0.004345578077396408
686,0.006490626224995635
687,0.004904238728242373
688,0.006295864197090753
689,0.005574139414606724
690,0.004565949148824851
691,0.004408877895517016
692,0.004586180144045576
693,0.0052056652459412005
694,0.0047049628011484055
695,0.007074728312363597
696,0.004915410732922169
697,0.005948836170687941
698,0.004248818821581791
699,0.005338159358249485
700,0.006453689514935312
701,0.006605399499327413
702,0.0068710450466640625
703,0.005406732742035689
704,0.0030657087700851067
705,0.00533062003611014
706,0.005169679531691388
707,0.004587379303049235
708,0.004942208991367766
709,0.006081495627414166
710,0.00462209860424312
711,0.0035835598412814803
712,0.005826521304131128
713,0.006280145170952751
714,0.005322387973096719
715,0.0038093502368660302
716,0.00463858401205614
717,0.0050039633078367415
718,0.005261671533856882
719,0.006305016320493338
720,0.005168734828411731
721,0.004393602153139609
722,0.0041850655188566
723,0.00491278486366567
724,0.004208409947894418
725,0.0056854386911460615
726,0.0028478227333000672
727,0.006005113053447195
728,0.004794982431680231
729,0.00473568958600357
730,0.003698754697126406
731,0.008831548423211306
732,0.004270815731966255
733,0.004110867721409521
734,0.0036017084820495057
735,0.0036484144721771043
736,0.011733952748833742
737,0.008278381403124549
738,0.0032908974313160906
739,0.0052794225880682805
740,0.0058335055512668535
741,0.0038959719683903577
742,0.006406334272313627
743,0.005042367292804121
744,0.005177747962813883
745,0.00667972930476864
746,0.0034310338666084525
747,0.0052049125329187255
748,0.004704645873524321
749,0.004460137315661306
750,0.003061694192733668
751,0.004766835238403233
752,0.004501214062539247
753,0.003779982243064685
754,0.004503764296955697
755,0.00392712375147016
756,0.004214357792145881
757,0.00825657796248737
758,0.005544757581822054
759,0.006715702898953474
760,0.0035052015593206704
761,0.010788642644473429
762,0.005011704305595455
763,0.005517536220161692
764,0.0077871479031862536
765,0.0052774867386264
766,0.005101448125637722
767,0.003191984842688884
768,0.004413457396985892
769,0.005941129563256169
770,0.005532654132085099
771,0.007686601126111074
772,0.004456657710994407
773,0.0029920657877474913
774,0.005223751799012364
775,0.0034679153501378196
776,0.005055371845728007
777,0.006300472148639399
778,0.005872950892923568
779,0.004603214456893956
780,0.004199117359447861
781,0.003474229650678118
782,0.0070109794138489626
783,0.00805306989333232
784,0.005264067071677472
785,0.004539569898570335
786,0.0031533786273099823
787,0.0068710696459521985
788,0.005547098617080057
789,0.006526822527888338
790,0.0038702531279997117
791,0.007977789952631436
792,0.012033458999630793
793,0.00865010270011152
794,0.00867832132750311
795,0.007808074797546585
796,0.003965638152478354
797,0.01152561839051103
798,0.007210423119085357
799,0.004922510098121263
800,0.008482462610272188
801,0.006924609793214128
802,0.003367925989825849
803,0.003981282124717692
804,0.006911173244557029
805,0.005713505134638282
806,0.0046807393903603774
807,0.0035439374014756275
808,0.006026126279128083
809,0.005952439128122559
810,0.007919648328737757
811,0.004538857468473396
812,0.006002620857467688
813,0.0026248564727750254
814,0.005769046090565749
815,0.004222963200667127
816,0.003942689720592359
817,0.003479936547174045
818,0.0053476946766448765
819,0.008057382482604196
820,0.007672367422977946
821,0.006012405158032468
822,0.009509640595312995
823,0.006040726693100788
824,0.019615126441388176
825,0.005623137164333284
826,0.005300247429145377
827,0.007652776440652217
828,0.0041199362722110725
829,0.00457495472380799
830,0.0043645731967103685
831,0.0053917855779236105
832,0.005238294362396835
833,0.003913887656070555
834,0.005009442573349421
835,0.003007622511731212
836,0.00412520177826324
837,0.0022966375326122336
838,0.010523782653753
839,0.004475663367419407
840,0.010347320782894315
841,0.004168989884668734
842,0.004360667882962783
843,0.010797907791682673
844,0.008525814615400624
845,0.004452609522282792
846,0.004813052383154759
847,0.006479601199463791
848,0.005061353807369232
849,0.00426742333442208
850,0.003400084732054904
851,0.0036642377481925534
852,0.0025678361825171078
853,0.008620131215657635
854,0.010703830411858578
855,0.005386559247145193
856,0.00980386965732796
857,0.005756297372600119
858,0.005444187504492456
859,0.0035275874341269596
860,0.006889633848063357
861,0.004323074453114537
862,0.007632371386447528
863,0.00632861741305932
864,0.0031672899289969503
865,0.004792853857910117
866,0.0038775393151405384
867,0.00832601247641402
868,0.005189857251653968
869,0.004067955691772536
870,0.003667107602703522
871,0.004186757884034931
872,0.0058355973202921
873,0.0029808796453090467
874,0.004362142153489275
875,0.0036453290268898112
876,0.003594346275590655
877,0.005837418348337183
878,0.017360348852303028
879,0.011673504751561854
880,0.003206407124164908
881,0.005643070700208062
882,0.003976523780318423
883,0.006942938551062943
884,0.002260017067034847
885,0.007545153053748605
886,0.0029979847313317235
887,0.01234037769263988
888,0.006808242846388523
889,0.004944179896936196
890,0.005535872109024768
891,0.004403382398669033
892,0.00348273770517974
893,0.0034247353442261328
894,0.0027646090824173454
895,0.00460096786240995
896,0.0029935915122816406
897,0.0026566025315526956
898,0.00914593766983249
899,0.0026285810012556254
900,0.005616181011397443
901,0.0031376391837251317
902,0.004267714660999857
903,0.004572374804990529
904,0.005292506584880283
905,0.011627170294297455
906,0.00868562074989259
907,0.00414474755163063
908,0.007300148983099378
909,0.006062936232388125
910,0.005674642494803044
911,0.004709230853217121
912,0.006360542018795439
913,0.005128649819801749
914,0.0029343052090896296
915,0.004687902962613748
916,0.0024078584414105758
917,0.003678116599053243
918,0.010210202795941115
919,0.003950247335134666
920,0.0026160316684148994
921,0.0015532957221932658
922,0.003984443092548595
923,0.003413419170859318
924,0.0035627348432412938
925,0.01035004695171405
926,0.002901343270268511
927,0.0028961547625882688
928,0.009185600522681534
929,0.002903804468839353
930,0.001743722433630333
931,0.00570851828272674
932,0.0026243666017336945
933,0.0033315359105484227
934,0.003995969839395718
935,0.008697244539756399
936,0.0064806745509187295
937,0.003310199600883444
938,0.007057496816364356
939,0.005340185365737062
940,0.0118136547324043
941,0.0020287192109176818
942,0.010650329279775597
943,0.004663805270362296
944,0.016248801601997303
945,0.008597589092993156
946,0.004956410659397538
947,0.0051152327707583885
948,0.0022208768801637527
949,0.0076784460093191455
950,0.002461187716599969
951,0.0038750571479059656
952,0.002852892455678037
953,0.002892046099152309
954,0.003218573737438954
955,0.0015459101026984174
956,0.008071751821604937
957,0.00810643110451164
958,0.004393913440802378
959,0.003586661970127188
960,0.008053131183821812
961,0.009116602009131504
962,0.012359001078389116
963,0.004132932123998375
964,0.018701682639781853
965,0.0017865477943478814
966,0.0020887730353232907
967,0.00888863050332949
968,0.0133382470666187
969,0.004347421211051175
970,0.004404228914710653
971,0.005092537612257323
972,0.009864758837693444
973,0.007506341353678916
974,0.0029116575718810514
975,0.004111659292348296
976,0.01344132634114196
977,0.0042177393591978545
978,0.003261731665413819
979,0.010859486014556972
980,0.002790514405138827
981,0.006339418171465813
982,0.015074283590866279
983,0.009364571847745948
984,0.020238785585336094
985,0.006475513027645771
986,0.0034159737581006258
987,0.005591962468770545
988,0.003803759277930438
989,0.0021497030339097767
990,0.004413441868106867
991,0.007220050718892839
992,0.007229817254235497
993,0.012371339893352592
994,0.013135066843521382
995,0.012850069347820289
996,0.007005314782146633
997,0.004915377211408361
998,0.017301455353851438
999,0.002576007611433644


==> Figure/gemma_chosen_prob_distribution.csv <==
position,value
1,0.6988037552778447
2,0.7830302277875956
3,0.814052186326887
4,0.8004908623897398
5,0.8190003445122708
6,0.8150177762744985
7,0.8063761821743082
8,0.8106634787490562
9,0.8096132998705934
10,0.8037550333683157
11,0.807924122389635
12,0.8056513896184452
13,0.8204655227374534
14,0.8191011195604235
15,0.8066996260040107
16,0.813438393873933
17,0.8099509892636608
18,0.8127203505137252
19,0.809634272132874
20,0.8144482297614677
21,0.789310316408249
22,0.8121858284866648
23,0.8108578352838539
24,0.7978968873994987
25,0.8222212000349329
26,0.8092128699640531
27,0.8137736862913525
28,0.8280136939371374
29,0.8129557131756528
30,0.8156324225195011
31,0.8163038224635661
32,0.8123355923001914
33,0.7860381809180574
34,0.8266666991652114
35,0.8152881259970892
36,0.8064911918213453
37,0.7953766848293156
38,0.8153104104827413
39,0.803035161590104
40,0.8074230811332938
41,0.8019426926475439
42,0.8029680357827327
43,0.7976296735410754
44,0.7859625872338558
45,0.7886134021675317
46,0.8044755527900865
47,0.7940392130359946
48,0.8051248905811325
49,0.7954463422630246
50,0.8037983876344984
51,0.7899250384244905
52,0.8109017691765145
53,0.8024742811864286
54,0.8077769857271407
55,0.7923544443828566
56,0.7896697002269597
57,0.8098600289165756
58,0.7762627860064947
59,0.7871101674711901
60,0.7954825492779254
61,0.8132857213605866
62,0.79851873243302
63,0.7930639511692593
64,0.7984075732711561
65,0.7993765910451335
66,0.7926216080420488
67,0.802263808965424
68,0.7855150580348227
69,0.7716409250441593
70,0.8000232916245928
71,0.7894310514040042
72,0.7875565609846786
73,0.8123379716022071
74,0.7973411080611122
75,0.8056072597416521
76,0.8077048961339311
77,0.7975508559546642
78,0.8028894750487672
79,0.7924641097046274
80,0.8142472644107742
81,0.7779879922163656
82,0.7956936426114334
83,0.7931645789198114
84,0.7904800130110228
85,0.7851300311090894
86,0.8006033166536771
87,0.8043653334433545
88,0.8084528495612917
89,0.811884261508804
90,0.8016209911905373
91,0.8036901281058704
92,0.7835163273791909
93,0.7934282462035068
94,0.7963684561702239
95,0.7989715491698263
96,0.7977716747630116
97,0.7954302342194343
98,0.7954814726421829
99,0.7990139167057938
100,0.8092842834474764
101,0.8184141367946504
102,0.7871751249006212
103,0.7972450241596528
104,0.7970642616199534
105,0.7931205746218869
106,0.8068214778471029
107,0.8057033778306435
108,0.80307381631956
109,0.8041000884302236
110,0.8070378515956507
111,0.7849796167566305
112,0.813456562441037
113,0.8108322075285144
114,0.789663556211963
115,0.8055584278560276
116,0.8136044350599719
117,0.8071723141770971
118,0.7911598599468294
119,0.8029698633569896
120,0.7855274150028273
121,0.7926514977767808
122,0.7834632629713731
123,0.808197057264328
124,0.8104835905519905
125,0.8040807881056572
126,0.799748734272723
127,0.815606329632807
128,0.7957291347284862
129,0.8080677235326716
130,0.7863179232039593
131,0.7922764913889877
132,0.8011612138109647
133,0.7879699921217302
134,0.7984318748663475
135,0.8096674505601648
136,0.8124601295519237
137,0.8037257653759703
138,0.814015598023585
139,0.7922227439513765
140,0.8026477110289436
141,0.792570672601292
142,0.8053664076176896
143,0.8060767123821432
144,0.7927931101000621
145,0.8086030429184494
146,0.7918716195709723
147,0.8082836974977278
148,0.8002914401289299
149,0.8148062446841253
150,0.7917363828693065
151,0.8169902588561028
152,0.8057342765663056
153,0.806967141633616
154,0.7979423333518183
155,0.8010097048954609
156,0.7943720259145632
157,0.8171597317676239
158,0.8061546561032258
159,0.8022109664374908
160,0.8254548624424487
161,0.8163578172115011
162,0.7999940807484318
163,0.8136637962981734
164,0.7994722510750952
165,0.8037411426230706
166,0.7919582902150915
167,0.8075364899054354
168,0.7897172976651831
169,0.8132454734030831
170,0.8010404391988395
171,0.7942017773477167
172,0.8196756125213767
173,0.7882025091744717
174,0.8051136603129893
175,0.8078276007551924
176,0.8238935903015108
177,0.8007580350962323
178,0.7935259065961229
179,0.8083021402353157
180,0.7899950264332202
181,0.7996285294773418
182,0.7998943352555581
183,0.79854022566979
184,0.8030612359515956
185,0.8161436875818854
186,0.8049823231212673
187,0.7956184767395267
188,0.8064373089400275
189,0.8055810511852124
190,0.8250606320676134
191,0.808898807271078
192,0.8096984435557142
193,0.7906015853642439
194,0.8110506813571006
195,0.8085955048176194
196,0.8054215388230809
197,0.8008312947841961
198,0.7883952521060545
199,0.8049213134093078
200,0.7948186224102108
201,0.7761668792939151
202,0.7836846029117577
203,0.802660340649171
204,0.7999139109294501
205,0.8124731042239104
206,0.8056855062150383
207,0.7971260473467027
208,0.8022265923835432
209,0.7964847641446857
210,0.8018285606590418
211,0.7988493444757865
212,0.7911103488431847
213,0.8176879131498865
214,0.8094713654388824
215,0.7911265386571521
216,0.8030640180008081
217,0.7963107862521326
218,0.788689947364672
219,0.7979234968143436
220,0.8118057435803572
221,0.8054428272782468
222,0.8117244471087612
223,0.8060387758663292
224,0.822650494144568
225,0.8183517647009304
226,0.7991933058584043
227,0.7863812677001458
228,0.8126048646151001
229,0.8073023148741223
230,0.8237686244370729
231,0.8115804005942028
232,0.8103940100914775
233,0.788707208229741
234,0.8126152418655793
235,0.7948503223231196
236,0.7988441447712773
237,0.789827049555314
238,0.8083656462623761
239,0.8000238436941532
240,0.7906316152622722
241,0.8166791256997075
242,0.7978693379578128
243,0.8003243795906374
244,0.8137024282276065
245,0.8321305564512124
246,0.8013326913363624
247,0.7893922073885535
248,0.8036682832675347
249,0.8007325609592854
250,0.7994878037185412
251,0.8033806065094061
252,0.7991283967016968
253,0.8307797549514321
254,0.803775538412396
255,0.8087235661860083
256,0.8025452904768297
257,0.8308242833787236
258,0.8109313131832411
259,0.8030954696499224
260,0.8137898188706392
261,0.7846705257064486
262,0.817851468360271
263,0.8166421791003948
264,0.8006321791766419
265,0.8116263038291088
266,0.7992543297509352
267,0.7980539201524228
268,0.823356905937841
269,0.8101203404956634
270,0.81592648325828
271,0.8134659096876161
272,0.8105454811385411
273,0.8092653585298385
274,0.8242183822022681
275,0.8389972551145263
276,0.807609982524981
277,0.8192422005998673
278,0.8035715498522247
279,0.8189989588934653
280,0.8004771156414043
281,0.7951803147524239
282,0.796595779857144
283,0.8009469360722059
284,0.7989009331542448
285,0.8105718781322131
286,0.8051936238628024
287,0.7889520135343445
288,0.8292730314698444
289,0.8117119561669474
290,0.7974996495061122
291,0.7992765386069968
292,0.8168211892280653
293,0.7939268707477446
294,0.7981921287614199
295,0.7974828086793423
296,0.8010958714707194
297,0.8068210223846138
298,0.7793708650585957
299,0.8123989660619206
300,0.8110591453194888
301,0.7940979333626397
302,0.7957321969624729
303,0.8065003354689593
304,0.8070786119318919
305,0.8025959005888151
306,0.8002198925901731
307,0.8243739177978383
308,0.7981165184810454
309,0.7973061439353707
310,0.7952135199311484
311,0.8144949207456449
312,0.8089447070312756
313,0.792930776067843
314,0.8122109023222858
315,0.7896552898462612
316,0.8041976661794815
317,0.7735881288966265
318,0.8030850814840915
319,0.7889490074271227
320,0.7858786592993809
321,0.8086744371662207
322,0.7944539593314464
323,0.8058796448859219
324,0.7908707536419941
325,0.7942448758206084
326,0.7925763988024485
327,0.8112415553473362
328,0.794542623711342
329,0.8139903535281304
330,0.8035754320521161
331,0.7989957084564641
332,0.805062184305722
333,0.7979702738319175
334,0.8180454269760037
335,0.7979580111978636
336,0.8169251015092371
337,0.7878278870556005
338,0.8004160714868787
339,0.8326642849682598
340,0.7871730356732127
341,0.8157584611932522
342,0.7856053603626371
343,0.7908365304604359
344,0.8051873070856116
345,0.8052960913943867
346,0.7928895084861255
347,0.809666703521382
348,0.8075036046508632
349,0.7857210886881182
350,0.8135936577242053
351,0.7943145835906601
352,0.8169572897135468
353,0.7895393062354157
354,0.8064521311415677
355,0.8171713867851129
356,0.8097163055282084
357,0.8097341085047526
358,0.7906910200508318
359,0.8156767232054758
360,0.7994948829856898
361,0.8082681499138467
362,0.8175384391298783
363,0.8043719628809304
364,0.8213219137762432
365,0.802633804806156
366,0.8067674268455652
367,0.7930423409196684
368,0.8115596626916628
369,0.8130451089211179
370,0.7981196690395526
371,0.7946564597729062
372,0.7886266476438615
373,0.8141317888082963
374,0.7936102756391588
375,0.78989596503913
376,0.7979320728544782
377,0.8072372658782756
378,0.7922171398560494
379,0.802944595883761
380,0.8041122411388664
381,0.7959262317242345
382,0.7992079270341408
383,0.7732992731223202
384,0.797117429197128
385,0.7840771340815151
386,0.7905248579786726
387,0.8164281970925849
388,0.8158973736495201
389,0.8054142767510746
390,0.8112175457601277
391,0.7876172475782046
392,0.8079096582027776
393,0.8039208068139729
394,0.7972344696137948
395,0.7863109459953832
396,0.8218264878062901
397,0.794726130963795
398,0.8057698461911468
399,0.8016887310412237
400,0.8189524701073478
401,0.7993542440190947
402,0.8025941251454731
403,0.8084032079652668
404,0.8175486881071696
405,0.8171921098434652
406,0.82038877993284
407,0.7924612695598114
408,0.818702244342316
409,0.8029639666274672
410,0.8072057243141235
411,0.7904130730219765
412,0.8060704080085044
413,0.815064875272716
414,0.7932520721972051
415,0.7921265966422962
416,0.8300127316497982
417,0.7977437919189716
418,0.7991307552214022
419,0.7921712012712493
420,0.8021230994275322
421,0.7960864618826325
422,0.8091079915164657
423,0.7882517851705939
424,0.7946017613916748
425,0.8274607048555744
426,0.8284612496693929
427,0.794588004362615
428,0.7886924841360684
429,0.8012610115402642
430,0.8067290888071735
431,0.7981723172529145
432,0.7786567020780832
433,0.8040901957626996
434,0.8002921845052946
435,0.8045553969295354
436,0.7842832599326263
437,0.7793898176015679
438,0.8210595059792852
439,0.7872984334851416
440,0.7929056145255664
441,0.7962508633595977
442,0.8236295814764589
443,0.7951199861458877
444,0.8059448122951139
445,0.7808665777419059
446,0.8085575324881655
447,0.8081036702631728
448,0.8287470750902829
449,0.8023813055938502
450,0.799461013235741
451,0.7922442963764188
452,0.7958507811793325
453,0.7895366266883894
454,0.8092206451793513
455,0.7884873488060341
456,0.8162104002995022
457,0.7860375372275604
458,0.8021591882496771
459,0.7939309464333332
460,0.8136531630251634
461,0.8014506123018572
462,0.7845037332571295
463,0.7909110968887858
464,0.8300367017861522
465,0.8126903471497091
466,0.7876635039258574
467,0.7970547200031373
468,0.8249938455644465
469,0.8243140431265064
470,0.8259877932153441
471,0.8045186964005568
472,0.828324705971447
473,0.7966497776997028
474,0.800188059816848
475,0.8094589594113201
476,0.8150615820745595
477,0.7803556739897008
478,0.8067438819989007
479,0.8041372324963558
480,0.8272179610204314
481,0.7988379312766403
482,0.8185147569009231
483,0.8083707713979719
484,0.7874661563964405
485,0.7988896694896278
486,0.8133052501086715
487,0.7795882461436887
488,0.7925535615007542
489,0.7929701692183857
490,0.8185249995494057
491,0.803292496797531
492,0.808892980869126
493,0.7915183444680699
494,0.8221016811326727
495,0.7665561711539192
496,0.803478395160945
497,0.8207448200871779
498,0.7864290713789627
499,0.8182387086536493
500,0.8125657404470608
501,0.7824791146863666
502,0.8087342979585562
503,0.7985680841629839
504,0.7881427116422977
505,0.7938189582503853
506,0.8085886549564737
507,0.8013408508797205
508,0.824559331548154
509,0.8027973477899296
510,0.8211823686004897
511,0.8030080837668143
512,0.8103053965092148
513,0.7934623904687335
514,0.8063828882442083
515,0.7808119887225472
516,0.8043394310915903
517,0.7997826948387068
518,0.7661990898839012
519,0.8213354136279248
520,0.7723754729102751
521,0.8308107901497287
522,0.789554780509067
523,0.7768535812030375
524,0.8083309503963189
525,0.8227301334920005
526,0.7889591558630784
527,0.7957190934547259
528,0.7839377530721597
529,0.7865385148972023
530,0.7988191952518374
531,0.8201215984207044
532,0.7735409745512283
533,0.7910475505171373
534,0.8122641040698544
535,0.7950089028122307
536,0.819284979562234
537,0.818516143079356
538,0.7891797305862993
539,0.7988425061645583
540,0.7847157585307271
541,0.781347087342518
542,0.7640781850664766
543,0.7930366242723687
544,0.7846991026897668
545,0.8071305902309842
546,0.8150964183469255
547,0.7897927557812789
548,0.790125958454773
549,0.7930369103257022
550,0.7963158061738881
551,0.7965410214177716
552,0.8056722908671192
553,0.8037753755657351
554,0.7728117556833977
555,0.7990150527282258
556,0.7887638107793273
557,0.8085129084771436
558,0.8065597191654665
559,0.8017576547515279
560,0.795656149433511
561,0.7594953232543689
562,0.8047100174965316
563,0.7993289021368437
564,0.7815822349730016
565,0.8061339519990257
566,0.810571540059529
567,0.7891887492692483
568,0.787250987299381
569,0.8248937856552626
570,0.8129755939566987
571,0.7938300127991587
572,0.7889181512850024
573,0.7898038450278576
574,0.7799881024130069
575,0.8115265114799014
576,0.8371124441703184
577,0.8265190530524279
578,0.7945930464759439
579,0.781546058923501
580,0.7924535111543328
581,0.8049138157279395
582,0.8063859064132236
583,0.8333071987009395
584,0.823922983572644
585,0.809735613117424
586,0.8210473821731284
587,0.8458880011194919
588,0.8230819513857615
589,0.804220600997735
590,0.8035531252694383
591,0.8007015868830983
592,0.817198709753798
593,0.8010023453292119
594,0.8036552317878094
595,0.7894099566003252
596,0.8114373751180953
597,0.8140211657931408
598,0.8230352121365586
599,0.8194376087302099
600,0.8283636946410071
601,0.834962490100137
602,0.8009614641554491
603,0.8382557180257544
605,0.8165960347896877
606,0.7989782202744091
607,0.7877426239052367
609,0.7890495212950444
610,0.8151697862708036
611,0.7769148059825496
612,0.8009390047171316
614,0.8015394204674028
615,0.8131868977719162
616,0.8222374325939872
617,0.8348044392761966
618,0.7926381870975857
619,0.7923781241499134
620,0.8333495203646101
621,0.7880189186977269
622,0.7961508244480849
623,0.8021096630762737
624,0.8114450032595533
625,0.8144497359890928
626,0.8089769017578174
627,0.7938880124916705
628,0.7946216409333087
629,0.7877718135175481
630,0.7970799974707785
632,0.8021860472676231
633,0.790584640945455
636,0.7913040262900993
637,0.7971207534526177
638,0.7872405003255892
639,0.8327286979973602
640,0.8367707532325491
642,0.847685343362391
643,0.8101821933314204
644,0.7953479883121612
645,0.8057555424468592
646,0.794936564250208
647,0.8252751077314717
649,0.792474364036994
650,0.8417444817646816
651,0.8105813115166863
652,0.812266891594724
653,0.8171630176099027
654,0.8027334655515943
655,0.8179265625301702
656,0.7879396469113868
657,0.8052532226354273
658,0.8073337657818893
659,0.8042043668964809
661,0.7909496605209377
663,0.7979480192758942
665,0.8013384409512936
667,0.7868244559297541
669,0.7880419020781864
670,0.7545271922279609
672,0.7891402567873609
673,0.7965027576984457
674,0.7800400904597552
677,0.789931203693498
678,0.8179581918168901
681,0.7895652030611351
683,0.8197959156225385
684,0.8136777494057833
685,0.793904330333074
686,0.8485959319567139
687,0.8103930276451689
688,0.7903454651660992
689,0.8174316737350527
690,0.8063102384209654
691,0.8219563036197515
692,0.8019608685807207
695,0.795833176968375
696,0.8111965801102299
697,0.8117688821617121
698,0.794025089853676
699,0.7950334746274746
700,0.7553530079080336
701,0.7989375093401277
703,0.7790191628552
704,0.8162942906984916
706,0.7903119738833586
707,0.8149993615119335
708,0.8065462190924986
709,0.7920499289761377
711,0.7916259170068722
712,0.8160013806957164
713,0.7799482474985876
714,0.8080527145954731
715,0.7795858840262064
717,0.8296454535417357
718,0.8261837161316847
719,0.7733287166379501
720,0.7934974742324369
722,0.8066135127106744
724,0.8159870064772017
726,0.8265311173167074
727,0.8090765273908375
728,0.8295438275903675
729,0.7776983188240664
731,0.8313099769602946
732,0.8283371551760605
733,0.7835695377284927
734,0.7942390125777723
736,0.746733538589818
739,0.8043361233670528
740,0.8135993026925209
742,0.845848187490759
743,0.8309596806313052
744,0.8654117581966582
746,0.8051995997892991
747,0.7881841674733621
748,0.8107543223036023
749,0.8115269933193505
751,0.8363856942174451
752,0.8312492452569377
754,0.8216080685730276
757,0.8115778099612525
758,0.7965265954459809
759,0.8247667642310262
760,0.8047612030062545
761,0.792426710997779
768,0.7968871934177435
770,0.8114113310985089
772,0.7995903383235674
774,0.8221502201883374
776,0.8140929131006652
777,0.8171104352852894
778,0.8044220812857972
779,0.8241382196349083
780,0.8138070276707684
781,0.8095454227931183
782,0.7997458423701448
783,0.8073640135586808
784,0.8387272530876169
785,0.8160277996724898
786,0.8211440206804407
789,0.8108872895325543
791,0.8342967739812375
793,0.8168057285943102
797,0.8007282310298511
798,0.8017258049848561
799,0.825497862453071
802,0.8209094146553141
804,0.8074670077767223
816,0.8310509776192888
818,0.7973493619524362
821,0.8453544239746407
822,0.7570402390185316
824,0.7893441548178854
827,0.8187632611802509
828,0.8239673665201714
829,0.8242551086308795
830,0.7728124649502974
832,0.8276635841204879
833,0.8141988117373907
835,0.82571945195552
836,0.8141675893301991
837,0.8132061944610771
841,0.8134610344195503
842,0.7960502092488283
844,0.8157066122390503
845,0.8253522129772708
847,0.771281274060638
850,0.8023028344847262
851,0.8420834896099683
857,0.8585889340429251
858,0.828461597673595
859,0.8087025292236469
862,0.8190962710367493
865,0.8158116119218545
866,0.8546066189735708
868,0.813275073615598
869,0.8141228836816801
871,0.8122101231989902
880,0.8267661567776715
883,0.76166890756442
889,0.7731107318763774
890,0.8186566811794116
892,0.7689928369176003
893,0.7582135662192204
896,0.8208515480090101
900,0.7840457849206536
901,0.7953947090543807
902,0.7645782693052443
905,0.8490960254586495
907,0.8331988692797464
914,0.7929633679545739
917,0.8153803649276161
919,0.8123331791755285
920,0.8739799003244615
921,0.8103137475252151
922,0.8260469423245718
924,0.8425075597300822
925,0.8585007191445526
926,0.7504568087811373
929,0.8897051811218262
931,0.8675104284540136
932,0.8317336451975589
934,0.8510860178540361
937,0.8478036922343234
938,0.8373578843918252
940,0.8446135153161719
941,0.8342262175171933
943,0.8413006162389796
944,0.8489510662695194
945,0.8513209233258633
946,0.7437899508216279
947,0.873587448863273
949,0.6763980899883958
950,0.7677068050422173
951,0.8184020943192316
952,0.83188950964673
953,0.8678848256551942
955,0.8618623149299691
959,0.8156765141529496
960,0.8943389145566559
961,0.8256579844281078
963,0.9057109995745123
965,0.8674404222518206
969,0.8418339120280273
970,0.8544021941721439
971,0.8523893726941867
972,0.8223634006892367
973,0.8922539958013938
974,0.8392104820201272
976,0.8358288586237713
977,0.8469250580590022
978,0.8421875048232706
980,0.8958726788037702
982,0.8415822190673727
983,0.8356965819471761
985,0.8430186799776397
987,0.8625394866654748
988,0.8134019112116412
990,0.9150861093872472
996,0.7893192430860118
999,0.8264274289341349
1000,0.9170288635711921


==> Figure/gemma_self_sampling.csv <==
position,value
0,2.7561592145692275
1,2.69860661688196
2,2.697066579922998
3,2.6590920595256446
4,2.604667498265459
5,2.694088745296012
6,2.6345796019331043
7,2.529708800421035
8,2.647181463217182
9,2.488198796170201
10,2.525241032246598
11,2.706288594643123
12,2.6498550427241003
13,2.5466711552358743
14,2.561190741689706
15,2.5246587672278387
16,2.5206388995971527
17,2.4826800762551393
18,2.4403793970508025
19,2.4747115544286915
20,2.4758430033707444
21,2.442177676529755
22,2.557022633160627
23,2.5050359337100265
24,2.496334724197288
25,2.514101582146755
26,2.465941311605462
27,2.4618715315281396
28,2.412049508120956
29,2.5855429283477305
30,2.3983308369503527
31,2.4618054354102594
32,2.341451635247955
33,2.5213384427162424
34,2.4450044868321257
35,2.5708160865961602
36,2.499641054319031
37,2.4277543267550716
38,2.321064012759576
39,2.4781024200331583
40,2.465363493689886
41,2.3182299565306734
42,2.3323948744082963
43,2.340309496276048
44,2.4312215185355885
45,2.336260177386339
46,2.2643192388291884
47,2.2040775688107943
48,2.186638124443244
49,2.237966599666868
50,2.243216409392408
51,2.295341787249254
52,2.096657701770263
53,2.1430270073945885
54,2.227746178550219
55,2.180016343708924
56,2.1937377366987874
57,2.280910595580796
58,2.167742876615305
59,2.108052093044101
60,2.1135464687858283
61,2.007507256441509
62,2.014178079008488
63,2.0512519434773915
64,2.031448870242484
65,2.118200521199986
66,2.015240208680878
67,1.935998501176694
68,1.9505398637643316
69,1.9372879665003842
70,1.9821704658852317
71,1.8697681654491818
72,1.8571403791240526
73,1.844594587958169
74,1.842531157232752
75,1.8394314629326993
76,1.8581824561956644
77,1.8426938544291849
78,1.9023647343697427
79,1.8074556254387804
80,1.7457981760721897
81,1.7556943426065494
82,1.7607599798830167
83,1.648363839421528
84,1.685987385270485
85,1.652826964328013
86,1.7261999648471835
87,1.6592873465963713
88,1.6779120796438602
89,1.679940700642822
90,1.5621380479660145
91,1.7077534189075825
92,1.7421040388478457
93,1.6848961839418382
94,1.5554305731712188
95,1.5441548058851842
96,1.7784295319953611
97,1.5705181844031006
98,1.6216740337612914
99,1.656964753323069
100,1.6661727628368064
101,1.584535750294766
102,1.521057660916416
103,1.6581124082994587
104,1.5704107172014126
105,1.5604982781905654
106,1.4580278905535722
107,1.4276355688146847
108,1.534744939628794
109,1.551307749500168
110,1.5698992748459533
111,1.4620183013107957
112,1.4369388774087901
113,1.4719536566789755
114,1.507251918369548
115,1.4030256012954503
116,1.47404746692275
117,1.4541183677614837
118,1.4686495600010803
119,1.5469676651959552
120,1.3859286788327634
121,1.4169198375833514
122,1.4912975876752934
123,1.3832984914652802
124,1.3784641800850652
125,1.3489491055483203
126,1.379817423041401
127,1.3886890231756794
128,1.374528091462755
129,1.4194793810104864
130,1.410765454847217
131,1.4247239055118743
132,1.3227456154437436
133,1.4267735717143644
134,1.4018320209938169
135,1.3792611579366245
136,1.3677903812062995
137,1.3748693412422552
138,1.429356889204929
139,1.3538605463506164
140,1.341480727938548
141,1.4036358809715432
142,1.4146316504564316
143,1.304923198859838
144,1.322118693470545
145,1.3327146943134887
146,1.3308190649509926
147,1.2735047397171564
148,1.3651124757953397
149,1.3407167149115713
150,1.2593081777052497
151,1.3253138727908402
152,1.2528225065441696
153,1.2115355403782577
154,1.2765987985650888
155,1.2110083879153144
156,1.308711885400896
157,1.2139884288356464
158,1.2721851918809817
159,1.222905394890303
160,1.2248558747978844
161,1.2565599390836164
162,1.2317545298567403
163,1.2742960640256724
164,1.2669715188157744
165,1.2721620651460477
166,1.2415141180823197
167,1.3190668571324837
168,1.366906029752496
169,1.2381589568348834
170,1.2713289056923691
171,1.2117091137430676
172,1.1979479691775068
173,1.1239275679045402
174,1.1142113138905518
175,1.2067816030013965
176,1.1242314371563462
177,1.2788468476244577
178,1.2439348727457211
179,1.2310119798501897
180,1.2700814525003654
181,1.1643569751896805
182,1.1362425088988108
183,1.1241745766600895
184,1.1209690219712691
185,1.1309324139410522
186,1.174094640325929
187,1.0961663118037592
188,1.1801027375279094
189,1.2104725707597728
190,1.1870346196529524
191,1.1228754033440265
192,1.1150485535296404
193,1.0736877265581106
194,1.0865523800368793
195,1.1434886401134052
196,1.0758088047682588
197,1.096895859575491
198,1.0595982525611425
199,1.1182948533169974
200,1.1194438574000916
201,1.0387898259149484
202,1.0145858970178787
203,1.1079678135487356
204,1.1142527535811313
205,0.9970327891383383
206,1.0500177996424587
207,1.0705309795657765
208,1.0011171648660944
209,0.9526702316670754
210,1.012550807619211
211,1.0381117514843796
212,1.1123717426371378
213,1.073608777992657
214,1.0661018988869797
215,1.0406593057536795
216,1.1411220965107558
217,1.0235757465865876
218,1.0790639559151087
219,1.0063264383166861
220,1.0526855841177558
221,1.0883046069790576
222,1.0621661810656662
223,1.0235849984213858
224,1.0943959471022398
225,1.1052996318281159
226,1.021903914932666
227,1.0724476554442781
228,1.1189345552207652
229,0.9907481532828553
230,1.072372797279652
231,1.02896903456732
232,1.0433085035785281
233,1.0254826047886936
234,1.1603938339956916
235,1.0700498270887546
236,1.0159456436450116
237,1.079295519509694
238,1.0312054167215396
239,1.0105138274657388
240,0.9178171340120548
241,1.111618556939404
242,1.0429595117832382
243,0.9723344126513007
244,0.9581623631376195
245,0.9708157755866237
246,0.9705252292047168
247,0.9651898146224336
248,0.988153436690551
249,0.9668424278588144
250,1.001241541851797
251,0.9062840799157774
252,0.9744172825899939
253,0.9821107194518766
254,1.044377762541582
255,1.0045472034012468
256,0.9540661022878785
257,0.9937125253521475
258,0.9000530037636996
259,0.9910678241238532
260,0.9803507870647961
261,0.8958320127081509
262,0.8872184721700418
263,0.9257986551564448
264,0.9593336794154241
265,0.9743222845783491
266,0.9864132322716104
267,0.9162429609161564
268,0.8939531784820556
269,0.8978971060677372
270,0.9122461593076544
271,0.9183595040167172
272,0.9170995088149876
273,0.9173718151473366
274,0.8701579289217031
275,0.9057100752307902
276,0.8938174579811511
277,0.9502799431035659
278,0.9106533341401196
279,0.9046013250720703
280,0.8938135953328299
281,0.964599764083044
282,0.8485747702511349
283,0.890735797680983
284,0.889272927732202
285,0.8593563667168154
286,0.9134883820920217
287,0.9714426715671955
288,0.9841770653595189
289,0.8555546756949014
290,0.8733272539378512
291,0.9154183379211931
292,0.8726661517528553
293,0.8683230123633613
294,0.8808253116323043
295,0.8777507925014283
296,0.906910759159226
297,0.8575106408436604
298,0.9523930710707155
299,0.8497365970024652
300,1.003740372086809
301,0.9013060479508408
302,0.9285621704889564
303,0.837271439428378
304,0.9086789216555832
305,0.8849554385783711
306,0.916835918563445
307,0.9020443271851315
308,0.8552408649495538
309,0.8448699274322596
310,0.8601124476461095
311,0.8469634296478907
312,0.8878856735321429
313,0.8718549850172798
314,0.878748021325147
315,0.8266909912734941
316,0.8954589799532604
317,0.8403648487499307
318,0.8795577447283385
319,0.8755492713103058
320,0.9200320616239807
321,0.9157912040818454
322,0.8815559191163812
323,0.9109053207155662
324,0.8927669101280709
325,0.8887928764714297
326,0.9090196669069253
327,0.8750082476645425
328,0.8541793866153183
329,0.8816921227771922
330,0.8677599067455773
331,0.821071225081322
332,0.9028161330702895
333,0.8664861968346665
334,0.8604766964586589
335,0.7884066773001214
336,0.8512769544260167
337,0.8016777136146221
338,0.838259010394509
339,0.7618553785206429
340,0.8411145026095561
341,0.7746837470322306
342,0.8623783661244697
343,0.9013932541285797
344,0.7879086821400498
345,0.7304378140048804
346,0.8230346549082812
347,0.7439935272426011
348,0.7898826346829891
349,0.796249116659001
350,0.7222142122841657
351,0.7999400129702843
352,0.7772861616371354
353,0.7958387060859241
354,0.7478935709246729
355,0.8025568330754461
356,0.7994197520480913
357,0.8352622572513259
358,0.8422518877094893
359,0.8352874485757087
360,0.8087054107676406
361,0.7517485131265084
362,0.7845125450942144
363,0.7711640860312329
364,0.758590461501811
365,0.7962443572482016
366,0.8653570003861056
367,0.7652026586331546
368,0.7829468027866906
369,0.7614364035768993
370,0.819566377636648
371,0.82470721199063
372,0.8183575198842478
373,0.8081398406065852
374,0.7410858152314909
375,0.8207414516593783
376,0.8900724154177996
377,0.8756687807996903
378,0.9045787934847851
379,0.8146469716631287
380,0.817309957219561
381,0.7418854328297301
382,0.700915137117473
383,0.7952317383030798
384,0.7406459679378582
385,0.7901027368513011
386,0.774575818855189
387,0.7553492700987118
388,0.7558801195590761
389,0.7875645693537563
390,0.822532846746879
391,0.7977149090988198
392,0.8598190241627616
393,0.7495755467222359
394,0.8181626049407591
395,0.7486445542273624
396,0.7455899963916955
397,0.7712494466136336
398,0.6767481975155557
399,0.8877080803975195
400,0.658758791733547
401,0.8626676510796353
402,0.7053888228593079
403,0.719551780257773
404,0.747817639209773
405,0.7482922881630638
406,0.7796444925070266
407,0.6978836983079776
408,0.7437453764154418
409,0.7730573490206132
410,0.7063452687856333
411,0.7329656412952005
412,0.742587956272798
413,0.6950220970159766
414,0.7268819095869484
415,0.8126345233045077
416,0.7260058386362909
417,0.7486389399138099
418,0.7725118814485786
419,0.7445483951759888
420,0.7337144698663264
421,0.6991900486432703
422,0.7537311506325513
423,0.7523026811542239
424,0.708908283294627
425,0.6723846247949783
426,0.8120467758596626
427,0.7104826323493757
428,0.6815339951800906
429,0.8052639580653248
430,0.738585633951562
431,0.7509894065257275
432,0.7393761259662763
433,0.715552267839912
434,0.763106167401486
435,0.7330955426484552
436,0.7829462274531868
437,0.750116065564604
438,0.8001444286566615
439,0.6935762962006835
440,0.6559379354909626
441,0.7956335480027569
442,0.77570110264402
443,0.6772237092937115
444,0.765032138357416
445,0.7590237475101163
446,0.6556494197628824
447,0.7374720366548567
448,0.7363421537024738
449,0.7140455838436176
450,0.7409767217296972
451,0.7670872293643959
452,0.7183439593100859
453,0.7139804024518233
454,0.7367465589544889
455,0.7597503300138094
456,0.7133644712869851
457,0.7953341436086817
458,0.7181463148208633
459,0.7357732162426931
460,0.748037725205303
461,0.7757552099507092
462,0.6970232997283379
463,0.772067553429052
464,0.7398903307100625
465,0.7235166804583886
466,0.7013700897176122
467,0.676414152032221
468,0.7664775119838024
469,0.7694468853149151
470,0.765922012764682
471,0.8138884429476657
472,0.7246632602979697
473,0.8074494584424297
474,0.7145524234843211
475,0.7216697032226584
476,0.6927852037640326
477,0.6501553252716461
478,0.7003425772994938
479,0.7545121457958778
480,0.6957317485699342
481,0.7298673421321663
482,0.7587462082133803
483,0.7112966544716015
484,0.8187185708904492
485,0.7691318815796923
486,0.7767072181828337
487,0.6999211474938404
488,0.7311669127413342
489,0.7689427020508396
490,0.8009779213058293
491,0.8027695143858123
492,0.6230044814083173
493,0.7503087510959128
494,0.690695854028005
495,0.7230314755301838
496,0.673414469713522
497,0.6876128303720339
498,0.6843187164516004
499,0.6544207371154962
500,0.7072588484915119
501,0.7211604386598058
502,0.7026837117395064
503,0.6100682737623365
504,0.6991912752364517
505,0.6179130691845496
506,0.6830962299945792
507,0.7070314354209182
508,0.7437217925931312
509,0.7098368515491865
510,0.7213004947998325
511,0.7425437397509304
512,0.7539549569050824
513,0.7568221546319235
514,0.6914509888669971
515,0.7223474348058231
516,0.6584064343129638
517,0.686054595107912
518,0.7343017380881415
519,0.7456524923804905
520,0.7270358780023175
521,0.7387675947133492
522,0.7382614003793817
523,0.6871212100020564
524,0.6936374710963431
525,0.7042990920819832
526,0.801893747039135
527,0.6854956475237867
528,0.7433796719913203
529,0.7398253788425301
530,0.7314170512136686
531,0.760058984214873
532,0.768942260891401
533,0.783763394247806
534,0.7379411447964713
535,0.6248345556665961
536,0.721979724061973
537,0.7427603479916627
538,0.7107296545710762
539,0.7652072658493428
540,0.7891666510616198
541,0.8140753790334102
542,0.6808954912283883
543,0.8009347989167908
544,0.73788133547454
545,0.7831566045219479
546,0.7373136311191502
547,0.7465766286118536
548,0.761093975797382
549,0.7112905127887739
550,0.72979803122633
551,0.6899602857878114
552,0.6423855911377422
553,0.6563668339712816
554,0.7473233146826826
555,0.75229324426154
556,0.6868882659217126
557,0.7484759976491875
558,0.645511178785135
559,0.6671988827941292
560,0.7238699609354953
561,0.7035512476335384
562,0.7228011268267008
563,0.7361839553014538
564,0.7005827190259504
565,0.6814368228971394
566,0.6802413185740489
567,0.7265823700995742
568,0.6741363813367705
569,0.6902303891718731
570,0.7195782080168913
571,0.7407550458673492
572,0.6951481459774248
573,0.6862193287101753
574,0.6912491783926099
575,0.6978523745710827
576,0.7019010744937859
577,0.6970890498829135
578,0.6838297291864608
579,0.7558342832650874
580,0.7129733920628142
581,0.6240025985983775
582,0.7610461178379914
583,0.7094687690047689
584,0.7339774071118892
585,0.5687980534687399
586,0.725592992347996
587,0.6038995442867078
588,0.6274129575474555
589,0.6860826576092716
590,0.705042322684605
591,0.6877877529766677
592,0.730863636545239
593,0.7300966593668268
594,0.794143175866804
595,0.6882630520000744
596,0.7081602480602799
597,0.828944380930171
598,0.6157914123287987
599,0.8278934711002581
600,0.5986173799992774
601,0.6837393276763537
602,0.6951305935264129
603,0.6886227535699851
604,0.6464847685408013
605,0.6380123339079693
606,0.6569740953698715
607,0.6303176284627098
608,0.650310587762936
609,0.7843416046823285
610,0.6924187847869543
611,0.7405804893198931
612,0.7050938423501657
613,0.7051130253825004
614,0.597208638624254
615,0.6999921140582729
616,0.6138949826246007
617,0.6558872102177877
618,0.7243016540432273
619,0.6740344015696532
620,0.6264992922495198
621,0.6079634752124891
622,0.6071119674671228
623,0.6645287162476948
624,0.6960767711660312
625,0.7308502895688321
626,0.5599362077662299
627,0.6351466634367551
628,0.7394234093180826
629,0.674573835399644
630,0.7315446480664524
631,0.688554154305538
632,0.6629022177406145
633,0.7246454983471048
634,0.6913578802497056
635,0.7046524577554364
636,0.6299803168520949
637,0.683953110310628
638,0.7195405932994872
639,0.7675557097910458
640,0.7024598412409094
641,0.6282472838723431
642,0.6784635185501194
643,0.7121558670152092
644,0.6921155993959722
645,0.7708367921914502
646,0.6725745191943344
647,0.7192839290225722
648,0.7410830813651677
649,0.6912746467800792
650,0.7354825321089054
651,0.7341078335995771
652,0.7262298637128338
653,0.7414065823358721
654,0.7631383016325732
655,0.7351206807440068
656,0.6229803992716694
657,0.724402868403574
658,0.7430909886457722
659,0.6121923180788152
660,0.6434821156922513
661,0.6472730369213027
662,0.6371362037087489
663,0.7350083130247271
664,0.5664752307530584
665,0.7390737825946613
666,0.6908248111121403
667,0.736388206279323
668,0.7554742269617885
669,0.7323396717079825
670,0.6946881858886012
671,0.6546348783426059
672,0.6899156825527745
673,0.7398945826215494
674,0.7169138246780989
675,0.6630947748958973
676,0.7465973854831766
677,0.842597572841128
678,0.7527231142404259
679,0.7062081824853009
680,0.6957580402618347
681,0.6308830662321795
682,0.7638394897966428
683,0.6352455884872816
684,0.7798120687194168
685,0.6754757628278751
686,0.7754847652459959
687,0.6723736264887539
688,0.6825953226798533
689,0.5986473796632249
690,0.5987811882433844
691,0.7576564583797187
692,0.783742405496608
693,0.7350110860456686
694,0.7111246291615062
695,0.631089957955925
696,0.7159063129804937
697,0.7326235918914193
698,0.5823703978276413
699,0.6404391995248364
700,0.7058778347841373
701,0.6857346864624976
702,0.8167334621633116
703,0.5993425936643499
704,0.6713410866467762
705,0.5677228460351483
706,0.7628296840597301
707,0.6305111193214679
708,0.724025147439696
709,0.7014436324583057
710,0.7693809975789482
711,0.6833676839992988
712,0.7440569326494187
713,0.6865355377637212
714,0.8407198792092286
715,0.7822633166811985
716,0.622383511313366
717,0.6201174856185577
718,0.8022857818938526
719,0.6038397647838659
720,0.7107952576531352
721,0.6858029325712777
722,0.5595613114516034
723,0.7002756180495912
724,0.7205091194025386
725,0.7651593956058695
726,0.7632984660576615
727,0.6998195517872853
728,0.692969401137158
729,0.6896166047904807
730,0.6669731416397043
731,0.6383846062880983
732,0.7058766031858948
733,0.7104108647668741
734,0.6432507479323044
735,0.6282784558644402
736,0.7129225236714625
737,0.6849329838744302
738,0.6923830992013297
739,0.6265707127038831
740,0.7497892045390814
741,0.7649828805030757
742,0.7357993816137629
743,0.7980254146308993
744,0.7357856722839407
745,0.6312253449282205
746,0.7331534440778652
747,0.6874772171201123
748,0.7622821101979032
749,0.6547360713800753
750,0.6449111219241652
751,0.673308401873606
752,0.624821665584231
753,0.6231955156568293
754,0.5686844304029514
755,0.6190482644816612
756,0.7281451761796514
757,0.6828157153315487
758,0.5794895932176791
759,0.6278380598897171
760,0.7172890529839497
761,0.7079107862987399
762,0.7667153004976629
763,0.9075861272399169
764,0.8360172320428718
765,0.6414803317311628
766,0.7565742693542564
767,0.7630191692205681
768,0.6847982728147639
769,0.7525749345505577
770,0.6762705930905752
771,0.7164959343341275
772,0.7024291659042377
773,0.7059039243696876
774,0.8229548968834464
775,0.6668784897164766
776,0.7369013163384922
777,0.7272030172151089
778,0.7659197155185627
779,0.765012139488171
780,0.7494491616041299
781,0.7871568986441396
782,0.6730267292961246
783,0.8207718552800721
784,0.6303203324027876
785,0.8040484191018266
786,0.7047302041507332
787,0.5623222148917016
788,0.6782881875077841
789,0.6495573509208864
790,0.6563040173768543
791,0.5495049954971127
792,0.6270984073023234
793,0.6423890095269895
794,0.57517262085269
795,0.6750721603611508
796,0.6813702914656179
797,0.6679835502318495
798,0.508067500990877
799,0.6300988028278554
800,0.6822637548229329
801,0.6341863274505035
802,0.6498878104489245
803,0.7387417385507643
804,0.7664109877969676
805,0.7851462314669755
806,0.7721606250027925
807,0.6561751145980248
808,0.7167091718869781
809,0.7685090493605017
810,0.726867869547014
811,0.6436539093960052
812,0.7250479674222156
813,0.6956372594876469
814,0.7014223906209999
815,0.6755871554896363
816,0.6844235261053601
817,0.6993407749721524
818,0.8691584299359536
819,0.7158570177536872
820,0.7157489026417827
821,0.7638758447292877
822,0.8325045564751468
823,0.6882486491446755
824,0.7502330888462272
825,0.7877060208481362
826,0.7322478739617182
827,0.6908987612544674
828,0.6107315363568222
829,0.6314417619858138
830,0.7011340747500259
831,0.6498070799865585
832,0.6227774261355336
833,0.882493119653448
834,0.6920141918759926
835,0.6559830007473104
836,0.754582239530181
837,0.6083117430701305
838,0.6580574810776366
839,0.7239097854858143
840,0.6355878671490978
841,0.7102541828079468
842,0.7271743442227285
843,0.6461423073023265
844,0.8348684919821074
845,0.6363860445055494
846,0.6165527138913558
847,0.574033020241888
848,0.6115248392123898
849,0.6314669883967396
850,0.680360910972107
851,0.8416479993737044
852,0.6810522014854541
853,0.6910611846338801
854,0.65478602091585
855,0.6900333571730126
856,0.6150981430074084
857,0.6338220135169202
858,0.6591288196807965
859,0.6197809329018776
860,0.693083323014439
861,0.7030367667023244
862,0.6344793466144605
863,0.7958720002157386
864,0.8009296250982813
865,0.6198614614688612
866,0.8400613187202353
867,0.7920969674568815
868,0.7574744790193115
869,0.8593835583219497
870,0.5514168260783648
871,0.5813916384160867
872,0.5293868028720993
873,0.6949861030931915
874,0.8396717000385444
875,0.7136049187390838
876,0.5861732211862665
877,0.6657299588584155
878,0.6534985842968558
879,0.7018002663416193
880,0.7156009732445892
881,0.7072494271568049
882,0.6336912987918275
883,0.6299522092726726
884,0.582537753895267
885,0.8210449707938243
886,0.7943678686313402
887,0.880437627890493
888,0.7132067314204169
889,0.6625469063057382
890,0.6310630336198005
891,0.5618366732830773
892,0.6584050320703579
893,0.6653685302763966
894,0.6792538739313704
895,0.6794190156331493
896,0.8804940173606899
897,0.7328218985218763
898,0.7978268403103754
899,0.6306919510255867
900,0.5990400195379795
901,0.6761440435387264
902,0.669807180813957
903,0.7542153763226433
904,0.7549651284207252
905,0.8440356241044688
906,0.7716227871674078
907,0.6378438366833148
908,0.586963240206484
909,0.6726814920939004
910,0.7148136495496176
911,0.8082825493698023
912,0.5803584422749275
913,0.5673712181835248
914,0.7003861090245675
915,0.7504036854182096
916,0.8517079891244386
917,0.6565704043574678
918,0.7407102452660098
919,0.689536754433704
920,0.7055199726844001
921,0.6936051026439629
922,0.7073963458477808
923,0.8135616085003459
924,0.8399630385938961
925,0.7238427084230548
926,0.6565947586030041
927,0.6441901769440955
928,0.6760713866773018
929,0.7375536211494784
930,0.7735005071301279
931,0.6442744654492644
932,0.7726076981319248
933,0.6925183972846318
934,0.7720372272698395
935,0.6644146062321238
936,0.7496467434177594
937,1.000078180579167
938,0.7179917325100594
939,0.6575120046654954
940,0.7166971167517181
941,0.5260615971345239
942,0.724155558437537
943,0.7457354826196798
944,0.5170426843528559
945,0.8053065484580972
946,0.614070217552157
947,0.6155616481693165
948,0.7675451259407249
949,0.6241963967344922
950,0.6595804132506573
951,0.6169756076281027
952,0.7827825553912408
953,0.9255209566764889
954,0.8661984072070266
955,0.7586020369876129
956,0.8109022953322562
957,0.7469333083250215
958,0.6807399116192785
959,0.6519441730560347
960,0.9133387941003557
961,0.5924290644570214
962,0.7084948593129522
963,0.577762881138722
964,0.5005999773256132
965,0.7318884638349792
966,0.6212205078574005
967,0.9160373854453837
968,0.8108077108043262
969,0.7916511498405374
970,0.8197631140566899
971,0.9589330576202612
972,0.6284194748286255
973,0.5973104039189615
974,0.7636559631077595
975,0.8294824192204234
976,0.6427386779414771
977,0.7091378380371658
978,0.7340338140852507
979,0.7046282021361465
980,0.7792812567759746
981,0.6648999026566629
982,0.7418237551959869
983,0.8589180778682929
984,0.8131842191064705
985,0.8110044890192181
986,0.6021110205162457
987,0.7841990920414125
988,0.7711887332967339
989,0.7935194464598869
990,0.9468936809565432
991,0.9136917862232873
992,0.7832340048333217
993,0.717907351287608
994,0.6915996999546705
995,0.8851934908012414
996,0.7239610108489105
997,0.5512860576051437
998,0.7354757493533322
999,0.6331698479972053
1000,0.5757224600803957
1001,0.7314347949221869
1002,0.982986515473548
1003,0.9851556113691528
1004,0.781979071124736
1005,0.6485507111096485
1006,0.5671464888417607
1007,0.5788254229557759
1008,0.7228405918594557
1009,0.9370659654278288
1010,0.8341321951220017
1011,0.6620718614369433
1012,0.5549638260675755
1013,0.4944275764752358
1014,0.5719489834358453
1015,0.7807126779995318
1016,0.6815765085344786
1017,0.6557715388797086
1018,0.6759424356158754
1019,0.716916637649999
1020,0.5876895993177081
1021,0.5259357355435098
1022,0.7171598635861414
1023,0.6610195187452096
1024,0.7009957894975279
1025,0.8029477705591637
1026,0.9454391304041816
1027,0.7732713543413666
1028,0.7729388457399905
1029,0.5991711839882324
1030,0.7564792401356994
1031,0.7698712327055268
1032,0.712456148242067
1033,0.5426949964432237
1034,0.9952236287341578
1035,0.9086687615936149
1036,0.6199548739909948
1037,0.7641523810448724
1038,0.7269101755265374
1039,0.7773256933988666
1040,0.864353929093124
1041,0.6797753639395798
1042,0.8688084480909471
1043,0.9280880565428841
1044,0.5755551108684938
1045,0.6545127432710802
1046,0.8343441717890823
1047,0.6727521576315583
1048,0.9021574327947502
1049,1.0109115141695646
1050,0.759651480772022
1051,0.7996743653502898
1052,0.6591367777449112
1053,0.7500107702133294
1054,0.7501986132663502
1055,0.6635452252800668
1056,0.7655978464141167
1057,0.6998690935741897
1058,0.7468020773824033
1059,0.6373632154960553
1060,0.7488184862376445
1061,0.631496257648314
1062,1.0032512976104107
1063,0.675067073354574
1064,0.7185391997753462
1065,0.7427704711095564
1066,0.725294046414155
1067,0.5343092285890021
1068,0.6644770453061903
1069,0.8086153336232544
1070,0.8352861312819131
1071,0.659835149105326
1072,0.8146061421745365
1073,0.6682294135508748
1074,0.7817008101316172
1075,0.6785811151704728
1076,0.6943366776916559
1077,0.6687571484308144
1078,0.783752850595592
1079,0.7808880548980071
1080,0.8112330311025808
1081,0.8498918218053451
1082,0.6229459195885156
1083,0.7209135040963279
1084,0.7750818233403639
1085,0.8364880850628298
1086,0.6708725351569682
1087,0.6577005265627693
1088,1.0421836386432575
1089,0.5663965784444909
1090,0.8249426564119453
1091,0.6970778561439847
1092,0.6754735126379301
1093,0.7158020568834861
1094,0.6668741475533159
1095,0.8334939253384973
1096,0.5998402855383815
1097,0.5497084752176395
1098,0.920972829818211
1099,0.6363223395840075
1100,0.5495552456033354
1101,0.6175509507345708
1102,0.5989206628235298
1103,0.5556660367260983
1104,0.7796370881162494
1105,0.6061802401056784
1106,0.5079802491205476
1107,0.5541900125433668
1108,0.5386915299368756
1109,1.010077135160959
1110,0.6871340462537854
1111,0.984064252793213
1112,0.9871428920407201
1113,0.7554105218727118
1114,0.7390022876343008
1115,0.7296772915066956
1116,0.6897749074733461
1117,0.7740157380810943
1118,0.702937616874589
1119,0.663668998440942
1120,0.6878769124871325
1121,0.7824512120543532
1122,0.5777543643750835
1123,0.6544880903031818
1124,0.889511022530574
1125,0.5493823970894985
1126,0.6068823538390897
1127,0.4842724909401961
1128,0.7168783301975523
1129,0.7704401596211339
1130,0.6157769881702209
1131,0.5433754824777317
1132,0.5770009561576891
1133,0.7323611764204019
1134,0.9755560742157768
1135,0.6833637397632086
1136,0.6074532476294847
1137,0.5080773854196953
1138,0.5747855486113768
1139,0.8299069121176521
1140,0.6448093168002443
1141,0.7826617342282353
1142,0.821255189697499
1143,0.6513655735685814
1144,0.6862868897274692
1145,0.7012895596342239
1146,0.6030104303255583
1147,0.6101919616668054
1148,1.0287102975307323
1149,0.9069714067394727
1150,0.8133150124073897
1151,0.8475273207499892
1152,0.7873987204019531
1153,0.6131072560168941
1154,0.7524173420471795
1155,0.7006059305173885
1156,0.6760369331330772
1157,0.605400818522654
1158,0.6700062158900577
1159,0.6751101200698402
1160,0.5515433743861229
1161,0.6031549069782018
1162,0.36872897932379134
1163,0.7469995604969346
1164,0.6641351000263965
1165,0.765800060743364
1166,0.6497775515657515
1167,0.8638478339056881
1168,0.6147982070162533
1169,0.3127987457048202
1170,0.3739398628241805
1171,0.7052421861504332
1172,0.6941443952986089
1173,0.7495012110170369
1174,1.0035982172543634
1175,0.739587174672428
1176,0.7858932772211237
1177,0.5341153883191572
1178,0.579081674768524
1179,0.6448107361128123
1180,0.5845303854869826
1181,0.435853197211865
1182,0.5198356339516347
1183,0.5871551910552354
1184,0.6233066577727048
1185,0.4708068524809984
1186,0.3915686492294921
1187,0.5597652090268257
1188,0.5836756651449659
1189,0.4958080263604771
1190,0.6798492710262732
1191,0.6233659328869581
1192,0.9214049540976902
1193,0.5611968012033439
1194,0.9302561731319564
1195,0.7880834078585321
1196,0.7097898094514797
1197,0.6711365535417586
1198,0.4905197991739871
1199,0.4457142183794585
1200,0.38668408235624363
1201,0.5059538820998145
1202,0.6060864256133047
1203,0.7858975703558828
1204,1.0247910058845737
1205,0.713820492350392
1206,0.9205258442457156
1207,0.7648141768346648
1208,0.41774836536104676
1209,0.7209501403358632
1210,0.743330854641248
1211,0.687856838110598
1212,0.7955248234340774
1213,0.94736492937485
1214,0.6922309674653828
1215,0.6133426842068456
1216,0.7011219917688725
1217,0.6282807282378681
1218,0.5509614043949047
1219,0.4415504652777856
1220,0.7239779355202745
1221,0.495655194352479
1222,0.6697396803929097
1223,0.613412548512149
1224,0.7330457712131307
1225,0.668652764857548
1226,0.6991655493868997
1227,0.760062425868317
1228,0.6789781796019334
1229,0.8306973961310374
1230,0.4968770321397824
1231,0.6093924182115209
1232,0.6752719340408654
1233,0.676095659559131
1234,0.44498682563798725
1235,0.6303091117936712
1236,0.5703226844574966
1237,0.522040500458361
1238,0.42060213902960697
1239,0.961778180732344
1240,1.009293021852861
1241,0.968245191483732
1242,0.6446767842208289
1243,0.7117073312779747
1244,0.7614472304002191
1245,0.524335338640203
1246,0.47967673007684164
1247,0.6463066038230975
1248,0.6363726110524521
1249,0.31267648525871394
1250,0.5512557842725847
1251,0.5394151456365555
1252,0.48971688806062413
1253,0.6892602001122593
1254,0.489030672407784
1255,0.5019751518110903
1256,0.5953251975636605
1257,0.5435055115202643
1258,0.6690103903350262
1259,0.5244875272602026
1260,0.37270953043408894
1261,0.6705582192319891
1262,0.537570655007388
1263,0.5120560340084894
1264,0.8204621200677302
1265,0.797430674992811
1266,0.5802927947042056
1267,0.8221848031082967
1268,0.6931936500976486
1269,0.43419020957338933
1270,0.2544592666643926
1271,0.5607600389649443
1272,0.7191848734420877
1273,0.6574811291793056
1274,0.640870804903696
1275,0.8935176733962595
1276,0.7420219093320938
1277,0.8567564251340443
1278,0.5810637445921107
1279,0.42091995631232676
1280,0.7826355465208982
1281,0.523675877281701
1282,0.4178475598763945
1283,0.6614857102700528
1284,0.7615420364029862
1285,0.5086917377925372
1286,0.8032084811017464
1287,0.684313998481422
1288,0.8009310367487616
1289,0.855269330650047
1290,0.7226592938392241
1291,0.5581725676053363
1292,0.3899921704615658
1293,0.5243174114203873
1294,0.5174118215758
1295,0.37952836942008356
1296,0.3632377497363526
1297,0.5016100607595009
1298,0.38916190333689304
1299,0.44489954318590025
1300,0.36873893504937655
1301,0.2604012227000474
1302,0.4698426995295671
1303,0.43865586726687156
1304,0.5404016178681279
1305,1.0495830984101349
1306,0.6676414694666137
1307,0.4695177572970695
1308,0.35638841642959096
1309,0.3514129929628202
1310,0.3779055507064506
1311,0.4050241435003898
1312,0.3476922734851422
1313,0.3301181446592289
1314,0.25823572129144595
1315,0.351721926764361
1316,0.7160795540634944
1317,0.6128527697353511
1318,0.4585038544514799
1319,0.786391113959914
1320,0.5516356960489281
1321,0.5780858446332622
1322,0.6217613029390539
1323,0.48647603038752163
1324,0.5649341662618875
1325,0.7181848929427498
1326,0.5631914850338836
1327,0.7584734540345286
1328,0.5728494791698359
1329,0.4890156772097894
1330,0.5733852352353153
1331,0.40098905335024887
1332,0.5866372665836793
1333,0.41833666164743755
1334,0.3830177984206888
1335,0.5046794024668622
1336,0.7031924577459212
1337,0.4091209630428195
1338,0.3812998922674381
1339,0.6518922925421995
1340,0.47888139204652613
1341,0.6918892442973263
1342,0.9886045370931325
1343,1.1232649692038374
1344,0.4485026674675711
1345,0.7934467249316204
1346,0.6512139021183176
1347,0.5967748844953623
1348,0.5727117449032136
1349,0.3546389485735606
1350,0.658017868059054
1351,0.38026035202074504
1352,0.26162641991655283
1353,0.4019983119668541
1354,0.3426319894545015
1355,0.40192620483050395
1356,0.2230367200296646
1357,0.27786433193406235
1358,0.5239004199519266
1359,0.343612159012001
1360,0.3858852421580851
1361,0.3554446170133689
1362,0.3048136227074271
1363,0.746215455439069
1364,0.5845336443601002
1365,0.5337197972425332
1366,0.635962347805699
1367,0.3883802340977401
1368,0.37772850689511744
1369,0.33597481078617975
1370,0.4512705217111475
1371,0.3347368258982745
1372,0.26227044817562106
1373,0.5550803614443842
1374,0.45915401862563565
1375,0.5837609905189921
1376,0.5530046977693569
1377,0.5799331142559776
1378,0.6180021534066873
1379,0.5931484562687018
1380,0.297418553542008
1381,0.3955210945587654
1382,0.4654903921087971
1383,0.41442143027693557
1384,0.34257492319073823
1385,0.30990550143621665
1386,0.37823874545074854
1387,0.7590147330566352
1388,0.3141684453562944
1389,0.4867737915896041
1390,0.21181289972938025
1391,0.4980309600250347
1392,0.4129758372775295
1393,0.48696245280430384
1394,0.632764540300627
1395,0.506249950218723
1396,0.5323116255796736
1397,0.6143178203494518
1398,0.5378976969902669
1399,0.4847346240591047
1400,0.4165729955624628
1401,0.6828268686203145
1402,0.4911774756470098
1403,0.5594641272488158
1404,0.47212254212787824
1405,0.6467835054702248
1406,0.41928959393868137
1407,0.5387830310069857
1408,0.4063177771799867
1409,0.9576391705086313
1410,0.47187279949444577
1411,0.5244543639530231
1412,0.6778917568128933
1413,0.24290345165153523
1414,0.30571078855593764
1415,0.6463709538693767
1416,0.7099051541366957
1417,0.41616720461046863
1418,0.43940689595052274
1419,0.4550862382622264
1420,0.34649053010098796
1421,0.33425402268815224
1422,0.43859755283994595
1423,0.4031770974328939
1424,0.4222299289163928
1425,0.5668957763624852
1426,0.3430611426840469
1427,0.4351794397788664
1428,0.1956024040491767
1429,0.5240273032697237
1430,0.2847010453935312
1431,0.514366187798155
1432,0.7738179787269349
1433,0.7918240496475539
1434,0.6556628041718826
1435,0.3844101562062229
1436,0.49343067517532097
1437,0.24457989829366109
1438,0.302092660594109
1439,0.36330654113412963
1440,0.7106262924742391
1441,0.7026360199595527
1442,0.6171452656567249
1443,0.4352967500638124
1444,0.5179924994658166
1445,0.23120872131705797
1446,0.42128772187891816
1447,0.9740060459494287
1448,0.3251076310195811
1449,0.4043807205071861
1450,0.6225171464464477
1451,0.46249985735793847
1452,0.5776499409437756
1453,0.4988069794581459
1454,0.409648073479181
1455,0.26885237574823045
1456,0.35607019363212367
1457,0.30842327654277923
1458,0.28117104762162826
1459,0.4579370968003519
1460,0.3505428632813483
1461,0.26633059527932673
1462,0.47565047860505055
1463,0.4910554717844364
1464,0.3921307028528144
1465,0.47171626210006046
1466,0.7069724355959225
1467,0.5935480662471521
1468,0.5068231906524293
1469,0.8445723230026048
1470,0.49263376013221677
1471,0.3700000884949855
1472,0.6026236260858445
1473,0.5140497608732809
1474,0.5016435238015051
1475,0.5317923715653975
1476,0.4575883166123671
1477,0.3393218366527231
1478,0.38372956524232965
1479,0.4581616766952487
1480,0.5910471371876672
1481,0.42702447536316
1482,0.440264837092077
1483,0.5824136613273411
1484,0.5759568324748889
1485,0.36839318733723825
1486,0.3367590187959785
1487,0.38434498725333677
1488,0.3168476433865502
1489,0.35607251277763663
1490,0.6506259521949868
1491,0.3537617705616407
1492,0.4139283366195823
1493,0.4639250728706473
1494,0.33133307647199317
1495,0.20584809618547267
1496,0.42092136153226506
1497,0.47464897164831976
1498,0.621925404585525
1499,0.3933825146232303


==> Figure/gemma_self_target_kl.csv <==
position,value
0,1.3142389430830888
1,0.4978206853106035
2,0.572077733319872
3,0.5944982202064812
4,0.46935242236355057
5,0.594939384813708
6,0.601578246749325
7,0.5764536150560258
8,0.5614146337019824
9,0.653442955907991
10,0.5480961485669282
11,0.5666796745764918
12,0.5584008353674403
13,0.5923388141190757
14,0.6713441306388732
15,0.5491840439484881
16,0.5606520950657461
17,0.6330060687926595
18,0.6704013589695287
19,0.6870220508009224
20,0.6160831145230933
21,0.6619602580922546
22,0.6328501381276161
23,0.6035480387414207
24,0.7465376164204556
25,0.8472151775930866
26,0.6534135374154283
27,0.5766890894380895
28,0.45257485254504803
29,0.6387273017662575
30,0.5708102622270657
31,0.5408402488389978
32,0.5780344057438132
33,0.5874147547804498
34,0.5700558860791358
35,0.6806624095070439
36,0.5792378528531851
37,0.5952550123880264
38,0.5887010511672739
39,0.5141054718852238
40,0.47394883581849173
41,0.6030680464663452
42,0.6230784780212631
43,0.6796488979342848
44,0.5431657134341213
45,0.4246427347538203
46,0.5262586015221755
47,0.51251945359139
48,0.43545423489489504
49,0.397910497877255
50,0.42333891671739565
51,0.4215750331143334
52,0.4087662383177758
53,0.44778604923914106
54,0.3942968974074556
55,0.44079864495192533
56,0.4496125021838413
57,0.4502758014988372
58,0.45117598386896063
59,0.39083929654284044
60,0.45932963007672073
61,0.37948789086016665
62,0.44291329521483347
63,0.38378156336143276
64,0.4297708116543391
65,0.4137868445776367
66,0.38451728677674096
67,0.3545529054471134
68,0.34234661091146656
69,0.3664597280825079
70,0.38904132847194267
71,0.45769466747132304
72,0.42144564203358353
73,0.37822462394769146
74,0.35431180753824637
75,0.36111510052336426
76,0.3558628044741553
77,0.3624787003837776
78,0.3688990338048756
79,0.4112307111173484
80,0.2941886171295993
81,0.3206938104070268
82,0.32909588629882125
83,0.4473141802127926
84,0.33299921269052357
85,0.37532901510211386
86,0.3287469772566721
87,0.3221252243124529
88,0.3384575334380404
89,0.26789497653111155
90,0.35586470567821
91,0.2943744869021544
92,0.4114790298749329
93,0.30008244145789315
94,0.37723835605570566
95,0.36439836986716284
96,0.32416864241919324
97,0.3706033435349919
98,0.3573483440146504
99,0.37537665192627084
100,0.3413268139919118
101,0.4261734402626901
102,0.335564292360906
103,0.4710865725065282
104,0.3829460409453823
105,0.36869003222467006
106,0.3422527561110886
107,0.3469374610892006
108,0.36194573851435646
109,0.33327427803081516
110,0.4261397415971893
111,0.33920942062370435
112,0.27596461967709085
113,0.3062123253765492
114,0.3604926354616126
115,0.27868901869891527
116,0.2911563003210353
117,0.3003572488891349
118,0.31386850615695283
119,0.24772553442083997
120,0.3255116579121203
121,0.36810257362878684
122,0.30399565786367677
123,0.25422844021412083
124,0.2875613547326086
125,0.39377334464603425
126,0.355865860837021
127,0.3537510834381054
128,0.3567500066375936
129,0.32371171899432283
130,0.3635485321496847
131,0.33126864599953587
132,0.30225394700142294
133,0.37007016308730095
134,0.3227751858580017
135,0.3286985047942674
136,0.32830431775419694
137,0.33386077402040565
138,0.33302783806164693
139,0.3310417375210714
140,0.32813585883289453
141,0.3002161654055079
142,0.31585013418733426
143,0.3165574463552705
144,0.3817688052968209
145,0.3590235762531845
146,0.32358515607505506
147,0.2956597589990503
148,0.34432278708219227
149,0.3366387995029192
150,0.3387800491773746
151,0.28080715049551647
152,0.2669933035011739
153,0.29553093541265146
154,0.2937134566976949
155,0.30434489802713655
156,0.30564048561253904
157,0.3463703255915021
158,0.3733692640770552
159,0.292732867369791
160,0.3052342491808935
161,0.3656204976444921
162,0.2917478980848362
163,0.301581350190595
164,0.32526852576347304
165,0.26363824052160323
166,0.35704387649015695
167,0.3472012680103191
168,0.3823205067196228
169,0.32184574601860827
170,0.30593198837011654
171,0.2473460925261217
172,0.33024277616788267
173,0.26818290892119223
174,0.3196277446198441
175,0.26778935968897566
176,0.2981796890734783
177,0.3410472101260642
178,0.3156436475753347
179,0.285513286869481
180,0.29276149701757437
181,0.2917412485700909
182,0.31786629374616
183,0.2685229223843176
184,0.2716981733402608
185,0.31615507054030323
186,0.2744367451612046
187,0.2527208950580811
188,0.2599392476816498
189,0.2868195224179046
190,0.305609503361813
191,0.25401512383315245
192,0.27146883986734055
193,0.2897412829746178
194,0.29730994249641884
195,0.2627135861829124
196,0.27969373420185223
197,0.25313866699538273
198,0.239220781896326
199,0.24150407994862041
200,0.23844966782546934
201,0.26496059496849345
202,0.3143379672444196
203,0.2972744150999137
204,0.27228830135214754
205,0.3050460743894802
206,0.30914717247490475
207,0.2644848420107529
208,0.2717752728165961
209,0.27029553768592607
210,0.2655988544981925
211,0.2929655104633973
212,0.25734661413112603
213,0.26217906369044547
214,0.2800893209926014
215,0.25715509725670516
216,0.238266264232177
217,0.3211133308056276
218,0.2694662168754268
219,0.27215126311838245
220,0.21911505572956833
221,0.24251203432938628
222,0.21258245711505097
223,0.3008807244771847
224,0.21926209257569376
225,0.20528878149005475
226,0.26178529711977944
227,0.20598419491785747
228,0.31425907859540847
229,0.32982881594654606
230,0.2599573121311678
231,0.3312873122381723
232,0.27656771723668716
233,0.2360892854453262
234,0.2708460092972804
235,0.26459574729797514
236,0.2288153582061903
237,0.3620546579012852
238,0.24837543171974522
239,0.32860344560170274
240,0.25509452210253397
241,0.25121003261808955
242,0.24633960823542034
243,0.2408998763685242
244,0.23655423552086202
245,0.26042391708930057
246,0.283303641051427
247,0.29203676745881674
248,0.31045305587524363
249,0.2929056529534837
250,0.29935850861174484
251,0.2818928074300257
252,0.2772692135566635
253,0.2555075535522401
254,0.28413949191002547
255,0.23403870296262733
256,0.3204803490314132
257,0.26647213493019045
258,0.266447492578651
259,0.211593816062801
260,0.26559547105882353
261,0.26805238383160074
262,0.2951740228512414
263,0.2283924824289201
264,0.21767103989243075
265,0.2608284834592823
266,0.23513479347804153
267,0.3183454561425235
268,0.25657697217106423
269,0.24926665176936563
270,0.25438512533770063
271,0.27642502849105227
272,0.2609892557559301
273,0.26191602129362734
274,0.22133858803463413
275,0.26901961344403297
276,0.2716698976230767
277,0.2528524961803049
278,0.2153623977466157
279,0.24267979897116315
280,0.2557900235209485
281,0.24915086964403532
282,0.2380594853051154
283,0.23001868318055704
284,0.25144486195999866
285,0.2067811800466915
286,0.2468732150572672
287,0.21519250502816395
288,0.2504820717644692
289,0.1965220646572478
290,0.19471156784328303
291,0.27255949419676445
292,0.2702549565666651
293,0.18329620266040145
294,0.21445688360404302
295,0.24151562736787038
296,0.27914484924963245
297,0.21407896820295574
298,0.1993561168195834
299,0.2408498644888592
300,0.257008591190353
301,0.2388764611995119
302,0.2653836034411924
303,0.20241845742548395
304,0.25067290541888576
305,0.2610144992287676
306,0.3221422937617421
307,0.22155048664103125
308,0.28008535691007064
309,0.25970984664086966
310,0.25369637214418844
311,0.25670716611337113
312,0.24695926666117382
313,0.27791768966243546
314,0.2433719169936511
315,0.2163118259422409
316,0.21370333519682047
317,0.22738539597498714
318,0.2276447654107538
319,0.3102451195951432
320,0.25291550213105923
321,0.22600353535512085
322,0.23974895299854337
323,0.17281838520895063
324,0.20946226404355484
325,0.2240080795376082
326,0.1835788823955659
327,0.21162266699489327
328,0.2081644937597584
329,0.2184543605361882
330,0.21649730937622363
331,0.20868728504524736
332,0.26638986262482545
333,0.2361729572765307
334,0.2800974332090454
335,0.24474206974987284
336,0.2346238217716429
337,0.2815934846279196
338,0.28585926169361575
339,0.24462147524249825
340,0.22220474642682533
341,0.24339319701771497
342,0.2549030047326018
343,0.28286486773275554
344,0.2609677841717364
345,0.2502504951150388
346,0.2653621144227265
347,0.25147565900437935
348,0.1900526489220447
349,0.27029889719268013
350,0.2504647405812619
351,0.23956260831893114
352,0.2788893615407132
353,0.22571275698427043
354,0.2191427765041073
355,0.24674514511587534
356,0.1937406421398338
357,0.21796510003607356
358,0.29100456070573605
359,0.24553664558246244
360,0.247739011921991
361,0.22133642453382835
362,0.2967856915502963
363,0.22907645583996136
364,0.23777862023713262
365,0.18059886446836085
366,0.22884011483758038
367,0.25726287780134266
368,0.24705442963879004
369,0.2732517372482507
370,0.20999456434626235
371,0.22722467345365616
372,0.2282048893177435
373,0.25176215652641604
374,0.2468726163314452
375,0.2292451986539378
376,0.2646647039493323
377,0.24704195074709454
378,0.2479366362798219
379,0.22952380706822517
380,0.24384442378558827
381,0.2150413662447049
382,0.2300625247176344
383,0.24068022903413114
384,0.18369043703626103
385,0.24492893753961914
386,0.20503819225641737
387,0.2261650712423532
388,0.26645935555110795
389,0.23991397720085983
390,0.24494584912467987
391,0.23753617676959704
392,0.22659356571341904
393,0.2198896228189312
394,0.2881608480649646
395,0.21877665404920577
396,0.2366678163370264
397,0.22076945794803238
398,0.21617468222925137
399,0.2089311328041638
400,0.2205708429473065
401,0.2615791714843215
402,0.20315886122445628
403,0.2735522841364975
404,0.25256430234321037
405,0.347401464105268
406,0.2667531839474081
407,0.2568708076412053
408,0.22715896223703222
409,0.25075864649138735
410,0.27192614707133544
411,0.22297695072562645
412,0.27650434251149136
413,0.2314739576330802
414,0.22939997755096636
415,0.26106136999272794
416,0.2615006179692108
417,0.27732753238017765
418,0.25637219899306946
419,0.23556480690666806
420,0.2600578533178516
421,0.2452623975543032
422,0.21312273662202014
423,0.19442087252884646
424,0.19137002958358504
425,0.22725921436683974
426,0.263163826289603
427,0.3179045870737134
428,0.29226121889287654
429,0.26294149998692806
430,0.24048427472699932
431,0.35343189593862506
432,0.32631604985118273
433,0.2702094761579768
434,0.3207647127277948
435,0.199420667335328
436,0.28206359487603094
437,0.2419529771899046
438,0.2742309343154343
439,0.2454041667801449
440,0.2609205109573567
441,0.2299778236276693
442,0.2793284739150225
443,0.2297247213936912
444,0.23890979439027507
445,0.25085297964290787
446,0.1916252571044818
447,0.2790949671717086
448,0.2243227697252252
449,0.21523921653073086
450,0.21026764747068968
451,0.2743638938211032
452,0.26775094198148325
453,0.3037221029923997
454,0.2583636530534485
455,0.24331411783720464
456,0.25909420696857044
457,0.2880891854239737
458,0.2367254107062474
459,0.2407819715143588
460,0.27339556016058
461,0.2481479354823691
462,0.2170639111113915
463,0.22106785609527455
464,0.26539331333010285
465,0.22474043835868046
466,0.26052144547625383
467,0.3310282986156951
468,0.31837029740330486
469,0.22028130079982208
470,0.24999546502484626
471,0.28943926810594695
472,0.26558323066643813
473,0.22531624896944086
474,0.21394686793245923
475,0.250318688749426
476,0.2822035343610178
477,0.24927484494915217
478,0.20867749828152107
479,0.29111308624016474
480,0.2882511561181559
481,0.30430578333281927
482,0.2719957109922523
483,0.2244473919171878
484,0.2859550929772289
485,0.22847093991703787
486,0.24209485203475603
487,0.33047741691490307
488,0.20217132091943055
489,0.2648853060041065
490,0.23966364416633423
491,0.20410036175635782
492,0.2527685747681779
493,0.26957247907606674
494,0.23306411979136799
495,0.21109962607323085
496,0.19432289999014768
497,0.25063633780342964
498,0.2152252155715616
499,0.24082505615673983
500,0.3031206037647246
501,0.29093982481842207
502,0.25241732191108285
503,0.27355136975362787
504,0.2299813190353936
505,0.23827982172676454
506,0.3183010667680617
507,0.32396701121120536
508,0.23125818578822382
509,0.27951240573747743
510,0.2770416685810778
511,0.24570533069236136
512,0.28311621816947846
513,0.2428843780559656
514,0.24119502627358033
515,0.29068132618085607
516,0.2565654994215418
517,0.2611347068091914
518,0.22345069989367478
519,0.3317774451645746
520,0.2709048747084161
521,0.2791835852363913
522,0.3167766165913112
523,0.24713325902352412
524,0.24732728404083995
525,0.22005193143383284
526,0.2864098592983953
527,0.2673831196281522
528,0.22333577753303033
529,0.2193678223239573
530,0.21304484685770106
531,0.2764607352543643
532,0.23047122704840659
533,0.23288739001368858
534,0.16020267486600354
535,0.22223868215897635
536,0.22580434261830912
537,0.22695467013515128
538,0.2305060700967327
539,0.21423108833813465
540,0.24123243602186933
541,0.29552790262132217
542,0.2096582095254761
543,0.2660915079215304
544,0.21670356950227623
545,0.2099182827294654
546,0.26605330400630844
547,0.32954832968197495
548,0.221983711031004
549,0.22233897840131897
550,0.25005032458389825
551,0.249552743470313
552,0.26747243986772606
553,0.2726840493005285
554,0.2818557379911348
555,0.2163909720131565
556,0.24504269212532667
557,0.247065087555777
558,0.23585919415312304
559,0.22430495786497817
560,0.24058605294817098
561,0.22337554054441552
562,0.21415423210395462
563,0.2636470012936592
564,0.24449523146785987
565,0.2670594425143264
566,0.2527992939335166
567,0.20123805023194033
568,0.22086165754036488
569,0.24832897372757842
570,0.24358474698872964
571,0.20904009783009653
572,0.27270929514993836
573,0.26213686832410915
574,0.27480163534358604
575,0.24097334084820338
576,0.1816738819690231
577,0.2770333793795709
578,0.2654069819957222
579,0.27679336809922916
580,0.19639042092895642
581,0.2633796420029751
582,0.22138607849121952
583,0.1723501900355517
584,0.2049257413009355
585,0.19823854790846596
586,0.23262454598973273
587,0.1982904973989967
588,0.17535460996547667
589,0.22375464414256427
590,0.21233204387034255
591,0.21857083887146533
592,0.19588851082144443
593,0.24934893866679295
594,0.18381684043224403
595,0.23117869400194144
596,0.19929181702392393
597,0.24533933115062256
598,0.17819387655381166
599,0.23597399594054017
600,0.2171059497658866
601,0.29038386564843494
602,0.19470908447891672
603,0.2174323599751086
604,0.24451124274283925
605,0.253814526844867
606,0.31565136323642284
607,0.3053488371865912
608,0.17787111290468868
609,0.15639600026340303
610,0.22946407876682864
611,0.19647140912993333
612,0.275783541881162
613,0.2170112363848359
614,0.23147438413108845
615,0.1935211705799855
616,0.29934435577337004
617,0.2392624597962438
618,0.18527232547696817
619,0.14692760327114626
620,0.272115544571606
621,0.3450919662728099
622,0.22555873532388976
623,0.1601333446737677
624,0.2103167432060182
625,0.16955680503338122
626,0.20378078781431339
627,0.1764767486544086
628,0.2181847562729609
629,0.15729479065325977
630,0.19851543732215446
631,0.23960256582672598
632,0.18978563390379466
633,0.14196157352590222
634,0.2398451429384244
635,0.16062087584454365
636,0.20388227884795299
637,0.26188380293252844
638,0.31342842853366093
639,0.20045646191855265
640,0.23762106495297183
641,0.22573254458216513
642,0.2100897339171796
643,0.2577234778483396
644,0.19864658286920958
645,0.16511405113447758
646,0.18947586767946442
647,0.27911628618778866
648,0.21239901764744634
649,0.31952127084165594
650,0.1540700419221717
651,0.21315620016933387
652,0.2713726673574715
653,0.2482658636497321
654,0.32349513421521464
655,0.24072191221542869
656,0.16150762865733562
657,0.2957207100770224
658,0.17032268312330143
659,0.20874937908969723
660,0.2840207729271328
661,0.24311943025992241
662,0.3097688017215677
663,0.22138720528313377
664,0.2243539892817657
665,0.30876001515988966
666,0.28477569569873257
667,0.1869976170930839
668,0.24021946681243925
669,0.3298884586275499
670,0.18773922780653923
671,0.1942977548180166
672,0.26046682980061003
673,0.27064721936154024
674,0.27036509777924334
675,0.2193521444166915
676,0.24057696656692273
677,0.21089807662191437
678,0.19529268305859962
679,0.21466154648212854
680,0.3457312898691281
681,0.15870746504787442
682,0.1957219624831899
683,0.2889521071248936
684,0.26971191838352887
685,0.2570131341206554
686,0.12665074968522722
687,0.2216368618094417
688,0.19519207271731953
689,0.2344294961267978
690,0.2292104860343797
691,0.1568518457333784
692,0.1633123570535837
693,0.1960621204465576
694,0.16622768217945488
695,0.2345856613147136
696,0.28317075358037225
697,0.1856503706763527
698,0.1532033965870204
699,0.19512734966440642
700,0.21686786030784747
701,0.27020760681584227
702,0.2718829250883077
703,0.15894592404057836
704,0.23404346606922202
705,0.1713593727833667
706,0.15205960193814444
707,0.16208766398670219
708,0.30335810029296567
709,0.1916959657388335
710,0.17899709408758174
711,0.2117393494394002
712,0.1882065569874175
713,0.22587875716502243
714,0.1955979016796682
715,0.1664529428467667
716,0.1871165930402082
717,0.16237153513444452
718,0.20700596885948414
719,0.22495090100399615
720,0.18039619654378092
721,0.25343076155669636
722,0.30711336877114376
723,0.2891869268782508
724,0.21892182104106717
725,0.3061103829344749
726,0.2687851085626872
727,0.26412323846891383
728,0.2019693324811709
729,0.18339367418281716
730,0.1670058308955982
731,0.14705099304773472
732,0.1756214343756795
733,0.17723639544985156
734,0.2145979337743146
735,0.19508181758908863
736,0.26746905270139026
737,0.4337996800398681
738,0.2048948665340352
739,0.27824970527132725
740,0.17660088290504797
741,0.21445349909290493
742,0.158989061260529
743,0.25517316299355325
744,0.18353538935271946
745,0.17984170290577453
746,0.292348893596505
747,0.38459066875087417
748,0.23850051966945562
749,0.33836237655391393
750,0.3384412001423071
751,0.24401297532868016
752,0.15502596796417606
753,0.26807603392607365
754,0.22740990340031364
755,0.21482978084715174
756,0.30344696984770064
757,0.19929545219714312
758,0.34600472227738094
759,0.22958046746361724
760,0.23843405190067882
761,0.311297779349667
762,0.359631315292777
763,0.2826289290859691
764,0.245278830908854
765,0.22687576297377643
766,0.2692903671715887
767,0.37292163759885627
768,0.31545023927733
769,0.3058503998562926
770,0.2379997103938399
771,0.22396274560690654
772,0.4116144269654229
773,0.134792736028941
774,0.18148097637720018
775,0.26067589208226133
776,0.24852973994245858
777,0.338592680635433
778,0.28000513732160753
779,0.22090456892874172
780,0.21582723603462753
781,0.18933338150690843
782,0.25005527711693776
783,0.20702097527769683
784,0.20774377128928434
785,0.14245059352226808
786,0.3864762606562315
787,0.1579335361750956
788,0.20249007029214353
789,0.22129942920602647
790,0.22548476868021108
791,0.26405756701156824
792,0.2433446955796262
793,0.236122645969764
794,0.23444595799238507
795,0.3474208008007338
796,0.14626469634904968
797,0.22267090336121612
798,0.27289528456015855
799,0.2224619864161538
800,0.23556992698562962
801,0.1838666932968418
802,0.19988916552007593
803,0.20723137858492577
804,0.2990285721500186
805,0.20724680472665738
806,0.19096596249911463
807,0.2212276025441576
808,0.16761502570808984
809,0.29442396395848597
810,0.17364003806581904
811,0.22584573294507393
812,0.2302144345836212
813,0.22493399269376144
814,0.23693226891405017
815,0.23756650181211403
816,0.2728235692612477
817,0.30480151739395916
818,0.21972351818602132
819,0.17168010336223655
820,0.2541140564288535
821,0.18256602732979416
822,0.3274219861027686
823,0.1896814163721518
824,0.30588675511094804
825,0.2739480405944909
826,0.1647614740561981
827,0.23772930736471284
828,0.27726358893658626
829,0.2504873517080784
830,0.2065482843359439
831,0.24985813210505448
832,0.20634899405829074
833,0.3056072561131957
834,0.22934615641806191
835,0.3708677635684257
836,0.1555334135321746
837,0.22592490714382674
838,0.24426120407942653
839,0.20113609639760352
840,0.21345979292218425
841,0.25162369653602906
842,0.31401311583190694
843,0.17247543900465018
844,0.23953039642336027
845,0.245193627109234
846,0.1914019720375769
847,0.2220230558916782
848,0.20741391988626304
849,0.22978794632325872
850,0.24049019896421178
851,0.23398119733643052
852,0.20476496355208107
853,0.2482384347972776
854,0.19431517673006546
855,0.2628112797444838
856,0.16558828944743453
857,0.17774467031038385
858,0.35434850525911304
859,0.0967151589518518
860,0.2981831936124291
861,0.15934743601036772
862,0.2504021041653519
863,0.16911852867278926
864,0.20720560300888485
865,0.22515700775256775
866,0.1935751028127514
867,0.31350787287035786
868,0.24522602471707344
869,0.2164191697451341
870,0.1551074804053916
871,0.3321245314826807
872,0.2583312887351067
873,0.14957952270392094
874,0.2004456679829843
875,0.24783133337409616
876,0.11729416204553647
877,0.19841232983419446
878,0.20036167382827155
879,0.2775463598360566
880,0.30859754285974234
881,0.33061887113564115
882,0.12484344283466878
883,0.4347126937206093
884,0.31174177113268653
885,0.19952495064543427
886,0.27857704455452825
887,0.3559155272619821
888,0.23634085569209762
889,0.2160689045606432
890,0.32469855524212576
891,0.22585467961223338
892,0.3537279548947785
893,0.42215705847873425
894,0.1479258706209819
895,0.1625376838358164
896,0.2515838024248538
897,0.17535534268177186
898,0.26287447057756225
899,0.3193729387614315
900,0.28288597703455415
901,0.22384588462095684
902,0.2030242599508963
903,0.27304745382182016
904,0.34471231339393965
905,0.3648162181846868
906,0.2147943020837969
907,0.2882254458929179
908,0.23885188465907128
909,0.20757226433938258
910,0.3094698234664208
911,0.2502251146645681
912,0.23407774735032497
913,0.2199110198885895
914,0.21920483309437344
915,0.0896068789576632
916,0.1861646197400043
917,0.2591780562077925
918,0.3019684626661462
919,0.2691007291011855
920,0.10725323912548736
921,0.14973714908947744
922,0.3009324746723334
923,0.4400291280103072
924,0.28357979940002964
925,0.20249992339259432
926,0.10875383129796955
927,0.2499268664273583
928,0.20686223795940767
929,0.21435594068053843
930,0.194410892062433
931,0.28126839794910363
932,0.13177236958362
933,0.15614214714157618
934,0.3451714392526081
935,0.29217527370840957
936,0.31055182380051843
937,0.38529761126808987
938,0.41404461920219354
939,0.4655119801772967
940,0.3396677471471851
941,0.1587889393879392
942,0.19213999557539466
943,0.22268702869571758
944,0.2773714369573465
945,0.1499379910117053
946,0.1610993067534105
947,0.19188485045142736
948,0.20028186224377556
949,0.434123516448463
950,0.46795878269329594
951,0.44857749498255284
952,0.38811440375662076
953,0.10013853773315196
954,0.46860102827075273
955,0.22757561972903
956,0.1602747415298878
957,0.22285045754849508
958,0.1517210936422221
959,0.09217762180604017
960,0.1712521243882425
961,0.14803289501406958
962,0.393413101911852
963,0.13962635028156922
964,0.15357309713637451
965,0.22205527815658202
966,0.19275120912233523
967,0.27492548932838823
968,0.06888001267908847
969,0.18308282231511608
970,0.22502342713884152
971,0.19278590031928727
972,0.16188661508411392
973,0.08357680783134841
974,0.246267441535623
975,0.10482441592719027
976,0.1502624330708251
977,0.21126130681037042
978,0.14816284127178475
979,0.10813067505370774
980,0.17739581069890306
981,0.18875432709220477
982,0.15096620879477782
983,0.2904006444978289
984,0.2435946179286963
985,0.12122129351733105
986,0.11205717577533074
987,0.1183109804705964
988,0.191351963910252
989,0.08410270364605561
990,0.17261321406132546
991,0.1720446624742048
992,0.15037544970638247
993,0.2691273104021188
994,0.1743900432768997
995,0.30001354216936654
996,0.2209975872827077
997,0.18067783074654725
998,0.3315907118257157
999,0.2763468147993


==> Figure/llama_chosen_prob_distribution.csv <==
position,value
1,0.6222649471551377
2,0.7861792673184776
3,0.8251273709107887
4,0.8179529491599319
5,0.8183902466410955
6,0.8052708984920188
7,0.8033782236319994
8,0.8267876719657349
9,0.8290331847198601
10,0.8338530671899586
11,0.837022185393289
12,0.8333444065758898
13,0.8262680382966121
14,0.833475410379115
15,0.8328739307590509
16,0.8324842034245105
17,0.8336670353514702
18,0.8294242900626578
19,0.8389989606859068
20,0.8341311868529145
21,0.8239182135949135
22,0.8370726710884431
23,0.8232391972804632
24,0.8039061733542529
25,0.8239507708420117
26,0.8347771592121419
27,0.8290402123620073
28,0.8214366839285231
29,0.8120110022057192
30,0.8150803928429826
31,0.8339715195084133
32,0.8209492523664732
33,0.8295398643572883
34,0.821507163233096
35,0.8342278712202928
36,0.8173176452342262
37,0.8196534654040508
38,0.8261223607415604
39,0.8157834063286633
40,0.8169864542586839
41,0.825398559453157
42,0.8102359474422194
43,0.8122214697103374
44,0.8134436665972069
45,0.8133194952624361
46,0.8126213622633803
47,0.8175114886054029
48,0.8052244598425373
49,0.8102136429143109
50,0.8220134469563823
51,0.8315006340580192
52,0.8308981009759216
53,0.8145164379632912
54,0.8123622939051434
55,0.8255904937339298
56,0.818018996336804
57,0.825885091544433
58,0.8163238873656338
59,0.7949416499415616
60,0.8028421092892116
61,0.8236570174313632
62,0.8037357797936665
63,0.8389885570210934
64,0.8249352753887499
65,0.8073432143390968
66,0.8021155756653617
67,0.82630662809123
68,0.8198918015116758
69,0.816280809152792
70,0.8301153034296297
71,0.8171085612836921
72,0.8147815566037031
73,0.8086924278535907
74,0.8225781936282229
75,0.8162006227843465
76,0.8171904266805512
77,0.8209404223794249
78,0.8260895163632204
79,0.8358847463320904
80,0.8194720241218556
81,0.7998333948391689
82,0.808956097171338
83,0.8266464470757502
84,0.8239974160413774
85,0.8242116094362812
86,0.8182308749052504
87,0.8209145492914316
88,0.8178204754725891
89,0.8239411408123981
90,0.8252695493456097
91,0.8330720431732186
92,0.8056559572294937
93,0.8298234936927575
94,0.8264333704822525
95,0.8071460532969725
96,0.8184841800753595
97,0.8281733959116238
98,0.8256971957048354
99,0.8163539774019061
100,0.8315563342155238
101,0.8248493637356415
102,0.825435373407823
103,0.8335315908390205
104,0.8165800104536229
105,0.8223830662194481
106,0.8356389406158135
107,0.8310129981129679
108,0.8303460854040098
109,0.8177652605882425
110,0.8352478759871089
111,0.8147155868267542
112,0.8159485045547882
113,0.8320126886614668
114,0.8160758173092671
115,0.8110359625077184
116,0.81894177350525
117,0.8340488728239518
118,0.8267894804829309
119,0.8158736488876609
120,0.822740279434712
121,0.8085076855773631
122,0.8392324800016765
123,0.8233128804556368
124,0.826319929328237
125,0.8310139361931458
126,0.8087293244038547
127,0.8254252969602948
128,0.8309936915578727
129,0.8177541815872775
130,0.8383234284818771
131,0.8229458454998272
132,0.8253752926619065
133,0.8228463204471951
134,0.8181569116962766
135,0.8225989232786524
136,0.8460201348079476
137,0.8363308851830473
138,0.8160739690398184
139,0.8349487300304486
140,0.8393994385937705
141,0.8166247805967651
142,0.8557340186993863
143,0.826350368337887
144,0.8322558275982327
145,0.8421925452695513
146,0.8208847971624537
147,0.8231195044019519
148,0.8294740606881886
149,0.8333402296501572
150,0.831110795897325
151,0.8467858583705126
152,0.8301117111412486
153,0.8298690922274998
154,0.8131102826642664
155,0.8389139951617444
156,0.8119073699864248
157,0.8277818944306139
158,0.830852652061155
159,0.8301463968401949
160,0.8307438407285169
161,0.8334285706922134
162,0.8240600198315193
163,0.8252745441756419
164,0.8422986678415707
165,0.8357682078116339
166,0.8448503065901872
167,0.8107976565779743
168,0.8201502338250533
169,0.8414174389877674
170,0.8289545641714493
171,0.832123207232674
172,0.8290106935981534
173,0.8129912005920473
174,0.8307115292321765
175,0.8435757500270763
176,0.8258850845979059
177,0.8441843051578091
178,0.8285768682791271
179,0.8354228131732151
180,0.8376161245313424
181,0.8146798865174006
182,0.8313444935039346
183,0.8358488720407875
184,0.8397948218047754
185,0.8430901123557399
186,0.8286322625318157
187,0.8358017264004821
188,0.8326033442264239
189,0.8325613284735751
190,0.8409578637048171
191,0.8200667997772821
192,0.80465457158462
193,0.8314733654953805
194,0.8274620278939404
195,0.8329274729004467
196,0.8340476775535185
197,0.8280788278163598
198,0.8286773609012944
199,0.8221687276112982
200,0.838083594804106
201,0.8330136287206453
202,0.8305269086466113
203,0.8275940521672366
204,0.8310019673921354
205,0.8354725251143544
206,0.82998081690625
207,0.8144400717412967
208,0.8253072710212487
209,0.8317721842460429
210,0.8218318776319394
211,0.8267443621782348
212,0.8345080739069183
213,0.8329468356428561
214,0.8207305978312565
215,0.8272508512290142
216,0.8312017578858745
217,0.8383388614569037
218,0.8350890459219243
219,0.8268546939192554
220,0.8432849754655855
221,0.8330827742540777
222,0.8345470021452516
223,0.8297998394769519
224,0.8212452300640899
225,0.8337947462321001
226,0.8232013610819504
227,0.8271362108422422
228,0.8219918175121648
229,0.8317455947505651
230,0.8470402828662895
231,0.815069631527286
232,0.8399330813857456
233,0.8238771710984862
234,0.8297977292146778
235,0.8125122241824213
236,0.8213619154333868
237,0.8281528396117077
238,0.8343123975268679
239,0.8394710855691625
240,0.8264305403156488
241,0.8365455102108731
242,0.8223274810076385
243,0.8315861563103423
244,0.8428576877777202
245,0.8171390876368597
246,0.8229245513083958
247,0.8198192243226523
248,0.8329775674541615
249,0.8147486010499025
250,0.8383057254675663
251,0.8197339008409892
252,0.8170654388374952
253,0.8288191958203444
254,0.8257662728621054
255,0.8337653690126846
256,0.8332773711298466
257,0.8454179210595897
258,0.8345188303653966
259,0.8358138258460632
260,0.8295619040135213
261,0.839887283688937
262,0.829564863139706
263,0.8149389811376407
264,0.8392298419158982
265,0.8350739219071093
266,0.8304781520006362
267,0.8247008866970258
268,0.8569124498851359
269,0.846183176767723
270,0.829020560666874
271,0.820715612374666
272,0.8530747314772889
273,0.8244146827876231
274,0.8233143878691916
275,0.8369147753379576
276,0.8478624341911789
277,0.8177873762629182
278,0.8293764341480655
279,0.8321697782857347
280,0.8438548274760602
281,0.8268173480051346
282,0.8490639652577722
283,0.8282405358827355
284,0.8520784441724264
285,0.8415530441449772
286,0.8463459322945521
287,0.8502285945813165
288,0.8311682814340291
289,0.8256278778259842
290,0.8485197427489294
291,0.8485978172362884
292,0.8495104880589482
293,0.8378968347478983
294,0.8338265590441736
295,0.8324719153419945
296,0.858725609906277
297,0.8575748205683654
298,0.8412097267787433
299,0.8514248040293301
300,0.83339996694772
301,0.8541968415345037
302,0.8637412469636048
303,0.8340909977887443
304,0.8320601198872996
305,0.8288821792920644
306,0.831222903132005
307,0.8423267136289498
308,0.8601413496444279
309,0.8266990480240558
310,0.829323212669598
311,0.8412370148759649
312,0.8609736278745362
313,0.8387735865692514
314,0.851676304194177
315,0.828205838071827
316,0.842921745816617
317,0.8644311036718747
318,0.8579241963722164
319,0.8523787694822356
320,0.8502559231348019
321,0.8433302468517698
322,0.8487480299282264
323,0.8445989399615135
324,0.8243381405256749
325,0.8207381169589597
326,0.8457020060544965
327,0.8471700820097091
328,0.8426711830455984
329,0.8370993865498336
330,0.8203455926907341
331,0.8370317000243244
332,0.8427135316331927
333,0.819326844908373
334,0.8437793473265531
335,0.8268110655126274
336,0.8360079745543028
337,0.8314192580349254
338,0.8433580328653124
339,0.8404974984349319
340,0.8306677042940742
341,0.8495979474449278
342,0.8586579767046209
343,0.8242108662809821
344,0.8535271024141701
345,0.8683557122124828
346,0.8431593930995452
347,0.8423194907760868
348,0.8514009478398927
349,0.8597958303836324
350,0.8611316918152422
351,0.8392595454179419
352,0.8369143177800084
353,0.8268795623806746
354,0.8285531631576581
355,0.8420585533957693
356,0.8341825560623395
357,0.849756761505131
358,0.8406265599275881
359,0.8590801534624102
360,0.846279006081983
361,0.8346337345615817
362,0.8293400214104883
363,0.8399968905764263
364,0.8400540327637503
365,0.8502691851561825
366,0.843108502508662
367,0.8307512432115346
368,0.8426741647806122
369,0.8587026470889212
370,0.8562919758580018
371,0.8396016723224533
372,0.852508463317989
373,0.8436885331837654
374,0.8643816767393478
375,0.8421163355762308
376,0.834981768941527
377,0.8305386351562891
378,0.8276975280039595
379,0.8415623748865717
380,0.8452659088963361
381,0.854153589897787
382,0.8544882467134777
383,0.847608808333796
384,0.8497418854344767
385,0.844690729112743
386,0.8479801273935443
387,0.8486711459254825
388,0.8490142675551549
389,0.8617718998703794
390,0.861879168634225
391,0.8416746536384915
392,0.8520197689005758
393,0.850773229026246
394,0.8674687139706443
395,0.8477121945734446
396,0.8386217588620881
397,0.8581943876029123
398,0.863208658943463
399,0.8434521713603147
400,0.8418668625610215
401,0.8415470066453253
402,0.8506578304992797
403,0.8430173537180229
404,0.8693316398599596
405,0.8650146861222934
406,0.8292705452128373
407,0.8479022499905483
408,0.850382170146879
409,0.8176650837636911
410,0.826189544717718
411,0.8186832960017703
412,0.828941125019638
413,0.8282734339670671
414,0.8315086151581419
415,0.8582218153262192
416,0.8107894639715824
417,0.8283048836709974
418,0.8467994569609426
419,0.8404874155323391
420,0.8254473235637154
421,0.8265108967499658
422,0.8453617882534818
423,0.8323338264299707
424,0.8613996526033714
425,0.8429010160010436
426,0.835998295904833
427,0.8528803415115802
428,0.8643894225792136
429,0.8640083173246578
430,0.8447198081674964
431,0.8477595985127696
432,0.8548430663422274
433,0.8567660535934946
434,0.8555503244125197
435,0.8217450058052562
436,0.8616492347901876
437,0.8498502701158984
438,0.8473637465343234
439,0.8644410544733921
440,0.8464828546678361
441,0.8215503554562859
442,0.8505310155585947
443,0.8549582133348581
444,0.84290706363588
445,0.8463404740857237
446,0.8701632023310865
447,0.8438469570157302
448,0.83767730402341
449,0.8462488213837964
450,0.8590895507493805
451,0.8303879016612173
452,0.8454367104651672
453,0.8537073992470062
454,0.8521899885819213
455,0.8684199620177621
456,0.8532593727065251
457,0.8172906399669504
458,0.8451258008572406
459,0.8446495989455155
460,0.8454110212247781
461,0.8618890053188109
462,0.8555604686634378
463,0.8618343232511566
464,0.8507437946530163
465,0.8672039493502397
466,0.8464099376512165
467,0.8671944335330534
468,0.8386425800688032
469,0.8300896754674137
470,0.8485558845264756
471,0.8462039502051014
472,0.8557677968914054
473,0.8436008760676786
474,0.8612385482248879
475,0.8476867873008208
476,0.8396918526789849
477,0.8562727264072697
478,0.8453796060112212
479,0.8513119739634315
480,0.841513495085629
481,0.844672770510743
482,0.8361771793237754
483,0.8692327311469449
484,0.8357413186384564
485,0.8431565633509308
486,0.8442117528288787
487,0.8422204500238101
488,0.8594636649352809
489,0.8478312203089396
490,0.8514057371417681
491,0.8516594663063685
492,0.8626227941115697
493,0.8535264108839251
494,0.8698252278634093
495,0.8482496907427465
496,0.8530472034432818
497,0.8373096632668272
498,0.8529893348043834
499,0.8555802859386131
500,0.8442037703738388
501,0.844389496447488
502,0.8556566822202238
503,0.8739229760409056
504,0.8472125642052941
505,0.8709364254899918
506,0.8631238695851512
507,0.8685067601834001
508,0.8586819210144222
509,0.8690362237915605
510,0.8513725703801918
511,0.855632220168619
512,0.830057851766142
513,0.8535287756851669
514,0.8559813461881184
515,0.8598638004056117
516,0.8500016270614155
517,0.8419818026152973
518,0.8440539495610868
519,0.8370302099308797
520,0.8657173515650732
521,0.8588485296869623
522,0.8472988382416285
523,0.8553666782405217
524,0.8595548249534605
525,0.8621862476082135
526,0.8593766523634686
527,0.836949495683839
528,0.8574127118875188
529,0.8393856850204736
530,0.8262136497180022
531,0.8672354705182903
532,0.8521828779449906
533,0.856352782224409
534,0.865316693541227
535,0.8646222713734604
536,0.8711035560919057
537,0.8457672937310363
538,0.8534004334474634
539,0.850118708060338
540,0.8668949525274429
541,0.8621123631640991
542,0.8773738765996528
543,0.8908202616480466
544,0.8674849145696498
545,0.842759451107122
546,0.8730637775880042
547,0.8514274249333631
548,0.8747222387391036
549,0.8544097532733128
550,0.8614745986624024
551,0.8653796774645647
552,0.8630301960768154
553,0.8519526214018219
554,0.8709199093160082
555,0.8599494072322799
556,0.8568366102763261
557,0.8349586530961096
558,0.8778187076881977
559,0.8576057502537365
560,0.834606220908213
561,0.8442400232308641
562,0.8483483226552782
563,0.8260696530718394
564,0.8709265313463638
565,0.8559200070181711
566,0.8688538276596742
567,0.8414401033976439
568,0.838139685158877
569,0.8689613353038571
570,0.8529627493560108
571,0.8367712912020377
572,0.8692589624677801
573,0.8511792416766024
574,0.849865566834546
575,0.8529290748673932
576,0.859770541092647
577,0.8513631255698524
578,0.8722197652831405
579,0.8651280513883609
580,0.8441714668002995
581,0.8714317927374081
582,0.8395231635629261
583,0.8717764371207782
584,0.8761595271130586
585,0.8727684000162063
586,0.8502595701209896
587,0.8319775132017572
588,0.8560752153897019
589,0.8636923746906975
590,0.8223915414849542
591,0.8388410581170388
592,0.8653965620005312
593,0.8442714749710541
594,0.8422351844209136
595,0.8619489671512582
596,0.8566230272852493
597,0.834135079471504
598,0.8525100895425394
599,0.8558624657988548
600,0.8838812611608141
601,0.8605889838570392
602,0.867229585576967
603,0.8499182570710718
604,0.8005522307322686
605,0.845345730437079
606,0.8281733668825733
607,0.8524395771082339
608,0.8632927094815207
609,0.8422464143500161
610,0.8671218024651787
611,0.8547513475093771
612,0.8536545160041831
613,0.8533203232938708
614,0.8653076672528544
615,0.86377150167968
616,0.8499108996661582
617,0.8452334476320388
618,0.8596258971727255
619,0.8972862424869171
620,0.8475155902783508
621,0.8531728829012105
622,0.8399172961437
623,0.8249144303258014
624,0.8568741460289575
625,0.8330436625579993
626,0.8809759908887956
627,0.866457923282204
628,0.8909525802308643
629,0.8556746023178503
630,0.8542056544474116
631,0.8521332516762856
632,0.872227730917501
633,0.8514472902626604
634,0.8538827884688296
635,0.8724578609817648
636,0.836260755862528
637,0.8355511583490856
638,0.8546227272251777
639,0.8322857890951452
640,0.8804383539188076
641,0.8712850498131743
642,0.857097029068035
643,0.8435742857555548
644,0.888917487517644
645,0.8562189094218366
646,0.8459820437294562
647,0.8251255359568134
648,0.8691089311705053
649,0.8537754029944176
650,0.8693993396061187
651,0.8858514975070657
652,0.8881823292002082
653,0.8827913687987761
654,0.8652252562552085
655,0.8908522717541244
656,0.8499827244463184
657,0.8720803854919468
658,0.8504618117003702
659,0.873232564376911
660,0.8552097490351451
661,0.8779675923680005
662,0.8654594129245532
663,0.8516727820038795
664,0.8697627016490227
665,0.84346219971776
666,0.8310283210520681
667,0.8484430825584149
668,0.8309908650578961
669,0.8590456040960456
670,0.8805156755558354
671,0.8742610596040672
672,0.8836664146673615
673,0.8774259477373092
674,0.8759617237874897
675,0.8368915989995003
676,0.8396667565848376
677,0.862107678326602
678,0.8575930954159602
679,0.8344586088686533
680,0.8792613402170979
681,0.8850035611107497
682,0.8497292834227202
683,0.8516046116586591
684,0.8876750915219168
685,0.855234013901231
686,0.8730056462395522
687,0.8741963738835724
688,0.8523666252945102
689,0.8540365993976593
690,0.8913656972135816
691,0.8352263049568449
692,0.8787407458131743
693,0.8811989182715907
694,0.8836779696209466
695,0.8882962842693641
696,0.8710933267804128
697,0.8576435485563005
698,0.8592693909823176
699,0.8632786817608796
700,0.865057231282646
701,0.8584868458622112
702,0.8599332931065341
703,0.8342791158545968
704,0.8216056961057164
705,0.887035922141549
706,0.8424353108087682
707,0.8905991299181991
708,0.8525034974774589
709,0.8563398471102118
710,0.8566727383760735
711,0.8413463573437184
712,0.8463747232586523
713,0.8640958907521644
714,0.8545075860942245
715,0.853192001616784
716,0.8621153795190396
717,0.8766719004139304
718,0.846146377296217
719,0.8738257309446246
720,0.850010434494299
721,0.8402437732407921
722,0.8533453965976247
723,0.8600689705709617
724,0.9033263359693873
725,0.8344162003068416
726,0.8979446724766776
727,0.8644982607200228
728,0.8544682135869717
729,0.8464474233074321
730,0.8726527930816987
731,0.8589525161298005
732,0.8575467405306709
733,0.8420080678290004
734,0.8515614432768083
735,0.8508108153939247
736,0.8319102911104401
737,0.8564924727717456
738,0.8714902621768686
739,0.8623549030984149
740,0.8884016743412724
741,0.873228598413644
742,0.8670654996895968
743,0.8696966248592644
744,0.8998762706689762
745,0.865523580779401
746,0.8429390124917503
747,0.8488471019864082
748,0.8294543367028236
749,0.8736779818534851
750,0.8437973493409734
751,0.8606767996304459
752,0.8351589766961913
753,0.8438373273465691
754,0.88780599708615
755,0.8635855293832719
756,0.8671650758148947
757,0.8725527803562269
758,0.868412841549691
759,0.8692792597062448
760,0.8480044688587471
761,0.8416974855807878
762,0.8409575403182425
763,0.8720554112103479
764,0.8571137473115633
765,0.8805993615933086
766,0.8876320504697791
767,0.8482542737926307
768,0.8820069557533855
769,0.8690315822937659
770,0.8811698121384585
771,0.8987519084475935
772,0.8914835283885131
773,0.8396034278991548
774,0.8492771208012869
775,0.8516486028071355
776,0.8869013136114787
777,0.8764544515698044
778,0.8456632574654628
779,0.8657253334455401
780,0.8047528548914695
781,0.8527032899547298
782,0.8588219097341007
783,0.8800977693413788
784,0.9114474850396316
785,0.90131133915413
786,0.8866864263432698
787,0.8616393526780952
788,0.8735650625911732
789,0.9010592993385721
790,0.8614040854573249
791,0.898826602473855
792,0.8838269636034966
793,0.86789565987885
794,0.8693602236595993
795,0.8637256878143063
796,0.8961022208953641
797,0.8708255757990572
798,0.8618068646639585
799,0.8622113158828334
800,0.8689343977523477
801,0.8911075191770462
802,0.8951449890204883
803,0.8785732874987267
804,0.8727065667269691
805,0.8467847058078745
806,0.8532690743168632
807,0.8660040295549801
808,0.8753615773313648
809,0.8797499657823489
810,0.8499402020954423
811,0.8809312641620636
812,0.8698869924364465
813,0.8660576014538829
814,0.8878107502717864
815,0.9078604563377625
816,0.8507850596769935
817,0.8350163951870941
818,0.9079489873313322
819,0.8130137694136399
820,0.8255044999645977
821,0.8600790163502097
822,0.8967797038145363
823,0.8565859857248143
824,0.88857894372195
825,0.870120648201555
826,0.8761358290212229
827,0.8604801930487156
828,0.8833379149436951
829,0.924583176895976
830,0.8448135136626661
831,0.8729671643504614
832,0.9040402845038396
833,0.8790166079998016
834,0.843202551042563
835,0.8759579364406435
836,0.8860010079542796
837,0.8769435452421507
838,0.8701031072934469
839,0.9234154461365607
840,0.8671829692191548
841,0.8719418455536166
842,0.8226064114779648
843,0.8818681688151426
844,0.9162717960360978
845,0.8627207049479088
846,0.9403238186324147
847,0.9115484178598438
848,0.884756472493921
849,0.8820264547625009
850,0.8483107458142674
851,0.9206276807714912
852,0.8819337071960464
853,0.9293239958146039
854,0.8868772577056113
855,0.8806316326646244
856,0.8696558029418263
857,0.8922429832059946
858,0.8662186923311718
859,0.8870924083572446
860,0.8703421451377146
861,0.9188160462812944
862,0.9247560886236338
863,0.9091142802284314
864,0.8466396919809855
865,0.8785295223351568
866,0.846366853290607
867,0.8699830824893618
868,0.8554211677539916
869,0.8467672275645393
870,0.9047491086853875
871,0.9047470149539766
872,0.8561086126026654
873,0.9006902337554963
874,0.8870328813791275
875,0.9242499502161976
876,0.9422762816558119
877,0.9139385329651051
878,0.8731127761304378
879,0.8620269674497346
880,0.8697593702838339
881,0.9284954142981562
882,0.8648378595806144
883,0.8987836352718095
884,0.897813240644233
885,0.892186326456481
886,0.8760925706090599
887,0.8644777906352076
888,0.8423033113880404
889,0.8537170140650766
890,0.8306175289409501
891,0.8783717642405203
892,0.9310032884989466
893,0.8325045778016958
894,0.9075534843972751
895,0.9308730217495135
896,0.8580256099147456
897,0.9083765524306467
898,0.8725238584780267
899,0.8617702296801976
900,0.9389615330312934
901,0.8812645220064691
902,0.8375025483713087
903,0.8761889644499335
904,0.8201768410259059
905,0.9264472947879271
906,0.8993721300905401
907,0.8359187020496889
908,0.8324917470866984
909,0.8826818734407424
910,0.8728982971774207
911,0.9018285376606164
912,0.8493510614390727
913,0.9170080886946784
914,0.8973446463545164
915,0.8728801044993676
916,0.8232394467089691
917,0.8942799363650528
918,0.8820537286354047
919,0.9167226488683738
920,0.8544410861590329
921,0.9092316905073091
922,0.8279528140145189
923,0.876636415719986
924,0.8185723426879621
925,0.8666672843451403
926,0.8948325301159401
927,0.8647833939413635
928,0.8991727480778888
929,0.8649955616921795
930,0.8600341126633188
931,0.8233533406511266
932,0.8633258258518965
933,0.8712828214401784
934,0.8780132942711529
935,0.852841840490051
936,0.8735900370647078
937,0.9200097529784493
938,0.8499384564550027
939,0.8283437475562095
940,0.8953982681035996
941,0.9233482201894124
942,0.9140281832880444
943,0.8848855778574943
944,0.8743053452836143
945,0.9230727606349521
946,0.878518257704046
947,0.916024930940734
948,0.8804243257777258
949,0.7807068889113989
950,0.8585804316193558
951,0.9120218733022379
952,0.9080696040114691
953,0.8753760379067687
954,0.8176016453003814
955,0.872057726909948
956,0.8781540273200898
957,0.8555408843926021
958,0.8887160420417786
959,0.8903434832648534
960,0.8955337292537456
961,0.8919492945438479
962,0.8851715862751007
963,0.8950010914355516
964,0.9215963996946812
965,0.9263742852669495
966,0.8350953774956557
967,0.8860941642039531
968,0.8786908887528084
969,0.9294472981143642
970,0.8859149066524373
971,0.890120402806335
972,0.8838611568013827
973,0.8697839267551899
974,0.8506784550845623
975,0.8038373957905505
976,0.8320104745734069
977,0.9358009729120467
978,0.952549633052614
979,0.8807794116437435
980,0.8586550960834656
981,0.8390950743729869
982,0.9413870813118087
983,0.8954272231885365
984,0.8555996652160373
985,0.9038486442395619
986,0.929279636485236
987,0.892520899432046
988,0.8400763328586306
989,0.8989217413323266
990,0.8991258961813791
991,0.9176279089280537
992,0.8449073686744227
993,0.8831048481392137
994,0.8310376640522119
995,0.8463333933614194
996,0.8766659637913108
997,0.8693243217083716
998,0.8870618945408252
999,0.9054683216156498
1000,0.8697840210891539


==> Figure/llama_non_self_sampling_ref_margin.csv <==
value,density
-100.0,1.365622803234131e-05
-99.0,1.855554983136746e-05
-98.0,2.458779335885646e-05
-97.0,3.180284848894188e-05
-96.0,4.0198904967704103e-05
-95.0,4.9726471333617736e-05
-94.0,6.0304499173007695e-05
-93.0,7.184793945733571e-05
-92.0,8.430280437670594e-05
-91.0,9.768171185608009e-05
-90.0,0.00011209089041687976
-89.0,0.00012773955673684709
-88.0,0.0001449249033915567
-87.0,0.00016399051873838545
-86.0,0.00018526212836746895
-85.0,0.0002089707980515826
-84.0,0.00023517862750758428
-83.0,0.0002637240752617646
-82.0,0.0002942024719393101
-81.0,0.000325991878967388
-80.0,0.0003583260332284213
-79.0,0.0003904063354607771
-78.0,0.0004215358867339908
-77.0,0.00045125269434728737
-76.0,0.00047943803953668106
-75.0,0.0005063802021279025
-74.0,0.000532782441853276
-73.0,0.0005597152062922386
-72.0,0.0005885230755481177
-71.0,0.0006207041759590513
-70.0,0.0006577819294524392
-69.0,0.0007011859123893971
-68.0,0.0007521518232926068
-67.0,0.0008116427717556259
-66.0,0.000880288114563843
-65.0,0.0009583338211835496
-64.0,0.0010456002705453047
-63.0,0.0011414483316528185
-62.0,0.0012447604313677114
-61.0,0.0013539478014255747
-60.0,0.0014669966110262595
-59.0,0.001581563654072813
-58.0,0.0016951270360181423
-57.0,0.0018051897985053994
-56.0,0.001909525665989981
-55.0,0.0020064470978091407
-54.0,0.0020950676650926853
-53.0,0.002175524826475309
-52.0,0.0022491271538976794
-51.0,0.0023183936221651408
-50.0,0.0023869626462234023
-49.0,0.0024593645923915992
-48.0,0.0025406711847146893
-47.0,0.0026360548267626016
-46.0,0.0027503061871991612
-45.0,0.0028873661353878218
-44.0,0.003049926829760526
-43.0,0.0032391472548202412
-42.0,0.0034545133352928623
-41.0,0.003693855235798466
-40.0,0.003953517542461409
-39.0,0.004228663632507753
-38.0,0.00451368444435125
-37.0,0.004802674117991793
-36.0,0.00508993050704993
-35.0,0.005370437557117472
-34.0,0.005640289436785785
-33.0,0.005897023384414439
-32.0,0.006139839086293322
-31.0,0.00636969555290272
-30.0,0.006589289428030864
-29.0,0.006802928560405269
-28.0,0.007016319189758981
-27.0,0.007236283608988128
-26.0,0.0074704193608040185
-25.0,0.0077267048110598174
-24.0,0.008013054249628719
-23.0,0.008336832485176268
-22.0,0.008704355062998907
-21.0,0.009120422004698446
-20.0,0.00958795221021857
-19.0,0.010107792052954293
-18.0,0.010678756525415119
-17.0,0.011297921608575576
-16.0,0.011961127973507181
-15.0,0.012663592898143344
-14.0,0.013400478848669494
-13.0,0.01416725224758067
-12.0,0.014959695818876058
-11.0,0.01577351146985999
-10.0,0.01660355322874872
-9.0,0.0174428362414901
-8.0,0.018281549697615276
-7.0,0.01910633508437524
-6.0,0.019900064461657496
-5.0,0.02064226989805817
-4.0,0.02131025248786454
-3.0,0.021880764535637042
-2.0,0.022332040915153003
-1.0,0.022645879901104993
0.0,0.022809454604052856
1.0,0.022816575887824552
2.0,0.022668216977332446
3.0,0.022372230682532593
4.0,0.021942319381458627
5.0,0.021396432511723292
6.0,0.020754847007397048
7.0,0.020038220424009608
8.0,0.019265890562046126
9.0,0.018454634317036245
10.0,0.01761800519226776
11.0,0.016766261796394493
12.0,0.015906799123089507
13.0,0.01504491895956962
14.0,0.01418473821010748
15.0,0.013330038693771513
16.0,0.012484904273098292
17.0,0.011654058266670224
18.0,0.010842888712228823
19.0,0.0100572138672467
20.0,0.009302882410647311
21.0,0.00858531648848429
22.0,0.00790909330438376
23.0,0.007277630880795974
24.0,0.006693007286345256
25.0,0.006155910607572022
26.0,0.0056656961601582135
27.0,0.005220519933518273
28.0,0.004817520713991132
29.0,0.004453032740109586
30.0,0.004122820575422782
31.0,0.0038223338644182816
32.0,0.003546979754058164
33.0,0.003292405404679344
34.0,0.003054774423722387
35.0,0.0028310124379652
36.0,0.002618991587492725
37.0,0.0024176239032976093
38.0,0.0022268404290762427
39.0,0.002047446136359334
40.0,0.001880858275785894
41.0,0.0017287548227284892
42.0,0.0015926765895453315
43.0,0.0014736379877897383
44.0,0.0013718046989253975
45.0,0.001286290313764
46.0,0.0012151086100688838
47.0,0.0011552955249606706
48.0,0.0011031884950202196
49.0,0.001054825122736902
50.0,0.0010064027690006045
51.0,0.0009547296902338031
52.0,0.0008975991846592869
53.0,0.0008340310745875119
54.0,0.0007643474287570876
55.0,0.0006900772989485881
56.0,0.0006137128228016105
57.0,0.0005383609056354568
58.0,0.0004673469002733882
59.0,0.0004038277282285883
60.0,0.00035046284651657044
61.0,0.00030917561016459866
62.0,0.0002810192163630246
63.0,0.00026614464769642086
64.0,0.00026385573713915496
65.0,0.00027272980430827556
66.0,0.00029078078145166773
67.0,0.0003156438201267754
68.0,0.0003447641974258465
69.0,0.00037557740245589894
70.0,0.00040567071473198433
71.0,0.00043291917151691393
72.0,0.00045559076464720023
73.0,0.0004724173476039348
74.0,0.0004826293506602112
75.0,0.00048595416232582523
76.0,0.0004825800257969339
77.0,0.0004730895565619066
78.0,0.00045836945890072864
79.0,0.0004395054652867694
80.0,0.00041767344879263513
81.0,0.0003940383754515435
82.0,0.000369671621202889
83.0,0.0003454939058666351
84.0,0.0003222460910351935
85.0,0.0003004844720895787
86.0,0.00028059254807357163
87.0,0.0002627990798069165
88.0,0.00024719336334293494
89.0,0.00023373277154389505
90.0,0.00022224336218518227
91.0,0.00021241965723855423
92.0,0.00020383257059365355
93.0,0.00019595371986143892
94.0,0.0001882000967919295
95.0,0.00017999664904517248
96.0,0.00017084788704832917
97.0,0.00016040534308485942
98.0,0.0001485170241464302
99.0,0.0001352481785617793
100.0,0.00012086878430729467


==> Figure/llama_self_sampling.csv <==
position,value
0,1.5138804302735203
1,1.5110116519623698
2,1.5172490242963226
3,1.5800247063993034
4,1.5894251464434526
5,1.5391655595169471
6,1.5379997380890056
7,1.5375221589507622
8,1.5454454861430253
9,1.614938471016511
10,1.5170929369703452
11,1.5426648306454074
12,1.524020868972441
13,1.62064861863807
14,1.575094632502256
15,1.6150173744514333
16,1.5644352310263288
17,1.5681348148008263
18,1.6615239533051382
19,1.648448650855762
20,1.5665234940481416
21,1.5426719460903695
22,1.5612333848845164
23,1.5081542236980665
24,1.5339293183458211
25,1.568733058580257
26,1.5753645034693557
27,1.5743277333959476
28,1.4896426503236762
29,1.471539538482856
30,1.5789641952224842
31,1.574765843161282
32,1.5068997104966173
33,1.5467038668312154
34,1.5402500490002922
35,1.4657660408731845
36,1.501346789359106
37,1.5355050705870539
38,1.5336804029794555
39,1.478804419028032
40,1.420094610010331
41,1.5381590033237686
42,1.5295272206403734
43,1.5020159011055845
44,1.5213442193672044
45,1.5347708307036585
46,1.45966579436425
47,1.505580327623357
48,1.487368339843371
49,1.4580069466663885
50,1.5255521096568854
51,1.5005433019491927
52,1.4693181359667886
53,1.3959648100295994
54,1.4615952784606723
55,1.4106038111527854
56,1.4135129814712908
57,1.3554074529669884
58,1.334060342494104
59,1.4044225093192473
60,1.3675829954480763
61,1.375774888482995
62,1.4343303309283673
63,1.4041003545130744
64,1.4308790191024285
65,1.3222688265786282
66,1.3351941858734189
67,1.3836217103800885
68,1.3444652666402424
69,1.4107411462430952
70,1.3529241263800478
71,1.3304515136823196
72,1.3044269054974198
73,1.3391186780542044
74,1.3972661246634117
75,1.2611564285360382
76,1.2513820342300495
77,1.294068511466882
78,1.3473693852800044
79,1.326625842165061
80,1.313970205619651
81,1.3017901670165426
82,1.3281030530230395
83,1.2988192444412692
84,1.3423486383028127
85,1.281424101942262
86,1.2986190366540955
87,1.2971698274215337
88,1.3336196534202163
89,1.3206165275336317
90,1.3060308284418292
91,1.2331275486815292
92,1.2537988336859935
93,1.270141724853052
94,1.2078637734782351
95,1.3070907449432765
96,1.2627587766038184
97,1.2615324676604214
98,1.2710264463151055
99,1.2684075952005824
100,1.276318512838534
101,1.2452597001498569
102,1.170773991756244
103,1.2651529242826935
104,1.197675474377471
105,1.2446239003601833
106,1.2548639618336508
107,1.2016140501153754
108,1.1872204158054414
109,1.1958840733668197
110,1.2237507735965751
111,1.1999426124387464
112,1.2319253992006536
113,1.1934990235465435
114,1.2009671707487288
115,1.1460719643744384
116,1.1621696125330114
117,1.2238893720609403
118,1.186892147852279
119,1.1856451429312846
120,1.1746012604490212
121,1.1208208435801337
122,1.1516191189818714
123,1.1825644184848965
124,1.1447578297576024
125,1.1666508051508855
126,1.1742605054851714
127,1.1914605831058613
128,1.1907518468460112
129,1.1353921514887722
130,1.2116218010618671
131,1.1685440251564372
132,1.1401471644877283
133,1.169238201451951
134,1.1440706688378348
135,1.1454163240713198
136,1.1341963288855048
137,1.1112424463938373
138,1.1330681636049504
139,1.1329868926064341
140,1.1582405877930682
141,1.1127893484903595
142,1.1610136441291896
143,1.1750479192418406
144,1.1213954633118797
145,1.1565702915032086
146,1.1596544772537116
147,1.1007547718368724
148,1.0880373496181814
149,1.1021709034215585
150,1.0369930843636173
151,1.1111529435094
152,1.0736506081777293
153,1.0919800383853289
154,1.1471286762337722
155,1.110737806803752
156,1.171256688103838
157,1.1521509841169209
158,1.0891962731559115
159,1.1222300378889916
160,1.0547360596299835
161,1.0737232635870797
162,1.0610468443388257
163,1.0822326786379832
164,1.0942614540887499
165,1.17214799096623
166,1.0958403216685466
167,1.084367529733052
168,1.0666164870533485
169,1.0324118024291813
170,1.0316467107388065
171,1.0937799632771927
172,1.0535477220818459
173,1.0619875731370965
174,1.0937629753436253
175,1.0547339207519222
176,1.1141778472128503
177,1.1038610459337892
178,1.0963523313082448
179,1.0746201421476673
180,1.0821070127053807
181,1.0556878905000966
182,1.0671118802705792
183,1.0685880260115928
184,1.0851920441252576
185,1.0509121723720776
186,1.0719286709102074
187,1.04905834092836
188,1.0764141476286457
189,1.0683556899324165
190,1.051163172381916
191,1.0126690082799001
192,1.072110254657421
193,1.015135471603504
194,1.026250038927413
195,1.0663644143276036
196,1.0747340583252243
197,1.0547471381525244
198,0.9974451544758641
199,1.0201977017964403
200,1.0338179664150007
201,0.9963114064082516
202,1.0418676524332715
203,1.0179375743524488
204,1.0208685447372707
205,1.0495422360303626
206,1.0339493108075735
207,1.0425055435449013
208,0.9794696614054246
209,1.0033563410140969
210,0.9691116756086704
211,1.0114184600770075
212,1.0556969346054363
213,1.0002287818415243
214,0.9958236189288078
215,0.9922493908705535
216,0.9595146399290427
217,1.031465766047767
218,0.961911357531746
219,0.9638593753516415
220,1.044481787504115
221,0.9583937549010059
222,1.0256953369744874
223,1.012073962214213
224,1.018605131336959
225,0.9424178129141498
226,1.0146677500186845
227,0.9858924460890849
228,0.9946708291682187
229,1.0543498584675668
230,1.0026527404561554
231,0.9412026314274956
232,0.9785043948424756
233,1.0189593952168114
234,0.9888226761395441
235,0.9641936583632836
236,0.9952862071366646
237,0.9916956878802746
238,0.9549154676721363
239,0.9574345511146554
240,1.010973780893435
241,0.9826012646320088
242,0.9287613886969842
243,0.9368955490500004
244,0.9626797270495842
245,1.0050740024334581
246,0.95759390942634
247,0.9312814072474268
248,0.9168432869234385
249,0.9496222028532239
250,0.9614634355349103
251,0.9410498074081496
252,0.9568282129062298
253,0.9748259552898396
254,0.9881388653687652
255,0.9618785377876786
256,0.9643936545430587
257,0.9439835178027174
258,1.008365918547891
259,0.9512523921786022
260,0.8908060681971718
261,0.9808927816868505
262,0.9521871820236197
263,0.9497536192358557
264,0.9114386074363225
265,0.9453301665748114
266,0.972083558550057
267,0.9759917597970686
268,1.0090174149769102
269,0.9141163043265784
270,0.9657839752055268
271,0.9753659626192712
272,0.9511389411153346
273,1.0073336366820784
274,0.9151193703379453
275,0.9386328992209653
276,0.9105474756932596
277,0.9548265389551551
278,0.9648026333732225
279,0.9740200636033557
280,0.9602053742065226
281,0.9630200198556939
282,0.9437133781629722
283,0.9531154050561134
284,0.9651134182428587
285,0.9198313482026078
286,0.9146743281970999
287,0.9294492911918665
288,0.9513029453861261
289,0.946614268457316
290,0.9702760035667904
291,0.980263321061991
292,0.944467100017767
293,0.9746731841048998
294,0.9515107631088766
295,0.9476950729450734
296,0.9932539912369229
297,0.9755406623016071
298,0.9551508827440488
299,0.8709122047362048
300,0.9279544809697755
301,0.9649502522135204
302,0.9086073648138869
303,0.954904869709214
304,0.9928242213844846
305,0.9385992337180491
306,0.9228275926378502
307,0.9459562485960534
308,0.9529000146836705
309,0.8922834060572422
310,0.9304947674530168
311,0.9479505102201029
312,0.9552921910032965
313,0.920766799816973
314,0.9054854189780273
315,0.9352439256923164
316,0.9539225768319304
317,0.9518482978920728
318,0.9160196731522002
319,0.8909633931041102
320,0.9200882227032428
321,0.8575756870277439
322,0.8999312017879705
323,0.8458643971623786
324,0.9351112757497992
325,0.936938706109914
326,0.8362730454854748
327,0.8889073144533717
328,0.8904645873560526
329,0.8784726924392317
330,0.8730854584485908
331,0.8610089904779067
332,0.8724090134736721
333,0.8259808154691965
334,0.8706949979197631
335,0.8442255958411624
336,0.9198523107072354
337,0.9161689266940435
338,0.870460174716825
339,0.8788211518824425
340,0.8674691561771473
341,0.8813427415044074
342,0.9026968910184723
343,0.9395099433592765
344,0.898197903235124
345,0.880657769028146
346,0.8787126405500731
347,0.8816259356927565
348,0.8829992153612538
349,0.8887216630544809
350,0.8265102070782925
351,0.8330670529190409
352,0.9333588358735826
353,0.8428393752227339
354,0.918378462382224
355,0.9285271549833765
356,0.9256209585816825
357,0.8476915881994461
358,0.8217250477270794
359,0.8880982290169142
360,0.9092325509039942
361,0.8449477465250251
362,0.8890800734585814
363,0.864032335205691
364,0.8881018878495319
365,0.8791750676651413
366,0.9094693887262275
367,0.8536600394889504
368,0.8854469286534314
369,0.8666216229853175
370,0.9577444740793231
371,0.8823560089665248
372,0.8858690114473803
373,0.9223712522487504
374,0.8693997054395077
375,0.886491746675501
376,0.8558724296708154
377,0.8793533459332991
378,0.8713418578154163
379,0.8951901411160864
380,0.8519624528166225
381,0.8342341444979318
382,0.9149245724342113
383,0.9090341505228821
384,0.8643238461081116
385,0.8821757726920758
386,0.9011023391500638
387,0.8363322871060636
388,0.8999666654610949
389,0.91997309224172
390,0.9133163261073359
391,0.8161429041092241
392,0.9208007530370168
393,0.8597227043485239
394,0.8548562270126084
395,0.8930243413104051
396,0.8416166271223544
397,0.8552204929628873
398,0.8686668301891904
399,0.8511426643952503
400,0.886375693919139
401,0.8415393094955211
402,0.8518685744465243
403,0.9382324153588388
404,0.9582404835098758
405,0.8528499059515955
406,0.8175134756808915
407,0.8548159506327595
408,0.9332014454713085
409,0.8152943326687752
410,0.8370375605107374
411,0.8321737227629957
412,0.8555812448178524
413,0.8582465490514195
414,0.8675842458209138
415,0.826380412494384
416,0.8468082907568754
417,0.889434249381042
418,0.8709801811440732
419,0.89187323230667
420,0.9001206854737643
421,0.8433776375046304
422,0.8890817320949511
423,0.8779488619506635
424,0.9107283526793595
425,0.8980514411529683
426,0.9058656128403049
427,0.8763361850426421
428,0.8469978129181849
429,0.8451667191216847
430,0.9073993231385546
431,0.8832465715687999
432,0.8890885497490224
433,0.8451991881200582
434,0.852196300952426
435,0.8810222521423875
436,0.8351863933168205
437,0.8943638048893546
438,0.8839445369655659
439,0.8543581097958346
440,0.8674050673202731
441,0.7968310829138171
442,0.9036205262098654
443,0.8193312942167273
444,0.8170008594431231
445,0.8512871378003761
446,0.8118250640820782
447,0.8597965530756393
448,0.875795954107554
449,0.8533624363127483
450,0.8416256889931194
451,0.8487775003970129
452,0.8217572677690146
453,0.8749847284793976
454,0.8430538074963596
455,0.8764800659116806
456,0.8496861314445037
457,0.889715443936753
458,0.958967572789637
459,0.9489138257812599
460,0.8733109681723703
461,0.8289875371538723
462,0.8941898298800247
463,0.8288031249376114
464,0.8195906881208307
465,0.8670993800733375
466,0.8224680254830091
467,0.8987879103222018
468,0.9148108851134291
469,0.8664993077191582
470,0.8429380541877616
471,0.8838458178082669
472,0.8348404667397566
473,0.9292217006053972
474,0.8559393099681838
475,0.8372469677936635
476,0.8482165053388644
477,0.8193091336526104
478,0.8292870024883263
479,0.8646469922186487
480,0.9074348340667778
481,0.8709861739184102
482,0.8667921108371222
483,0.8916769577727423
484,0.8510460922615594
485,0.8284124896625192
486,0.8686423081982062
487,0.8779943972921418
488,0.8996357485504165
489,0.7803789286337536
490,0.8128241258327811
491,0.8947505871339159
492,0.8650891139070969
493,0.8731591260217626
494,0.8729554568512877
495,0.7464003340595017
496,0.8649330748552618
497,0.8696002625313265
498,0.8566333760265644
499,0.8494384027318997
500,0.7873051632555648
501,0.8237310315369035
502,0.8386877970156367
503,0.8571032756395134
504,0.9052599470286938
505,0.9053198193044549
506,0.8310211668686165
507,0.815429635196545
508,0.7830775617846625
509,0.8343655837167836
510,0.846122810444579
511,0.7452718806360713
512,0.842912805074775
513,0.7786865998068976
514,0.828518514855256
515,0.8221712569583679
516,0.7644531313556961
517,0.8027734904423829
518,0.8381335815946895
519,0.8596511330926242
520,0.8889139889114482
521,0.788590870183748
522,0.8454162648674762
523,0.846181205048351
524,0.7873662517156413
525,0.7997279282488277
526,0.8275895428960753
527,0.7768982789100414
528,0.7815472263865569
529,0.896301171060188
530,0.8569512480579965
531,0.8535758422589361
532,0.7921403047606935
533,0.8657099827013016
534,0.8335740220961023
535,0.9133565713812931
536,0.8635455694153372
537,0.9318483112487097
538,0.858814791986685
539,0.8441324751174869
540,0.8016941901232295
541,0.8942563551948423
542,0.8264011317884848
543,0.8506502969911326
544,0.875953165942911
545,0.9159000491376293
546,0.8130552013860098
547,0.8135884944290429
548,0.8630970733380264
549,0.757630778006293
550,0.812078939238248
551,0.8626832383810623
552,0.7693124685772961
553,0.856683951789967
554,0.8790136402413611
555,0.8439944720192774
556,0.784539529653593
557,0.7476726221013544
558,0.8533123657586691
559,0.8150487733691023
560,0.8874793090027512
561,0.7954483605521321
562,0.8475387672088344
563,0.8307967962762047
564,0.846090129536849
565,0.9010089066535797
566,0.820477261924667
567,0.7693390562280463
568,0.9509847310129488
569,0.7654129002739548
570,0.7928689965816506
571,0.9004562022623263
572,0.8650499712872427
573,0.7652575044896807
574,0.8337270085562599
575,0.909912569616277
576,0.7477965194539105
577,0.8488346369309752
578,0.8088443513599057
579,0.7852909015702008
580,0.9454987680492016
581,0.7721461058109675
582,0.752994669934651
583,0.8833601112102036
584,0.7981618980103292
585,0.8434243056952064
586,0.8996977980327934
587,0.8601570790917414
588,0.8393910481497703
589,0.8127553632057428
590,0.835306348998892
591,0.8315993275976213
592,0.7905050803108455
593,0.8359230609489543
594,0.7819339833408491
595,0.7847307496385145
596,0.7706062633387858
597,0.8412074346494521
598,0.8607076430150113
599,0.7991147042733899
600,0.7835106060606688
601,0.8412002886761367
602,0.8400089533618783
603,0.8964184337958663
604,0.9341331561479339
605,0.8481979861849096
606,0.7942636143405526
607,0.8198814582326281
608,0.8028050814855814
609,0.8254581498460932
610,0.8657760833544427
611,0.8388792347570558
612,0.8633899834940647
613,0.8753299272513422
614,0.8836652253743674
615,0.8419357530816093
616,0.8303552292740859
617,0.8050654958666781
618,0.800188773802966
619,0.8496438052760281
620,0.8210581079023019
621,0.8198320810641775
622,0.8199618371386784
623,0.818371623317112
624,0.8198556971966698
625,0.9483253997837737
626,0.8301386430696154
627,0.8175996662581106
628,0.7996833382996134
629,0.8649198688511548
630,0.8232271252730027
631,0.8451499191800851
632,0.810122873041422
633,0.7868574247896056
634,0.8680066573134396
635,0.8658578539323128
636,0.7850454723482077
637,0.9060616775361365
638,0.9032115593789778
639,0.7870396293480812
640,0.9060861264764483
641,0.728631432532025
642,0.8109940075399544
643,0.7535402937152996
644,0.7508563300937879
645,0.8256001776105808
646,0.8638635140943035
647,0.8295286289245984
648,0.8468594614585808
649,0.8206532627569216
650,0.7626190174529643
651,0.8002701354211162
652,0.7873683493113774
653,0.8549118938384642
654,0.7798265269344449
655,0.7804627554938385
656,0.7575329548903788
657,0.7765088140179605
658,0.9015103437765223
659,0.7726754589859576
660,0.7517733120241015
661,0.8282242768307371
662,0.8011594473976572
663,0.78083536491296
664,0.81857867654669
665,0.7448935490970239
666,0.8631786925108412
667,0.8225500353022455
668,0.7848327585400948
669,0.8572250046507074
670,0.8722411928378777
671,0.7877345426335381
672,0.7441964530855741
673,0.7906144047112991
674,0.909177786736323
675,0.755148764434712
676,0.757155834082813
677,0.7108766080055636
678,0.7749398115833427
679,0.8239659833355483
680,0.8301882215904081
681,0.7177803788478893
682,0.8772768556071012
683,0.8073958324518093
684,0.765431872606821
685,0.7560761517811215
686,0.8644443944500574
687,0.7178553107987626
688,0.7923294919814972
689,0.6833505451299184
690,0.7174865540709016
691,0.8135976893802046
692,0.7503225659315161
693,0.8377984168135425
694,0.7393342966298119
695,0.7120711011719528
696,0.757450129335122
697,0.7900421328745436
698,0.7673756183159591
699,0.7788564225547151
700,0.8722336659548818
701,0.7352789152835045
702,0.8125807927342585
703,0.7750973509974672
704,0.7749018565176492
705,0.8610450329525605
706,0.8004362251463938
707,0.6875726214827588
708,0.7952129072470576
709,0.8491353947080418
710,0.7672116404777992
711,0.7777521238793774
712,0.7845109792276997
713,0.8516257820284618
714,0.830712889952918
715,0.7482560823814177
716,0.8093846571489361
717,0.7637799447975209
718,0.7248458052867384
719,0.8437537993935614
720,0.7515160834614281
721,0.7454556086217765
722,0.8374039741376297
723,0.7575171752624239
724,0.8262308842917951
725,0.8046241732408068
726,0.7541196624157842
727,0.8264504584137417
728,0.7710712503045516
729,0.7290477188155605
730,0.7413220460438212
731,0.8373054061354198
732,0.8002043699301752
733,0.8305845092868593
734,0.8239117329233254
735,0.7260799903460942
736,0.7232078635104958
737,0.7135302023909624
738,0.8334593465773418
739,0.7997103757173624
740,0.7660033275287625
741,0.811770933252752
742,0.7541326548654194
743,0.8174500977662655
744,0.6999040590344718
745,0.7723293852914676
746,0.7479290989848193
747,0.758472401081302
748,0.7284372760709289
749,0.7831809184254144
750,0.8826525288899263
751,0.791900622217582
752,0.7163353196918141
753,0.7524311767253101
754,0.7377332387303261
755,0.7637246162374475
756,0.7205377501570616
757,0.7748017862208602
758,0.8251982026145075
759,0.7967707402369608
760,0.6842018758833477
761,0.8368636950895012
762,0.8394357091285519
763,0.8648600468784763
764,0.7511370647411928
765,0.858587443098342
766,0.7259792131972741
767,0.8256738854358111
768,0.8742186332492875
769,0.8487676430282715
770,0.9041229865383626
771,0.8202744009268466
772,0.7395750696545792
773,0.7683283576155264
774,0.6783973361088498
775,0.7647842621628429
776,0.7263159291898499
777,0.7822803324679115
778,0.7332525274084445
779,0.7994431024231069
780,0.7065508250313189
781,0.8445426470875811
782,0.711940925358712
783,0.8316550505776507
784,0.8126126191590297
785,0.6692717499780075
786,0.7731121612804988
787,0.8089523982040174
788,0.7860264496783
789,0.898262715108744
790,0.7087793448631996
791,0.7152953055743876
792,0.7398980844582477
793,0.7383514913711293
794,0.8555269903696872
795,0.7235849728696673
796,0.8524941855686803
797,0.846041745143796
798,0.7637552381894371
799,0.6355649767554387
800,0.8639640717091135
801,0.7277749282794164
802,0.6993073439651616
803,0.8126331549179598
804,0.7984432205666157
805,0.7768803861554955
806,0.8089827162324941
807,0.721863451872312
808,0.879143003842962
809,0.80128526490591
810,0.9055864308486516
811,0.8298435737235733
812,0.7850555014860017
813,0.7170540889052106
814,0.823201627131956
815,0.7457422095185684
816,0.7172634635219187
817,0.8567113502450475
818,0.74039666090668
819,0.7721067939657116
820,0.7727798360728806
821,0.7393484347102065
822,0.7591141849358051
823,0.7522382151548033
824,0.8751610443974006
825,0.7335317454551418
826,0.8702263948954365
827,0.7710682766578282
828,0.8328257556162517
829,0.9318829684987154
830,0.7304756825695594
831,0.8436028291411182
832,0.8381167796364489
833,0.8387377114321873
834,0.761515911486959
835,0.8275918786672324
836,0.8909976498747695
837,0.7561463743199796
838,0.8258216176120202
839,0.8503694335059182
840,0.8957930695626635
841,0.760542352325516
842,0.6639152038862218
843,0.8066007792284043
844,0.8972063705111625
845,0.6839289791986978
846,0.8043762859575895
847,0.7452853285983361
848,0.8068637285981639
849,0.8090848096523918
850,0.7021444686790815
851,0.7171516160120475
852,0.8034493986815746
853,0.7688948650251873
854,0.7124286061199274
855,0.9351779844654442
856,0.8241735379907403
857,0.8054845549424728
858,0.7830392466578047
859,0.7835243714164515
860,0.7080030850499808
861,0.7604414870344545
862,0.8425835300713512
863,0.82841334324118
864,0.7995518193091518
865,0.8994649261804757
866,0.8300373640082606
867,0.8313513101775774
868,0.9225164916835285
869,0.8466307013144393
870,0.8170446702567745
871,0.858364598508783
872,0.8274581170941244
873,0.8638957691152649
874,0.736822262594039
875,0.8240512787574485
876,0.7969506601130619
877,0.7445533699566785
878,0.7425471549254442
879,0.769698458387563
880,0.8496924173338677
881,0.8983447078013584
882,0.8405835332141692
883,0.9005876885366593
884,0.7927127501309137
885,0.8695270631478174
886,0.7828146522353211
887,0.9116305598568131
888,0.7979848031213264
889,0.8630294024471971
890,0.784457364017976
891,0.7622577534189755
892,0.8227388557927818
893,0.7022606810955285
894,0.8490424707488903
895,0.8207095217581303
896,0.7848153034373421
897,0.5662070201584043
898,0.6876305715613846
899,0.8455071297672909
900,0.7682081169054691
901,0.7989968713116532
902,0.8731793369024643
903,0.8291410392411945
904,0.8684670023397971
905,0.6960276187020924
906,0.6367135386009756
907,0.7811002767364659
908,0.837515574954233
909,0.8819578271922203
910,0.9179993215894162
911,0.8649307193988222
912,0.7594366998402536
913,0.849005228951745
914,0.7803232221248958
915,0.7263661345706337
916,0.7778828876859746
917,0.8122095305409485
918,0.8692065076120202
919,0.7842716546873993
920,0.7738045747871174
921,0.7905814738216553
922,0.7017893196391245
923,0.7431341461307399
924,0.8497020318134649
925,0.9349391907150981
926,0.785573746597104
927,0.7267792787050725
928,0.7847996359560495
929,0.8544044105606736
930,0.829563472264812
931,0.8281020488028991
932,0.9387944951698843
933,0.7925266534379272
934,0.9410144888210249
935,0.816834331830077
936,0.8728405920203023
937,0.7218369520863486
938,0.8495246635547888
939,0.8021944363095906
940,0.719444070675037
941,0.9430679638178152
942,0.987136044071158
943,0.8044426253663827
944,0.7528242663952904
945,0.7735870447264781
946,0.8279057380413443
947,0.8849064990556369
948,0.8716607231210632
949,0.7711402651279402
950,0.8549867598839926
951,0.7447471858575051
952,0.7713362292318545
953,0.7573419830199919
954,0.9956808722053546
955,0.7582418232037764
956,0.8169955209728568
957,0.8399132058713384
958,0.851804358768449
959,0.7349471548091273
960,0.789152137111534
961,0.7543621554446741
962,0.6595447800114418
963,0.7859901400101238
964,0.7271494885806926
965,0.731228215329792
966,0.8476491538233192
967,0.7970730456126571
968,0.9278694654087609
969,0.6885324478924708
970,0.7206565230161511
971,0.7787518799408599
972,0.9216943962091421
973,0.7516076531907733
974,0.7477944736484371
975,0.8769495088406153
976,0.7043111785366628
977,0.8883595358748858
978,0.6624375193198554
979,0.7068951292340345
980,0.8023964517800434
981,0.7654862868396222
982,0.6817535717764508
983,0.8311814693426091
984,0.7198793525128833
985,0.9057764041727558
986,0.7815576347369598
987,0.8378355912996859
988,0.8199718096842011
989,0.6615729238383906
990,0.7718964164396551
991,0.6938602809925757
992,0.7347676922331784
993,0.8085330689755408
994,0.7617384929318466
995,0.692204384854489
996,0.6875736552645778
997,0.7635997385549732
998,0.7279410927832406
999,0.8036523810546112
1000,0.6924900684092757
1001,0.7952032358316552
1002,0.640514157691873
1003,0.9526127306429324
1004,0.7640627613487605
1005,0.7944085482912072
1006,0.6790057249653005
1007,0.8244472236178968
1008,0.8719742043376884
1009,0.6601558683457319
1010,0.6198496994321233
1011,0.6398190054565253
1012,0.6887364814337029
1013,0.7120057058038495
1014,0.7504269784306654
1015,0.8281925032014721
1016,0.7914715955070736
1017,0.7624139446118061
1018,0.7422925643349602
1019,0.7351030711875349
1020,0.6623531471687891
1021,0.8687372657720821
1022,0.7842188256024734
1023,0.7359597453359783
1024,0.702710977810562
1025,0.5807909999530748
1026,0.6935079616933977
1027,0.7278233965638761
1028,0.7002004518771526
1029,0.7913245146153359
1030,0.7393556574715909
1031,0.8242063256025272
1032,0.5919257563663247
1033,0.8532691168267492
1034,0.7703772247215162
1035,0.6344111013209873
1036,0.6876061640156269
1037,0.6923558906830348
1038,0.6906916991680174
1039,0.6485758921969509
1040,0.9204078197540073
1041,0.930492337115355
1042,0.7771153773091141
1043,0.729505163602273
1044,0.6540625893495482
1045,0.6991368470877889
1046,0.5301575612891568
1047,0.6588277478959129
1048,0.6760275289939188
1049,0.6355737255476939
1050,0.7080511037167581
1051,1.002558531159596
1052,0.6295755720350227
1053,0.8146954599878322
1054,0.8769573383546353
1055,0.7251938124733195
1056,0.8890591267429707
1057,0.829664834885644
1058,0.6201936553408269
1059,0.7716468129498624
1060,0.752507187867165
1061,0.8242560932307456
1062,0.9292699316099661
1063,0.7741539511039031
1064,0.8008492815651148
1065,0.6735234325382657
1066,0.9754134615138103
1067,0.8314593571319605
1068,0.7146303827051061
1069,0.8722148762084898
1070,0.935727513605116
1071,0.6749338229122884
1072,0.6896020302829311
1073,0.9614956182991816
1074,0.8349476610286378
1075,0.7671660512619848
1076,0.8469569010359315
1077,0.7418141948324843
1078,0.9215401069590337
1079,0.7427490078318186
1080,0.7422310501251164
1081,0.649623633496529
1082,0.7257970342407621
1083,0.9383950552898883
1084,0.933000768309655
1085,0.8566640722734462
1086,0.6212423709741525
1087,0.7543867614061697
1088,0.8984437116207887
1089,0.7332335327402248
1090,1.0293075263690166
1091,0.8240842449093869
1092,0.8645500782342356
1093,0.8457182666897936
1094,0.6553788058794646
1095,0.7573633971788578
1096,0.7986608414408921
1097,0.6094387258999376
1098,0.7569176787368037
1099,0.743044230669466
1100,0.6644901150371845
1101,0.6213605020295749
1102,0.9076521841034597
1103,0.5390304218562265
1104,0.5458200160871156
1105,0.6866049142507692
1106,0.8182723222467343
1107,0.5788077151377597
1108,0.8038124965962457
1109,0.8416849637091656
1110,0.7692297018415878
1111,0.8424095144844955
1112,0.7272565482996493
1113,0.6593539663264815
1114,0.9104748315310662
1115,0.6931535651335802
1116,0.7928799396582322
1117,0.7988644801034116
1118,0.7998807268016909
1119,0.6732845248778048
1120,0.8288536018758689
1121,0.8071330494567217
1122,0.7444590877989784
1123,0.7148993623493232
1124,0.5913328895199683
1125,0.6570388249855839
1126,0.6791101272635488
1127,0.5267884365847042
1128,0.8850349116371424
1129,0.7250401681575611
1130,0.7456939237042457
1131,0.9622468489893348
1132,0.7132595291904171
1133,0.8283639098026624
1134,0.6248568874866891
1135,0.4602886290671786
1136,0.8329886831664629
1137,0.7631887782251695
1138,0.8485913450902931
1139,0.6628120894534485
1140,0.6887910461006717
1141,0.6874940316856814
1142,0.7935858154683272
1143,0.7214366387841543
1144,0.8766145416247597
1145,0.614911651412969
1146,0.6730003732986145
1147,0.6958513636269134
1148,0.5477695820487298
1149,0.6967541656525338
1150,0.7783470919153266
1151,0.7141830609254518
1152,0.7886012465882514
1153,0.7427338185253081
1154,0.7914180899028243
1155,0.7063717527548868
1156,0.9045311732262639
1157,0.872230179577429
1158,0.726656079240553
1159,0.844031105887575
1160,0.809313356896194
1161,0.8154104019562997
1162,0.8827040654342917
1163,0.8335807018114422
1164,0.7686682210387651
1165,0.8292141750048637
1166,0.8595039323596917
1167,0.5674760090528981
1168,0.576765263893518
1169,0.6551530073153831
1170,0.6031293703182501
1171,0.5804241265046998
1172,0.7597229738293533
1173,0.4550509381757395
1174,0.5101765539604278
1175,0.5876584776207429
1176,0.625392243683121
1177,0.771107986683244
1178,0.6555620545601444
1179,0.8091061775928506
1180,0.6389389249372377
1181,0.5605632839376382
1182,0.7368860077332093
1183,0.6164762325946201
1184,0.8118709090150731
1185,0.5997493937142
1186,0.9109768029009517
1187,0.8769477597920308
1188,0.5472537454986169
1189,0.7174551884776654
1190,0.7083151417640461
1191,0.7112196275260965
1192,0.5944278825985431
1193,0.7757322107779063
1194,0.6617412439120605
1195,0.8116280006325322
1196,0.6600007860442607
1197,0.9175933079858808
1198,0.7680649752272344
1199,0.617178193101999
1200,0.7247223742975629
1201,0.9850199742718966
1202,0.8877770051569902
1203,0.9171889796948914
1204,0.7295876456781942
1205,0.7474472405041345
1206,0.5833055067903282
1207,0.662219653761339
1208,0.8818663966591758
1209,0.7524763783659932
1210,0.87298384629039
1211,0.5642035722568087
1212,0.7992844255690105
1213,0.8024703620719412
1214,0.7529214201137504
1215,0.68200572697199
1216,0.8598935335150713
1217,0.6634008959627842
1218,0.8317069577297693
1219,0.6946040732621549
1220,0.8252383567675831
1221,0.921092363181633
1222,0.4476330528911222
1223,0.8516388160160305
1224,0.7641246488431194
1225,0.6048851413695551
1226,0.4209333268733671
1227,0.5933491977854807
1228,0.6060614067808423
1229,0.5608117978206026
1230,0.6638937996308183
1231,0.6386417319332728
1232,0.7858533448643118
1233,0.7306252851197221
1234,0.6610044785074838
1235,0.6805876338242864
1236,0.64641482697236
1237,0.542626161906334
1238,0.711844687828802
1239,0.7294062081704465
1240,0.7264506073689417
1241,0.6105586691021995
1242,0.524204741573787
1243,0.7962304764766145
1244,0.7859168015775073
1245,0.6217786804499212
1246,0.6190118614527277
1247,0.5815175798063642
1248,0.5934386881820631
1249,0.6715202992843315
1250,0.7612807450631351
1251,0.7064512269636932
1252,0.7197415257459485
1253,0.8338683688634516
1254,0.7851344663771403
1255,0.6812824351816212
1256,1.0814776441591765
1257,0.7628246005395277
1258,0.7677260383815867
1259,0.8881192040681236
1260,1.2005383749940546
1261,0.8300508291056191
1262,0.6299573433143892
1263,0.44682541930236563
1264,0.8660045758841324
1265,0.5455982566735308
1266,0.6025414022319439
1267,0.6468271165096843
1268,0.5293896531218955
1269,0.8704357109250929
1270,0.8980947456791927
1271,0.9390626969670575
1272,0.7044317013867945
1273,0.6720481343696613
1274,0.9038974642390735
1275,0.7200999315252892
1276,0.6077514071249955
1277,0.864267880232081
1278,0.7756376978890338
1279,0.8130435136529964
1280,0.5303131982968351
1281,0.5681544772826165
1282,0.6705936745147564
1283,0.49761177532003814
1284,0.5413654845066139
1285,0.4380288191366721
1286,0.9123592101269364
1287,0.6752371385089734
1288,0.6417087940651637
1289,0.6620036930981115
1290,0.753703336874496
1291,0.7862937374071409
1292,0.7862454752893431
1293,0.6397936412767664
1294,0.6087022925703517
1295,0.7582742547981817
1296,0.8838219709461504
1297,0.6541085259409781
1298,0.5438192657602251
1299,0.7119479516286076
1300,0.788628330332582
1301,0.7356836911526531
1302,0.8477134946045906
1303,0.48133423829489386
1304,0.8608708797045803
1305,0.47435022634528373
1306,0.8693938909733564
1307,0.9910956790387031
1308,1.0294598495376648
1309,0.741804293418603
1310,1.0152256740043661
1311,0.4500570771438196
1312,0.4133474203903049
1313,0.7187570670230081
1314,0.926901487611533
1315,0.7912327283138632
1316,0.5879865986746796
1317,0.7324341176852479
1318,0.7506688866345178
1319,0.6079921841669462
1320,0.39647188870984423
1321,0.7634397149570822
1322,0.7094808847693694
1323,0.45488005148912
1324,0.7483735367621019
1325,0.7936049454266799
1326,0.8740435775855837
1327,0.8563394123527485
1328,1.2092100422859493
1329,1.1964839527301034
1330,0.5443545778172829
1331,0.6900296430213843
1332,0.3952489852912551
1333,0.8053720404284991
1334,0.7355890791996657
1335,0.5469660202960871
1336,0.949567578154758
1337,0.6798072601182086
1338,0.5589550438439875
1339,0.6594663514656702
1340,0.7853886791989664
1341,0.6188027204412669
1342,1.0093120593157745
1343,0.8102045100818922
1344,0.8222377865064417
1345,0.7176501918687477
1346,0.8469051158773505
1347,0.8585245047725775
1348,0.7091478657525689
1349,0.7213303806335378
1350,0.711985979602503
1351,0.6486309407583613
1352,0.6648483310707539
1353,0.5539105555233654
1354,0.7689734068383438
1355,0.8959614792020305
1356,0.5797048006538693
1357,0.5788361213988097
1358,1.0343915827445442
1359,0.6251840586134328
1360,0.6192317541662
1361,0.638914141616896
1362,0.5484209196247934
1363,0.7911902516729034
1364,0.8589722577092319
1365,0.5864858340087383
1366,0.7063089459308997
1367,0.5955443776778838
1368,0.8190004389952109
1369,0.5315394687983104
1370,0.8705309363154711
1371,0.7230266910249491
1372,0.8382174994028267
1373,0.9407039513384184
1374,0.875799006640166
1375,0.5619827258140859
1376,0.7017894784646708
1377,0.3080505860039224
1378,0.5692136241205136
1379,0.5582876196744724
1380,0.6644275383455924
1381,0.6814412698043231
1382,0.7566978330024177
1383,0.6206068186769336
1384,0.36559600277088783
1385,0.7175806044066645
1386,0.5047889017785527
1387,0.5481381335820488
1388,0.771039868365187
1389,0.5104892076063321
1390,0.6882043000869773
1391,0.6723673494738952
1392,0.5577735381459343
1393,0.9336929142820246
1394,0.5806397982887322
1395,0.3778787113338325
1396,0.494377188403776
1397,0.6485772960528503
1398,0.6380087849318637
1399,0.5260362068649214
1400,0.9789427944716531
1401,0.7479472086035416
1402,0.7334156165917111
1403,0.5416698098050325
1404,0.5286563381925682
1405,0.37890612236550997
1406,0.40575684471470996
1407,0.5992487273973166
1408,0.5635237853186252
1409,0.4502434048173982
1410,0.3482111943194936
1411,0.8616146025159029
1412,0.8975232698086559
1413,0.6409813773012788
1414,0.710459905293593
1415,0.4976689339922843
1416,0.4881210754724785
1417,0.6935026372754168
1418,0.6014910275691813
1419,0.564582429382357
1420,0.6329233868207855
1421,0.67682922447739
1422,0.7205198243111313
1423,0.7323199129509503
1424,0.5375803803612063
1425,0.4629331546120942
1426,0.674800129822773
1427,0.8075098908874659
1428,0.47501097624796196
1429,0.6059755145763102
1430,0.41711619400180444
1431,0.5685683062890993
1432,0.5869222045056094
1433,0.49017326988019017
1434,0.5194124881282591
1435,0.35230967306890315
1436,0.6880199922435498
1437,0.4008736508583588
1438,0.8643306994599856
1439,0.5060999014797201
1440,0.5077691181024937
1441,0.36741325577641315
1442,0.729535993413379
1443,0.6283201954023845
1444,0.8442139786002125
1445,0.6272620766028717
1446,0.4556397006752554
1447,0.7855571679487064
1448,0.37986967752517803
1449,0.7435154539114335
1450,0.7224462264429689
1451,0.8567767579513511
1452,0.675229321957147
1453,0.651795608243163
1454,0.5144177535980107
1455,0.366864141744502
1456,0.36395933407850506
1457,0.5742515578463825
1458,0.6208802135009746
1459,0.4441086160667389
1460,0.7868977081966542
1461,0.7459114776406447
1462,0.46713635187146807
1463,0.3338213098798777
1464,0.5898685734685118
1465,0.5746555035096651
1466,0.6737330641787134
1467,0.5556218218811411
1468,0.7463600107959526
1469,0.3446284755189041
1470,0.4414697753849416
1471,0.7231836612931564
1472,0.6020983279911315
1473,0.6765979975122636
1474,0.8023273111670842
1475,0.5537930236888013
1476,0.42704001104192013
1477,0.5317242628712708
1478,0.33502559936972576
1479,0.4830841504281556
1480,0.406642179298566
1481,0.6498864188212947
1482,0.3433010412015286
1483,0.5865001430100055
1484,0.5346705112319512
1485,0.30220398610905114
1486,0.5567654794070083
1487,0.8681067088789839
1488,0.6355226807567594
1489,0.6953802601209449
1490,0.3922635849376572
1491,0.44689874451821654
1492,0.47310738597785684
1493,0.41825483198238134
1494,0.5780973381769275
1495,0.5154263146696524
1496,0.35310872589109926
1497,0.5406757996057198
1498,0.7671762271156278
1499,0.3871192315919964


==> Figure/llama_self_sampling_ref_margin.csv <==
value,density
-100.0,4.355457167756386e-297
-99.0,9.254407126199918e-289
-98.0,1.491034136981481e-280
-97.0,1.821590292035018e-272
-96.0,1.6874773436271145e-264
-95.0,1.185357438219106e-256
-94.0,6.313713037869627e-249
-93.0,2.550025245090947e-241
-92.0,7.809590319027571e-234
-91.0,1.8135776501673004e-226
-90.0,3.193509330035098e-219
-89.0,4.264070285831793e-212
-88.0,4.317224680472843e-205
-87.0,3.3144317361308043e-198
-86.0,1.9294682541399082e-191
-85.0,8.51707216976282e-185
-84.0,2.850802613157486e-178
-83.0,7.235492543133718e-172
-82.0,1.3924935219322375e-165
-81.0,2.0320874689969854e-159
-80.0,2.2486183123491105e-153
-79.0,1.8867450518400088e-147
-78.0,1.2004244358193564e-141
-77.0,5.791360052000256e-136
-76.0,2.118607161437464e-130
-75.0,5.876847713054739e-125
-74.0,1.2361255100188462e-119
-73.0,1.9715365478144174e-114
-72.0,2.384356701317877e-109
-71.0,2.186561777711756e-104
-70.0,1.5204649343987175e-99
-69.0,8.017061154231587e-95
-68.0,3.2053696111002643e-90
-67.0,9.717737536701725e-86
-66.0,2.2339649051669455e-81
-65.0,3.894140873329261e-77
-64.0,5.1472006886925925e-73
-63.0,5.158871092620684e-69
-62.0,3.92068888599534e-65
-61.0,2.259405690477639e-61
-60.0,9.873023846529924e-58
-59.0,3.271374656424069e-54
-58.0,8.219293992692825e-51
-57.0,1.5658958601330624e-47
-56.0,2.2621185868016973e-44
-55.0,2.477946876424785e-41
-54.0,2.058224511610031e-38
-53.0,1.2963361484085534e-35
-52.0,6.191083311460542e-33
-51.0,2.2420216190037907e-30
-50.0,6.156545237358612e-28
-49.0,1.2819128028701404e-25
-48.0,2.0239697913141801e-23
-47.0,2.4231131724167433e-21
-46.0,2.19972049944685e-19
-45.0,1.5142076541192645e-17
-44.0,7.903646445314364e-16
-43.0,3.1281942081875505e-14
-42.0,9.388237241063392e-13
-41.0,2.13647876657644e-11
-40.0,3.6866965110597426e-10
-39.0,4.823928028087606e-09
-38.0,4.7861907163347097e-08
-37.0,3.600879753624738e-07
-36.0,2.054323370926288e-06
-35.0,8.88813297609705e-06
-34.0,2.9171989518368288e-05
-33.0,7.270671204734625e-05
-32.0,0.00013807019018641768
-31.0,0.00020202287981760554
-30.0,0.00023603994339263092
-29.0,0.00024286338228555646
-28.0,0.00026099656727964475
-27.0,0.0003182482666954471
-26.0,0.00039422878205632817
-25.0,0.00044578871880724574
-24.0,0.000461548262031804
-23.0,0.00047295586841968176
-22.0,0.0005138173559237865
-21.0,0.0005928857474345258
-20.0,0.000709683937501057
-19.0,0.0008590865088096531
-18.0,0.0010029481457073737
-17.0,0.0010842792774513215
-16.0,0.0011029282873558034
-15.0,0.0011469045048735583
-14.0,0.001336193660609045
-13.0,0.0017682971076025226
-12.0,0.00252510921982694
-11.0,0.0037031024051862823
-10.0,0.005407313250131233
-9.0,0.007735678891984761
-8.0,0.01088974408855268
-7.0,0.015398704379467477
-6.0,0.022130800186382454
-5.0,0.03195111484178158
-4.0,0.04540487791333745
-3.0,0.06248344264680228
-2.0,0.08182323462359363
-1.0,0.09962631767813891
0.0,0.11027621803848131
1.0,0.10949226901672278
2.0,0.09741818064655393
3.0,0.07849126249310223
4.0,0.058467886021887266
5.0,0.041458704985972206
6.0,0.02882346770726696
7.0,0.01991344347108024
8.0,0.013562017329886626
9.0,0.009016712188700201
10.0,0.00591400604893339
11.0,0.003939735549634225
12.0,0.002743097910612287
13.0,0.0020225945813076643
14.0,0.0015608511444900775
15.0,0.0012193845723757909
16.0,0.0009398018763480567
17.0,0.0007148039206032547
18.0,0.0005368784900817142
19.0,0.00038417780754640266
20.0,0.0002454145055228207
21.0,0.00013164262718706214
22.0,5.6856423881856345e-05
23.0,1.9296601915551408e-05
24.0,5.223015889860082e-06
25.0,2.1401010770476537e-06
26.0,5.977608649251507e-06
27.0,2.3102690458146366e-05
28.0,7.002600839653169e-05
29.0,0.0001626134388513406
30.0,0.00028934986043144744
31.0,0.00039512810849820273
32.0,0.0004163496387706281
33.0,0.00034650871055032256
34.0,0.0002497961750967669
35.0,0.00019771614495822664
36.0,0.00020295558816623124
37.0,0.0002200411908917115
38.0,0.00020140631776946038
39.0,0.00014351272574163933
40.0,7.800838091698524e-05
41.0,3.222065851431744e-05
42.0,1.0295528246523577e-05
43.0,3.7273285468056256e-06
44.0,6.641432447553539e-06
45.0,2.1971806121023087e-05
46.0,5.865887157236232e-05
47.0,0.00011924977825753484
48.0,0.00018501144667048094
49.0,0.0002226306090724482
50.0,0.00021911577932092307
51.0,0.00020153970002955395
52.0,0.000204149721291802
53.0,0.00022224500682065096
54.0,0.0002186236976297052
55.0,0.00017321842083178776
56.0,0.0001061926879516982
57.0,5.12106255704706e-05
58.0,2.5837088976814486e-05
59.0,3.310628985120814e-05
60.0,7.503759619171445e-05
61.0,0.00015054287317708344
62.0,0.00024243516670214188
63.0,0.00031833792455343384
64.0,0.0003492377708352553
65.0,0.00032384720912900143
66.0,0.00025151650233899367
67.0,0.00016040827702122487
68.0,8.540240543532815e-05
69.0,4.996562617263264e-05
70.0,6.07243122844764e-05
71.0,0.00011052924018307746
72.0,0.00017437665784803469
73.0,0.0002119880352662544
74.0,0.0001957651284976101
75.0,0.00013711239353316206
76.0,7.284566282090366e-05
77.0,2.955148909670278e-05
78.0,1.0339996194679464e-05
79.0,8.479236307872123e-06
80.0,2.2822758437191044e-05
81.0,5.9754552166349445e-05
82.0,0.00012036328076326656
83.0,0.0001839751391714574
84.0,0.000213237890031447
85.0,0.00018741119600662576
86.0,0.00012490211707637545
87.0,6.317282496734498e-05
88.0,2.4613699087998394e-05
89.0,9.414290173591401e-06
90.0,1.1609027981143058e-05
91.0,3.240652039687082e-05
92.0,7.79246544741182e-05
93.0,0.0001431085991782492
94.0,0.00019936308229316432
95.0,0.00021059907411574285
96.0,0.00016869132719316376
97.0,0.00010245973003344219
98.0,4.718867594214318e-05
99.0,1.6479593977904706e-05
100.0,4.3639458619136894e-06


==> Figure/llama_self_target_kl.csv <==
position,value
0,1.474820920710909
1,1.0462234875191099
2,1.1023560889648436
3,0.8572447975565198
4,1.0615172225167326
5,0.8786512252769171
6,0.8899507064513577
7,0.8043796056390452
8,0.8226803549485322
9,0.7421981293593306
10,0.7515029877316156
11,0.6991544297173057
12,0.7917749355844211
13,0.6358883945555016
14,0.5873750090329637
15,0.632680961034892
16,0.7104911191435301
17,0.7026597827343969
18,0.6663725174481949
19,0.6595301787698338
20,0.5715342947267005
21,0.6439399042506051
22,0.6872451000054706
23,0.7108935079792084
24,0.661253146039118
25,0.7132215903100383
26,0.6375063212406024
27,0.6851728254277061
28,0.6753900985433294
29,0.5932050849622853
30,0.6150976188243523
31,0.646081858999581
32,0.6512861304419164
33,0.647429397231164
34,0.5684086091874129
35,0.6100548267486318
36,0.5326479335695236
37,0.612447891328939
38,0.5356252006644588
39,0.508897405113966
40,0.5306735352988666
41,0.5615825124767235
42,0.6189743458757142
43,0.5934020940909042
44,0.4899519082557112
45,0.5444468234323022
46,0.537771692822206
47,0.51659381650786
48,0.5186709450290813
49,0.5689257385207028
50,0.6199492117195519
51,0.5704939216366754
52,0.5258415239192428
53,0.46472887757566056
54,0.5895599861410881
55,0.5610083039783627
56,0.600752265733042
57,0.5444280672824016
58,0.5132221677331605
59,0.5371123227648256
60,0.5190534378104815
61,0.4970345358501388
62,0.4845591467060292
63,0.5053769392733981
64,0.5553901425391461
65,0.5161653848014174
66,0.5494429941844389
67,0.539310298947069
68,0.49379470052995833
69,0.5444169311350686
70,0.5022011277243592
71,0.4653628010241519
72,0.4547889701359996
73,0.4881381687740256
74,0.4705333385311039
75,0.49992373007131913
76,0.5605391553482314
77,0.5048203090177934
78,0.4944175286498789
79,0.5520914523482556
80,0.5347548164828191
81,0.5656144500724632
82,0.4571657073562446
83,0.5271250660970636
84,0.4200595431651494
85,0.48811173302738986
86,0.4224681049895026
87,0.4786600847247117
88,0.4666953986369693
89,0.5290347824710098
90,0.5174157895591965
91,0.45872771402607093
92,0.4828668133726432
93,0.4990578731931317
94,0.5274972027520944
95,0.5058657300363042
96,0.464798324039276
97,0.4497097259942117
98,0.461825861456356
99,0.5127073987009204
100,0.45519439278569745
101,0.5034862513541594
102,0.4965696170846066
103,0.4685783054322471
104,0.48896039477311326
105,0.45300779337372166
106,0.48094300882107727
107,0.49898191660728014
108,0.452123550311986
109,0.5387085418059413
110,0.4529149667964184
111,0.3932171397353506
112,0.4285918780973992
113,0.3867293533963022
114,0.5224502547898033
115,0.42915009206046606
116,0.4637716186612256
117,0.5159405080302548
118,0.5673697298811149
119,0.4402474353378305
120,0.5134330778540233
121,0.38476509502356254
122,0.44279666007421653
123,0.45281132066067187
124,0.3960171344195352
125,0.39904877717699316
126,0.40295469726035715
127,0.4769541829922172
128,0.4445227899795039
129,0.45153199434845015
130,0.5084875327692966
131,0.5042772624215581
132,0.4501157775090722
133,0.4656508973296897
134,0.4467047033779527
135,0.46994328496547116
136,0.44068504340570913
137,0.43046456572507696
138,0.38751872402283366
139,0.3969225362590517
140,0.49937324621213885
141,0.4833986102272381
142,0.4355838940245585
143,0.4887253176527216
144,0.5024327367140938
145,0.4605465996542392
146,0.4499991536645191
147,0.44118034064797756
148,0.3979042685048637
149,0.5616577853116264
150,0.5033850933562539
151,0.4728332407035614
152,0.45084116127133583
153,0.4512416938323758
154,0.4080119799688607
155,0.47291933004896053
156,0.45119187074317374
157,0.39021957183083494
158,0.3895988789930201
159,0.4930086019339548
160,0.5420150072104033
161,0.521628051672025
162,0.46432545214289195
163,0.4360735417899862
164,0.4511506334231573
165,0.4515060193971094
166,0.444955328665759
167,0.42161207343928
168,0.4336163223802903
169,0.3956840066331152
170,0.39782916305795757
171,0.3811310591742646
172,0.47409251361858623
173,0.4102332139494895
174,0.46833992195826496
175,0.47308965208463355
176,0.42265419503141133
177,0.40734111236626763
178,0.47841087193898596
179,0.3607202885622418
180,0.46159301309133605
181,0.38867072404408193
182,0.43215095009004784
183,0.4248490021582886
184,0.43199131787778594
185,0.48659193615899005
186,0.3585335605895706
187,0.37226495208197435
188,0.4440016834926343
189,0.430714850286289
190,0.3980443147785979
191,0.3593132941540025
192,0.4203244555839662
193,0.4010958778153261
194,0.365486604016632
195,0.43764233411551645
196,0.4763683186827188
197,0.35829988635171983
198,0.4184775310400523
199,0.4419773311022335
200,0.48749923508893384
201,0.48736991383800127
202,0.39273875528506436
203,0.43957022311246857
204,0.45533825777885756
205,0.35171259056957915
206,0.46642322254057217
207,0.4726824526370833
208,0.4729972134103522
209,0.3783995492297233
210,0.4173806436914725
211,0.39374736905094865
212,0.4295348907708536
213,0.5121283940622607
214,0.5878979861511401
215,0.4015178877711685
216,0.4446206729294559
217,0.4246240503945901
218,0.3808654651277589
219,0.3758770602793524
220,0.37242060825133444
221,0.4251356827129658
222,0.39282811419794184
223,0.41322998370254865
224,0.48714999894909794
225,0.4459307517809996
226,0.43132825336925745
227,0.43247697638710075
228,0.5219628430492987
229,0.43024636313920855
230,0.36401039282917924
231,0.4019981591224447
232,0.4577374870022348
233,0.44928108734989697
234,0.372680372833179
235,0.455818356011896
236,0.42076263030033745
237,0.4238175624258003
238,0.3977858542239373
239,0.4481760291517258
240,0.40707321277924285
241,0.4152113473686249
242,0.4553684247711811
243,0.4685130614134054
244,0.4581367552748721
245,0.4531831725200117
246,0.4266945432593574
247,0.45433822971375903
248,0.425093399650547
249,0.42317345418911373
250,0.4567499147573091
251,0.4327395054844346
252,0.5366780156230402
253,0.39178275674074997
254,0.4212830769378529
255,0.3735817858462249
256,0.39841744031034654
257,0.4870409171217659
258,0.46591204070444436
259,0.47447912640859635
260,0.4026417438790743
261,0.47807421133475486
262,0.5502145944656336
263,0.45740883223159434
264,0.4193813318868472
265,0.4396624428061794
266,0.45493317120711957
267,0.5021596986085439
268,0.5491472680855022
269,0.40067031129681885
270,0.36688165171196174
271,0.3928082816134625
272,0.372283289664461
273,0.39672269642115376
274,0.40773364401614093
275,0.4783476552338794
276,0.4227288344347452
277,0.3848317697814154
278,0.48194975929127204
279,0.4581480507894202
280,0.4297838278820454
281,0.48347860727494685
282,0.44128236722393
283,0.44681169410437693
284,0.5311705040930866
285,0.47194178151408983
286,0.47961078581070987
287,0.4435193842122204
288,0.49099114903595054
289,0.4797112721152086
290,0.43018463808952584
291,0.48120769459786994
292,0.4676445951397177
293,0.4169942335156286
294,0.4568220852250342
295,0.4547934619516494
296,0.44349071858119377
297,0.45419543172450155
298,0.4255620561814163
299,0.4438733950613092
300,0.43639613338809663
301,0.3924063832787106
302,0.5007938746062586
303,0.43303715823481276
304,0.5095256323662414
305,0.43598756926313037
306,0.43249391381405977
307,0.4834384875126107
308,0.34994249149045414
309,0.4133188279973605
310,0.3962962114376126
311,0.41877947888915507
312,0.39633436920880166
313,0.34608639052301804
314,0.4344091206620461
315,0.3293536356950453
316,0.40979465214788297
317,0.485268042580734
318,0.38960123845543065
319,0.35607999615816854
320,0.41860029526963866
321,0.43549666758697453
322,0.3846050955116497
323,0.41590156740930184
324,0.41363782732085097
325,0.407455769578799
326,0.37509018406767747
327,0.47192476072605644
328,0.47148987578521373
329,0.48538497667086816
330,0.5166354957540426
331,0.4430561731484577
332,0.42067078437515154
333,0.39280359795523934
334,0.468692166070184
335,0.3970005586282221
336,0.43468624713012594
337,0.44895854011673525
338,0.40912174616818753
339,0.43069459989567627
340,0.4042911905160499
341,0.4052209200573735
342,0.3918626924019255
343,0.5544136024420891
344,0.5166653661900854
345,0.42719508632803443
346,0.4576574061331728
347,0.43015664982546387
348,0.414451410693157
349,0.43714950516408224
350,0.41190231020325085
351,0.38518522549007367
352,0.3840307331232926
353,0.4184374897767341
354,0.33647309524172486
355,0.4004968761149139
356,0.42217126257443677
357,0.4110981441778684
358,0.42119726282043485
359,0.4216816632829245
360,0.37468319858628163
361,0.45993859976888574
362,0.4491436237603888
363,0.41110611049707524
364,0.5178996977361078
365,0.4222571108514918
366,0.42934115398792544
367,0.4352824231119266
368,0.43882915121843863
369,0.4783860215770427
370,0.38391710863519507
371,0.35432302798091164
372,0.44927105578073145
373,0.4686713197024765
374,0.44737194520913154
375,0.4694380732963365
376,0.43607374214206446
377,0.4676480745327008
378,0.3725702239696575
379,0.44994810768588606
380,0.46967897083049737
381,0.3661325911882956
382,0.47703025722435516
383,0.4067878555052604
384,0.46872722822102236
385,0.4549994699608282
386,0.4264512968265003
387,0.39249419789967777
388,0.5298000192052681
389,0.413893104872057
390,0.41525342087450484
391,0.42602992433439013
392,0.35945161852169805
393,0.44960969799597145
394,0.4090505071720732
395,0.3967691937567802
396,0.476845614617115
397,0.48098440563193784
398,0.40703236790419384
399,0.48362988707109683
400,0.4115093353392557
401,0.4483445839775674
402,0.42499187004529804
403,0.4968180168342754
404,0.48260416313925225
405,0.4015863260023546
406,0.4462117209875779
407,0.5040916979010637
408,0.3698103170663359
409,0.4129226713507633
410,0.4139928350977377
411,0.38672489224121
412,0.34342723581295237
413,0.4969164203346374
414,0.3645285983301004
415,0.4055482983556802
416,0.46443604812917283
417,0.42539285858688897
418,0.4044533700150387
419,0.4364607299788617
420,0.35572189804926235
421,0.45953114120944066
422,0.4097904129186099
423,0.5494466783717219
424,0.41994659528444134
425,0.3700350159350026
426,0.3903662753951291
427,0.3938744352753666
428,0.3441494344345165
429,0.4353882034305473
430,0.3890860978940461
431,0.4741622075572788
432,0.41706543381777106
433,0.3980933079989172
434,0.4199033543193596
435,0.5188867867625008
436,0.419249682354004
437,0.5754578555953761
438,0.4840915743977403
439,0.519070532640058
440,0.478491311335223
441,0.4581570258007621
442,0.4741210994206347
443,0.4234680138954927
444,0.4202841004845086
445,0.43409134559426127
446,0.36303828729837956
447,0.4504158679828692
448,0.430365027253508
449,0.36588716053884085
450,0.5198363442601583
451,0.46563338796993997
452,0.36206978241516763
453,0.3568818455909027
454,0.4376439022658339
455,0.5501662433454925
456,0.39166203456624105
457,0.4971120557521282
458,0.35809580862346096
459,0.4773305919164162
460,0.4868269619445912
461,0.4392775265745631
462,0.39127439994112323
463,0.45943821924164097
464,0.4593889170469595
465,0.41239530556060194
466,0.4779932525908662
467,0.3929624836755354
468,0.4722982173907524
469,0.48503626185435
470,0.399382586233783
471,0.38266507264613353
472,0.450697823842944
473,0.44812054464119155
474,0.4465023605667
475,0.4837107246166162
476,0.4399104163247799
477,0.5476216554407117
478,0.45601619021175865
479,0.36625454536072294
480,0.38094963593537884
481,0.40534534079681517
482,0.48272866946515675
483,0.4611274357399895
484,0.4472707622835172
485,0.38406489923025017
486,0.5736354644380357
487,0.4034141015777992
488,0.4866745392232155
489,0.48261487424624594
490,0.45181306330124615
491,0.4053815924415555
492,0.479266270383391
493,0.42796912138718485
494,0.417861745717187
495,0.45403999757862035
496,0.5024465369198016
497,0.4146156130319429
498,0.4100163020912028
499,0.4030244995890515
500,0.41343083917874773
501,0.43031668788703514
502,0.418756519082804
503,0.38942945329080314
504,0.5302387269345884
505,0.4317262894076878
506,0.5121970856269983
507,0.44913002425511467
508,0.4548741423620222
509,0.4645850308628282
510,0.4556097546539368
511,0.510292259167069
512,0.39338690769798496
513,0.3698288303618408
514,0.44828385731666126
515,0.45774002357160576
516,0.34887646816861834
517,0.44708258991919075
518,0.4610973196526661
519,0.30590347030734355
520,0.46449952965531327
521,0.44842320407914965
522,0.4609345601158772
523,0.48808692907603796
524,0.40449966521978503
525,0.4294504597740024
526,0.46771491457074027
527,0.3269214370236105
528,0.4185157956602703
529,0.41493515742339837
530,0.40388231772661765
531,0.5457062361161223
532,0.4695697731226696
533,0.45928982309231436
534,0.5527239197360576
535,0.588732169113412
536,0.4728798540003646
537,0.3107332304247876
538,0.40662059688100344
539,0.5599960266453827
540,0.5498799416077256
541,0.3729760480914186
542,0.4930594823718034
543,0.4159399409515893
544,0.49964517559365645
545,0.4729095820387459
546,0.3883971549319074
547,0.48146693728399953
548,0.43352020471908576
549,0.4240600769632484
550,0.6115523228646144
551,0.4575974227822065
552,0.5157419743782766
553,0.44728358620968894
554,0.5109720417896437
555,0.3998030638795635
556,0.51217482759955
557,0.5502173061437077
558,0.4341952432418022
559,0.37901922211271794
560,0.415560276939635
561,0.37220174987370036
562,0.3971360485580304
563,0.5086706339706143
564,0.4916576848636817
565,0.46368529574241674
566,0.3310942394412885
567,0.4247286426720483
568,0.4938197154010107
569,0.36879402810886625
570,0.3723019228009633
571,0.4870612878342994
572,0.35912792324124154
573,0.3152948867034801
574,0.31974900668778394
575,0.4245180378939977
576,0.3489080320888072
577,0.45150956594608943
578,0.30151169593842597
579,0.3750391220827547
580,0.38905911932213433
581,0.4413483003963394
582,0.48334996945694836
583,0.3877019930914514
584,0.34383240969265616
585,0.3653927822614424
586,0.44174427336851996
587,0.3876618659143613
588,0.36695156212642516
589,0.3094098795152254
590,0.3487232257408525
591,0.34882984076045104
592,0.44881628430666143
593,0.50956032205488
594,0.3765690216429643
595,0.4106154192471628
596,0.38495703460056463
597,0.3859228509282145
598,0.4385238170808244
599,0.4383234194296351
600,0.3733271392980281
601,0.48619933064493626
602,0.4288841797122846
603,0.35154550443946164
604,0.5497100689946736
605,0.4238315796541303
606,0.3444946389922328
607,0.386502295604397
608,0.3786907457712347
609,0.34743753061132115
610,0.3451934308767709
611,0.34161454281400705
612,0.40555844333946645
613,0.3543853685821308
614,0.3941311129265147
615,0.4147902395041052
616,0.32117817612990224
617,0.45450532617877576
618,0.430497047051431
619,0.3641941613923533
620,0.3980369671022334
621,0.4159341314124003
622,0.37420110727277023
623,0.3629881084069196
624,0.27615796533120707
625,0.3931210047141227
626,0.4169080879024275
627,0.46900300509337084
628,0.3716279572220071
629,0.35246368908477826
630,0.3660673050824953
631,0.4074238943897983
632,0.4149663541327693
633,0.3984441109172122
634,0.554749225679767
635,0.506306827725908
636,0.5640925295469961
637,0.46169488024258526
638,0.6224833041691864
639,0.3447450073517158
640,0.42103992179955735
641,0.4950816591555811
642,0.3994940396891296
643,0.4277413412543186
644,0.46041325265174377
645,0.39503872961700714
646,0.47676729292392184
647,0.531366646527149
648,0.46304633811488277
649,0.4644470030437915
650,0.45968981508206475
651,0.4712534255075103
652,0.42075410229626503
653,0.47869613183491966
654,0.4699219217112073
655,0.47367570211468546
656,0.3961246042487429
657,0.38188976183061185
658,0.39736438504796895
659,0.41690252245132847
660,0.3799944990110129
661,0.3712749556318593
662,0.5602489699410588
663,0.4550631058670308
664,0.49879120763147644
665,0.3490571452375353
666,0.4475024193979469
667,0.5951031743545175
668,0.3167372430213607
669,0.4867029880968269
670,0.23557890182933355
671,0.3911562647916591
672,0.37980270506974784
673,0.3161035793447448
674,0.4550808224303285
675,0.45780842950972744
676,0.4114606808880068
677,0.2921811586753634
678,0.2985398529474123
679,0.337223968338674
680,0.40029945385944293
681,0.35483333539002787
682,0.4302120470236548
683,0.4254576756403348
684,0.4613094129800153
685,0.39266565376806906
686,0.44666718274334705
687,0.4346486199552346
688,0.4408881379334078
689,0.4510839059683386
690,0.5041919087996486
691,0.34520297086119733
692,0.4915265540218454
693,0.2570844873473034
694,0.5052322843628219
695,0.3745574174485069
696,0.32260475549618245
697,0.3703635062636661
698,0.3437220526824047
699,0.3267907486692272
700,0.5838444023685824
701,0.4887549905712019
702,0.48336903505669837
703,0.5869630171079426
704,0.47614246008778816
705,0.5509199279646977
706,0.3841804187999369
707,0.4377775070170096
708,0.45224784071851787
709,0.3188922917366133
710,0.3575661077258657
711,0.33219763154908744
712,0.5410573811358047
713,0.37726006025776093
714,0.4064746041524943
715,0.3440524509319291
716,0.3682849501532594
717,0.42852207916646745
718,0.5024429672524146
719,0.4074201795882583
720,0.3686231832108663
721,0.3963358947252825
722,0.6258743269278862
723,0.35054908309227995
724,0.3636239070251924
725,0.42886184791139903
726,0.3721744987254157
727,0.5067906770069203
728,0.48315627305721187
729,0.5583572065840126
730,0.6557109551483201
731,0.42070503430040856
732,0.5750300618309232
733,0.5000147065854283
734,0.5086023563695846
735,0.4446638643198896
736,0.5808057707863226
737,0.49717620157227305
738,0.5882678635578769
739,0.4706477312870427
740,0.5584855274856574
741,0.5162541751495359
742,0.46214855349510714
743,0.5281822564833502
744,0.5047955405653781
745,0.5392583465131682
746,0.4169225631596563
747,0.4938192192519859
748,0.5721043222760815
749,0.40282455995036903
750,0.32926299085926486
751,0.3430716251997922
752,0.4159317631762337
753,0.541587306207939
754,0.5107020497572917
755,0.4532550281366041
756,0.42324803031294655
757,0.4143674443165635
758,0.5113821896026534
759,0.41089566344674655
760,0.6748366680867455
761,0.5020089091635073
762,0.6175324337067882
763,0.3589104398645664
764,0.3125520770401981
765,0.6589852865615713
766,0.41722446945595404
767,0.46690419479789236
768,0.5326084161430947
769,0.5148488569480426
770,0.3145842845943566
771,0.2993692422673486
772,0.5103635119301161
773,0.44594824046636444
774,0.3907715401750707
775,0.3580204217364245
776,0.41595519640580453
777,0.5170712318163547
778,0.6491522888590364
779,0.3020819423351763
780,0.37574961777212634
781,0.5065038738525751
782,0.3854915794198848
783,0.507229138953201
784,0.47314680818712246
785,0.468651366287111
786,0.3763975587403508
787,0.5095697812199064
788,0.506985224382821
789,0.6235852653303879
790,0.3256635481355979
791,0.34831102949346354
792,0.4099454379208465
793,0.4352894762638708
794,0.2892556355585572
795,0.48760256125456947
796,0.34670900051222114
797,0.46656246413529157
798,0.37237496943763104
799,0.46395673763187223
800,0.3719062286574237
801,0.4873393775565336
802,0.26214599583128206
803,0.33189005996287946
804,0.4646908142994341
805,0.47204162885519974
806,0.46366925046476326
807,0.3013350887459158
808,0.20334932265425926
809,0.3644505811642912
810,0.4678081855564807
811,0.5052826685541539
812,0.3255137759512065
813,0.49200403695588346
814,0.38978321570083135
815,0.23926520254412534
816,0.4448426963819652
817,0.35718510300213036
818,0.40289727721677543
819,0.36605847967075367
820,0.5015379041135269
821,0.5187963490440021
822,0.3338026307441393
823,0.6117267444502563
824,0.6032298435297121
825,0.43327744716282923
826,0.4558222231958286
827,0.5707380716603001
828,0.43255132106171507
829,0.4648750483635034
830,0.3355149430096273
831,0.45196798160629925
832,0.3078173715263587
833,0.4047055591320143
834,0.47323722926305767
835,0.379981916822326
836,0.32035025935874095
837,0.3105393686052374
838,0.35772184144887303
839,0.31188736221610514
840,0.2689627392356836
841,0.6727407620173913
842,0.4731627330535076
843,0.37744706733886746
844,0.4121384108815678
845,0.7365900456151842
846,0.501736496513308
847,0.21745114290938033
848,0.3224151313643204
849,0.4515103067992688
850,0.24283049453063943
851,0.3632426949822246
852,0.3278228315771485
853,0.3879467723102315
854,0.34285391128939374
855,0.296686654503955
856,0.2982468862059603
857,0.4112831007850468
858,0.1978451001497051
859,0.41536773507355135
860,0.3795330146172206
861,0.4493152752545127
862,0.3835619151467614
863,0.42474141126301357
864,0.6915595741868422
865,0.5728081382864681
866,0.3578835705579576
867,0.3619251448155028
868,0.38641398012342865
869,0.7176113061581766
870,0.4438304325836362
871,0.29110577457486736
872,0.40816728512176936
873,0.3601476386911448
874,0.33066092820014414
875,0.3268261090840158
876,0.3326692600484347
877,0.36189617449810285
878,0.4255860066936081
879,0.6036871276008907
880,0.4104070150253497
881,0.2990365235035177
882,0.3013070761824347
883,0.44220965780981913
884,0.2931011542924824
885,0.26313175926347904
886,0.27927740669734075
887,0.35500805004158836
888,0.38900687000164014
889,0.25930960048130025
890,0.2606411102457598
891,0.39202412368327416
892,0.35706102548376545
893,0.18854029808189796
894,0.19208930896957946
895,0.23886521901986335
896,0.2522286588834835
897,0.30128352036821043
898,0.3350572213174948
899,0.32187011047548586
900,0.36137061604516557
901,0.3153900212544414
902,0.17295199681306614
903,0.2367849972285319
904,0.3999062333993212
905,0.2199033802476431
906,0.22647613573892078
907,0.553210141415983
908,0.2888370661523945
909,0.1833949647557605
910,0.29551800763329994
911,0.33417430922206764
912,0.6019228636219885
913,0.330852257654804
914,0.2856699986726061
915,0.34826917974138244
916,0.20277836694056342
917,0.30750921066956627
918,0.3301861087125808
919,0.38639069767871337
920,0.34558074739465866
921,0.470709160684655
922,0.4624643591857065
923,0.3060631733378218
924,0.3847221576420467
925,0.43537347261221215
926,0.41222614356491866
927,0.3166605421072532
928,0.5085683376626134
929,0.36150242109075814
930,0.43664959008544435
931,0.7616771364812271
932,0.5927638957039403
933,0.3140268150193102
934,0.2782691805474384
935,0.3000720970809848
936,0.5848235731055271
937,0.24661654830316238
938,0.32850335397424685
939,0.3125218707973112
940,0.3635534614004938
941,0.421234657309626
942,0.6003619303804996
943,0.48887785495569697
944,0.7622659630133322
945,0.2935550281077597
946,0.4077657526144561
947,0.34826241067435576
948,0.3638210338881312
949,0.46457637823283704
950,0.35310753971089914
951,0.5279567674377653
952,0.5072616577245787
953,0.6461220206178829
954,0.5208193259974944
955,0.5533105078651549
956,0.3568779674770838
957,0.525388582114671
958,0.570750558583721
959,0.254550296577228
960,0.41495936447652526
961,0.6378278927430977
962,0.257913425092442
963,0.5956585891968915
964,0.5608236202076754
965,0.5538655090751841
966,0.4004627355896153
967,0.5696057597651552
968,0.3107079099911269
969,0.45757250029280955
970,0.765451287795992
971,0.32670462791111754
972,0.6154725770558087
973,0.2191235809960857
974,0.2904222908028499
975,0.5357205454484523
976,0.233028528617349
977,0.17745407985486528
978,0.328389096256322
979,0.26898599870021717
980,0.18034750852596845
981,0.3773676720443957
982,0.35105972947853364
983,0.18641003282543667
984,0.361714578545371
985,0.46010748475938734
986,0.53871820760501
987,0.4257379777697799
988,0.82587119417103
989,0.2982524398905895
990,0.20647904429267072
991,0.26799264133911915
992,0.2950978658623485
993,0.26043873010992785
994,0.610384997260066
995,0.12980398325260792
996,0.47498513682636506
997,0.4178170078895121
998,0.4350889040367686
999,0.4133167716956382


==> Figure/mistral_chosen_prob_distribution.csv <==
position,value
1,0.6212365767748561
2,0.8123676052732771
3,0.8342549337482963
4,0.8209747816669768
5,0.8340036666797963
6,0.825783563349511
7,0.8232781507598101
8,0.8181872847184858
9,0.8189653198492152
10,0.8198704811399136
11,0.8210586611158239
12,0.8159443975405334
13,0.8157934596079222
14,0.8223604675224692
15,0.8155025530313863
16,0.8197302214874559
17,0.8048487299782122
18,0.8126256439660959
19,0.8120884908150464
20,0.7948501025013974
21,0.7928620963841193
22,0.8016969367102252
23,0.7948121262516884
24,0.7973834491020985
25,0.8018128046654412
26,0.8155267027897433
27,0.7874037602242814
28,0.7984410672044199
29,0.8018522432781925
30,0.797447594103618
31,0.7892198660735573
32,0.7864492873522057
33,0.7852228090600518
34,0.8142889112856071
35,0.8022986615294401
36,0.801240497436396
37,0.7887005054021348
38,0.7932441294946961
39,0.8071967385984825
40,0.8177826265339919
41,0.8102371155189539
42,0.8153081408944791
43,0.8022649015410471
44,0.8114176464296533
45,0.7868353204388895
46,0.799761882705258
47,0.8175482162425818
48,0.8162412807540714
49,0.8081161297776777
50,0.8058313536057585
51,0.8118073964456562
52,0.7985258776533188
53,0.8059139875847785
54,0.8154579022364731
55,0.8081232847245057
56,0.7895614806583101
57,0.8027162000886906
58,0.8227396906930858
59,0.7871604635411212
60,0.8097014087756386
61,0.8056906253267176
62,0.8159314440939736
63,0.7926322365424935
64,0.8013786153967799
65,0.8145145020556428
66,0.8156893724876224
67,0.8091150661351462
68,0.8205196646852122
69,0.8083531539601965
70,0.8004434571699812
71,0.811721010778194
72,0.8279498318132945
73,0.8297996297059893
74,0.8236354377413578
75,0.7962882681774932
76,0.8212523038646506
77,0.8182114876801682
78,0.8232702387547514
79,0.8285516938092987
80,0.8150116416041691
81,0.8125179524349233
82,0.8199016985785345
83,0.8130684957134625
84,0.820887065579115
85,0.8178385913029603
86,0.7903018227818641
87,0.8026369076117977
88,0.8238258736507668
89,0.8181474831148314
90,0.8066419766891455
91,0.8186809950236106
92,0.809396257724749
93,0.812337271971353
94,0.8204199750584984
95,0.8059735665774497
96,0.8212430483146914
97,0.8123073552021092
98,0.8454283209692719
99,0.8188174595576088
100,0.8160804608230945
101,0.8278041717638654
102,0.8031347215098574
103,0.8115406560079117
104,0.8046275822306986
105,0.842743358865846
106,0.8152340163627971
107,0.8102295508831686
108,0.8167918764761296
109,0.8410572084564742
110,0.8191870043308829
111,0.8284176590524132
112,0.8219849390295372
113,0.8140793926933007
114,0.8242490398136599
115,0.8200600708315019
116,0.8310565008108098
117,0.8291284441827624
118,0.8283697954032325
119,0.8080274418185943
120,0.8095176572042844
121,0.8144832763542718
122,0.806537283682797
123,0.8221703396940773
124,0.820371434276047
125,0.8145778242621899
126,0.8190340160070795
127,0.8269925200156152
128,0.8419410637407391
129,0.8243568173933912
130,0.8164230992520802
131,0.8246970890341728
132,0.8264710109818095
133,0.8276746638879824
134,0.8104033521963839
135,0.8068325464990997
136,0.8243231701882121
137,0.8150604809278867
138,0.8329800469828714
139,0.8133223702230522
140,0.8298259564248243
141,0.8302300682081316
142,0.8161352460934634
143,0.8524919261542512
144,0.8322699975881742
145,0.812696015897736
146,0.8210677529337186
147,0.822003510266994
148,0.8109481690922472
149,0.8421805664760674
150,0.8245667858168528
151,0.8195984437292733
152,0.8169332275287093
153,0.8234071741037734
154,0.8151356915063425
155,0.8292764068599762
156,0.8220170837755386
157,0.828197525901038
158,0.833074794691286
159,0.8299384677357236
160,0.8300025553879454
161,0.8297105844155598
162,0.8202636056598362
163,0.8134451381706703
164,0.8148245443849487
165,0.8268992191797859
166,0.8376998202586026
167,0.8413213683749254
168,0.8426367549043189
169,0.8331875724129008
170,0.8348222822659211
171,0.8129452602937454
172,0.8223705271532954
173,0.8188866937508897
174,0.8163948473374373
175,0.8228163643180154
176,0.8279604543134967
177,0.8297885742442013
178,0.8175781215636098
179,0.8373386583493712
180,0.8380471349470553
181,0.8369391547439361
182,0.8192811851875292
183,0.841486620565965
184,0.8265030204773021
185,0.826760436253744
186,0.825774200251727
187,0.8247055571936249
188,0.8285423388136343
189,0.815649067646265
190,0.8286868652409574
191,0.842301331355833
192,0.8424569325548497
193,0.8184124699425264
194,0.8096750171577197
195,0.8227591881768838
196,0.8091062842635062
197,0.8199502462083459
198,0.8145420378301201
199,0.8350372033880823
200,0.8341520348031389
201,0.811663593734381
202,0.8379381151857759
203,0.8377223586042722
204,0.8051901720525101
205,0.8252408634292026
206,0.8217496665728996
207,0.817614996297236
208,0.8355342405909476
209,0.8178670280812137
210,0.8227817547817003
211,0.8162014084703962
212,0.8396580749700037
213,0.8161021649852888
214,0.8136049260685513
215,0.8373710267536615
216,0.8376467007543409
217,0.8174000454964456
218,0.8100683349037477
219,0.8083619634138913
220,0.8197774441522265
221,0.8266157474656072
222,0.8181534087573629
223,0.8184386381953831
224,0.8201558418132632
225,0.825380389947127
226,0.8288774783031172
227,0.8269127552593454
228,0.8263190551333902
229,0.8309102690962445
230,0.8112726041511399
231,0.8110682461379612
232,0.815799383724255
233,0.8450000109197806
234,0.8338712287829226
235,0.8341361997915165
236,0.8259359343188714
237,0.8353681835494623
238,0.8239421031508251
239,0.81758338519599
240,0.8005169917592558
241,0.8390515984300088
242,0.81491835234484
243,0.8196630250459829
244,0.8188870572801806
245,0.8262372176889552
246,0.809559139643607
247,0.8140308489163091
248,0.8171577850935199
249,0.8213266140746379
250,0.8168177939728539
251,0.8291363387052862
252,0.8428312014526853
253,0.8262329226202905
254,0.8298783998846803
255,0.8345127541738278
256,0.816854096177799
257,0.8257407828258102
258,0.8352829935317186
259,0.8232843177409108
260,0.8158675628088556
261,0.8317825595376971
262,0.8249704548815628
263,0.8185728393901126
264,0.8148024252806806
265,0.8249394169567108
266,0.8315055451002391
267,0.8208469213365837
268,0.8261507009922735
269,0.8352759158757069
270,0.8230135906390522
271,0.8200151977495969
272,0.8196271608890819
273,0.8428097925426667
274,0.8199701617596268
275,0.8195628247425117
276,0.8318647020004533
277,0.8171892130987249
278,0.8252285327407968
279,0.8115714807096308
280,0.8064423966345138
281,0.8121654662032817
282,0.8246208677567926
283,0.8145311422394605
284,0.8122216042154385
285,0.8292029489947353
286,0.8564712002212697
287,0.8174608689093706
288,0.8444641014461273
289,0.83123482918267
290,0.8369432308370628
291,0.8304584903482307
292,0.8331537570187942
293,0.8263968176161536
294,0.8191458246930763
295,0.8340660489071999
296,0.823348318728375
297,0.8224758229315926
298,0.8200807324745137
299,0.8513521203413552
300,0.8251612870317828
301,0.8182837022698298
302,0.8173830117587634
303,0.8200299245843646
304,0.8335726299043573
305,0.8231185891579285
306,0.8337666406494899
307,0.8254479299297691
308,0.7954018437156734
309,0.8337864073566619
310,0.8138050126164101
311,0.8386886557840598
312,0.8230685710506116
313,0.8069752798585367
314,0.8252823877305139
315,0.8395578250595384
316,0.8187760699972901
317,0.8343781705401586
318,0.8152720240147066
319,0.8392075156551868
320,0.8259987032489109
321,0.8319187569861667
322,0.8087343627513018
323,0.8324780615591958
324,0.8471559468337467
325,0.8328628827684692
326,0.8230722878636607
327,0.8119705075301928
328,0.8214323316108421
329,0.8031861628851785
330,0.8429396136207113
331,0.8198576771861149
332,0.820915930945562
333,0.8075936496329422
334,0.8293346837144502
335,0.8335194506682455
336,0.8346523976882988
337,0.8235313963696979
338,0.8201748531340517
339,0.8316812214502727
340,0.8156827923385103
341,0.8126053693758245
342,0.8236208570476197
343,0.8070919571928102
344,0.8252110286695205
345,0.8414550826337609
346,0.8046300076355919
347,0.8064437009600727
348,0.8395857455730729
349,0.8156680236914801
350,0.803583810718632
351,0.8149241633244861
352,0.8189679109346173
353,0.8241779613253932
354,0.8205156950821902
355,0.8135515209506111
356,0.8398153820592699
357,0.8301027817925548
358,0.8164327707452078
359,0.8025511924433065
360,0.833714546603664
361,0.8094874354964855
362,0.8322407941454948
363,0.8154487237187297
364,0.8375615599129856
365,0.8263294463958812
366,0.8176673605022106
367,0.814692712554583
368,0.8225025966854042
369,0.8129786488208328
370,0.8275394475989281
371,0.8471287477902224
372,0.8455075166056196
373,0.8346427745074034
374,0.8396954457424581
375,0.8428290201947093
376,0.8139382924106278
377,0.826771739963933
378,0.8238953373649244
379,0.8308867360970162
380,0.8313636096865239
381,0.8158775200801236
382,0.8371598330498184
383,0.8193934925690745
384,0.8146987931059693
385,0.8081081360729053
386,0.8300557094531674
387,0.8096038188493803
388,0.7976739247186984
389,0.8081948708100302
390,0.8191701779084651
391,0.8269962102578012
392,0.8269914107070756
393,0.8309980866283733
394,0.82039358411717
395,0.8347864333121977
396,0.8162135212080023
397,0.8214369356889418
398,0.8264013871971408
399,0.8374060382959374
400,0.8231993090910799
401,0.8250987696010423
402,0.8216322109652193
403,0.8172342409330763
404,0.8146150729424039
405,0.7952488169003176
406,0.8173196986986037
407,0.8262237791691742
408,0.8352921442415431
409,0.8184936663052839
410,0.8149213335158465
411,0.8379550774585685
412,0.8326035649782628
413,0.8292668792567436
414,0.84760112461022
415,0.8159317477564713
416,0.8259137202916378
417,0.8257543148076598
418,0.8247747535480464
419,0.8077145253109964
420,0.8301548400917637
421,0.8353863639486396
422,0.8322753139853286
423,0.8290597295729599
424,0.8208850399778892
425,0.8455738888397941
426,0.8319806264185791
427,0.8320784882271802
428,0.8339850256303989
429,0.8219630574258386
430,0.8647398913428026
431,0.8149456017797503
432,0.8444660145379039
433,0.8186135387076287
434,0.8340205968946991
435,0.8194777378227835
436,0.8303647047058232
437,0.7986320653363415
438,0.8163653512538195
439,0.8331164949995423
440,0.8406575099347033
441,0.8304537933221773
442,0.8222126642287007
443,0.8224672902260582
444,0.8088671713409571
445,0.8341313311747746
446,0.812875391362016
447,0.8368523469950566
448,0.84685318187707
449,0.8269768557646094
450,0.8375867655322388
451,0.8317496944052566
452,0.8512097377750931
453,0.813958422507949
454,0.8557885364116578
455,0.8128588454651364
456,0.8357529294561972
457,0.8064304590393404
458,0.8267458825502797
459,0.8328808532381544
460,0.8335893686328616
461,0.8353290776817166
462,0.8321210428620446
463,0.8169459068639712
464,0.8442671294079015
465,0.8048249788974461
466,0.8161549813531596
467,0.8154947821386417
468,0.836891362417756
469,0.8093194752776375
470,0.8277187840774273
471,0.8035234053874393
472,0.8138458483192212
473,0.8272748992372961
474,0.8322225308746976
475,0.8137685186981953
476,0.8158419644713278
477,0.8179963050692638
478,0.8429341427959784
479,0.8271568825937401
480,0.8080510082050191
481,0.8154795964693894
482,0.8285255331464888
483,0.8094362177370676
484,0.8173047753584399
485,0.8304370853827854
486,0.8503453694827801
487,0.8216704528848242
488,0.8257518521846439
489,0.8101450206366954
490,0.830222855921429
491,0.8161456848081045
492,0.8224487243400466
493,0.8283567915048922
494,0.820863564391352
495,0.808406852850288
496,0.8062683625741108
497,0.8195805457488851
498,0.8212065684867421
499,0.8157569725474025
500,0.8278264962863224
501,0.8209358082272303
502,0.8357713897881421
503,0.8244652538075267
504,0.836818506087487
505,0.8381653999482902
506,0.8383927538961871
507,0.7995739159569222
508,0.8052820598564827
509,0.8156244396010325
510,0.8326263980811865
511,0.8234285767427942
512,0.8200421462009351
513,0.821291077271184
514,0.8378231569702895
515,0.806505382495117
516,0.8265419980085901
517,0.81342975639964
518,0.8406518108206369
519,0.8301456099028116
520,0.8148203828672239
521,0.8455432812523777
522,0.8344950437919343
523,0.8361055062175924
524,0.8274770116412573
525,0.8216865990896908
526,0.8127406704856941
527,0.8426985480838408
528,0.8218283455141566
529,0.8191226540309481
530,0.8389334664559979
531,0.8102369369848239
532,0.8586050225528835
533,0.8224389909602895
534,0.8377766386748048
535,0.8264963931398671
536,0.8333386920804028
537,0.8315846127384605
538,0.8237140111084427
539,0.8508274971601173
540,0.8095986646533545
541,0.8585581292905761
542,0.8270490673449205
543,0.8089380723435476
544,0.8479014858377703
545,0.8260614766599753
546,0.8370692144530866
547,0.8275647603498166
548,0.8561169084562705
549,0.8307175386795088
550,0.830869714683211
551,0.863488471483655
552,0.8311464809346945
553,0.8254175664119001
554,0.8174654031084257
555,0.846289939659683
556,0.8361741123573174
557,0.8238607948871365
558,0.8284962021757681
559,0.817798490884603
560,0.8429507917994934
561,0.8170052375374062
562,0.8239709344061632
563,0.8730805915865031
564,0.8345327045926247
565,0.8112661908151674
566,0.8247730706799898
567,0.8325690318713125
568,0.8468812233379055
569,0.8324802049712555
570,0.8469888215166208
571,0.8309546090687995
572,0.8394011862206691
573,0.8247127650279759
574,0.8223725715684559
575,0.8437773001798873
576,0.8484124458080177
577,0.8347462428036843
578,0.8306171471526572
579,0.8138497490958686
580,0.8306930702929994
581,0.8216134259619268
582,0.8348763551371476
583,0.8410415928081686
584,0.8235642003604738
585,0.8118391939260684
586,0.8269497215048501
587,0.8287203058075926
588,0.8185270823862242
589,0.8324253497564275
590,0.8418964698097923
591,0.8424899664335636
592,0.8289944473722765
593,0.8327097936956095
594,0.8213177571544029
595,0.836751453540103
596,0.8234774878018358
597,0.8365383180719625
598,0.8204416179010329
599,0.8073794077799628
600,0.8297550551254641
601,0.8261361638147795
602,0.8300850771417315
603,0.7925922991957701
604,0.8337486625943894
605,0.8308566616395036
606,0.8229012897079305
607,0.8314738328920148
608,0.8451319007144775
609,0.8346622091371054
610,0.862966660278685
611,0.8585818797775259
612,0.8268145129348584
613,0.8303956607591332
614,0.8350822788949205
615,0.8457954645479523
616,0.8132117486734852
617,0.8152966861444431
618,0.8191809084767057
619,0.8358923153046415
620,0.8329256111419344
621,0.8289224583097556
622,0.8506184235911786
623,0.8474679836337038
624,0.8344369124887245
625,0.8027343045387949
626,0.8105721879048181
627,0.8322111699180524
628,0.840766581622037
629,0.8573061632324799
630,0.8575338995819833
631,0.8397498672374156
632,0.8624373767878625
633,0.8565360232240568
634,0.8116096594152933
635,0.8336656663011998
636,0.8273377683806292
637,0.8196779543573552
638,0.8342910156954594
639,0.7978817474576909
640,0.8513423271738646
641,0.8367322183453085
642,0.8332573991072806
643,0.8235806503747528
644,0.8270415595173836
645,0.8386021344529258
646,0.8393131373117545
647,0.8295763417429823
648,0.8500680758621995
649,0.8397629288537009
650,0.8285452830395451
651,0.8491204948424622
652,0.8484062034975398
653,0.8536470347846096
654,0.8291050307282574
655,0.8952790540942085
656,0.8353792295237565
657,0.8426488219386971
658,0.8171239257811806
659,0.8629414779588926
660,0.8771623168752787
661,0.8621689804004267
662,0.8268988056707063
663,0.8054830977299179
664,0.8118017662110595
665,0.8437189256073907
666,0.7997074213130895
667,0.8311579583881838
668,0.8250839120004235
669,0.8244425123557448
670,0.8445051004372464
671,0.8326316257401263
672,0.8100736474421755
673,0.8097324517512987
674,0.8300704869871893
675,0.8219982728664645
676,0.8436186688248904
677,0.8474806491570661
678,0.8305053948114316
679,0.8203617699205493
680,0.8100079823285341
681,0.8414554651540059
682,0.8477883100240808
683,0.807113186501869
684,0.8303324878407815
685,0.8251055703339182
686,0.813012181921172
687,0.8406454824451647
688,0.8160359862361856
689,0.8488945399876684
690,0.8415217655419838
691,0.8514111684293959
692,0.8426738001798328
693,0.8533120242060808
694,0.8718687608996605
695,0.8526567808367351
696,0.8486932363281007
697,0.8799791528969197
698,0.8385464921996401
699,0.8416818953675987
700,0.826765281310224
701,0.7970780535590846
702,0.8294193273927603
703,0.8260930314246151
704,0.8307629317045212
705,0.8266983274991314
706,0.8165902682067303
707,0.8057551733853127
708,0.8086860124445097
709,0.8437392524949142
710,0.7803260145559051
711,0.8033407254240893
712,0.8388991248443981
713,0.8347658410897119
714,0.8363355935825144
715,0.8078713895424324
716,0.7960948174052379
717,0.8086341290789492
718,0.8208147315856289
719,0.8356965250527376
720,0.7944190935231745
721,0.8626137673189598
722,0.8635364664261213
723,0.808215928269539
724,0.796414549518601
725,0.8677223756999136
726,0.8322950299669263
727,0.8243555764748175
728,0.8068237202701929
729,0.8414339106989863
730,0.8386711011877896
731,0.8180873561766207
732,0.8041690175169669
733,0.8632387183606625
734,0.8419147015187392
735,0.8075419578414696
736,0.8108440777947826
737,0.8120078731981384
738,0.8151160769310652
739,0.837088989276512
740,0.8458620822488867
741,0.8483547903844063
742,0.8713036588090934
743,0.8284469059366264
744,0.859908961597205
745,0.7957255932175227
746,0.870929872088537
747,0.8668092067723405
748,0.8225227315489152
749,0.8498236278796362
750,0.8191978904134076
751,0.8428209326791425
752,0.8862164983217665
753,0.8491510485101791
754,0.8418742200074187
755,0.841626328354987
756,0.8122700893177386
757,0.8540734166864061
758,0.8721055356126252
759,0.853985826491657
760,0.891694022791229
761,0.8684484875377487
762,0.8273866636788144
763,0.803523599991092
764,0.8389192434834011
765,0.8303533024363109
766,0.8013496985241993
767,0.8704389565582595
768,0.817914701470021
769,0.8605403724245559
770,0.8314412806666535
771,0.8153041027884447
772,0.8307173257303793
773,0.821636986406159
774,0.8386409127608289
775,0.86466251660225
776,0.851373325829627
777,0.8389522693469189
778,0.8167330094679134
779,0.8542791504676887
780,0.855118936708858
781,0.8494726605412941
782,0.8165007042398136
783,0.8201754964407413
784,0.8654230661209552
785,0.8629439371993871
786,0.8586765918748196
787,0.8390177801493707
788,0.8391386186246013
789,0.857469170125293
790,0.844222154529873
791,0.8390655276819694
792,0.8171089986028771
793,0.8771247702495505
794,0.8634285117809971
795,0.8607019674343367
796,0.8188874595837683
797,0.8818129267190294
798,0.8266761888717783
799,0.8333717830607603
800,0.8414403623536877
801,0.8534162738932329
802,0.8353837368334025
803,0.8472293176289115
804,0.8358269716346902
805,0.8355811587157281
806,0.8467922516505827
807,0.842705768285268
808,0.828476672633252
809,0.8173930299459794
810,0.8623580559062849
811,0.8668213161053481
812,0.8429391173714841
813,0.8594337869090615
814,0.810106952122792
815,0.8246857050945547
816,0.810598977293088
817,0.8364447179798767
818,0.8339759707805656
819,0.862563326005609
820,0.8661331602317446
821,0.8881474823197898
822,0.8450954330734687
823,0.8835987572371959
824,0.8854259644076228
825,0.8485682729631663
826,0.8343653397262096
827,0.8493550690636039
828,0.8327944714576005
829,0.8698413116913853
830,0.854086151403008
831,0.834049406564898
832,0.8467891993320952
833,0.8399879298727921
834,0.823948758673303
835,0.8172452011596911
836,0.7997636740508768
837,0.8422755810249712
838,0.8062495709552119
839,0.8032002272472406
840,0.881851319456473
841,0.8657879031961784
842,0.852874425589107
843,0.883598725621899
844,0.8813486510577301
845,0.8324219925173869
846,0.877349769230932
847,0.8297879142725529
848,0.8265061746545447
849,0.8708257155182461
850,0.8952803778805231
851,0.8791572906469044
852,0.8961666590395443
853,0.8533545686032182
854,0.8782477656839996
855,0.801546165299031
856,0.8380181825649674
857,0.810717893907657
858,0.8627982802361578
859,0.8726114416981096
860,0.8720914603589656
861,0.8653107194436921
862,0.8926479057305389
863,0.8760305151343346
864,0.8087127177735393
865,0.8758833246786942
866,0.8083571354773912
867,0.8352773448602221
868,0.8576793062478997
869,0.902830404569121
870,0.8675408640328576
871,0.844391899531236
872,0.8812127843588949
873,0.8139673120465624
874,0.7985048381140433
875,0.8551111314670149
876,0.824878788757615
877,0.8507459465943185
878,0.8607547713650597
879,0.8335084263465287
880,0.8600750065874309
881,0.8968519751913846
882,0.8383080629631877
883,0.8422903042429914
884,0.8418417259668692
885,0.8864108054683759
886,0.866509384356248
887,0.8370894387555428
888,0.8416881109285471
889,0.8548708071375822
890,0.8861437530873658
891,0.8567954642432076
892,0.8116755340444414
893,0.8845106133897054
894,0.8496087433182096
895,0.8550927236088013
896,0.8310049747427305
897,0.8771036675572396
898,0.8557736733555794
899,0.8712351206388023
900,0.8570279295782786
901,0.8712782890007302
902,0.8628573047903341
903,0.8404726530047687
904,0.8536777541142058
905,0.8800474725462295
906,0.855336361740892
907,0.8632055095623474
908,0.7580194025196962
909,0.8071809695878377
910,0.8524402566254139
911,0.8822537274427817
912,0.8761737323562864
913,0.8181744692191272
914,0.839020876082736
915,0.8693526751228742
916,0.7872897593633217
917,0.8761771529474679
918,0.8491600964437512
919,0.8385687142829684
920,0.8801516691113219
921,0.8867653953459333
922,0.901177728877348
923,0.8111409676973435
924,0.8824206977425253
925,0.8740671732846428
926,0.8728985980920055
927,0.8375877709511448
928,0.8860698429977193
929,0.8524055698996081
930,0.8495658941786078
931,0.8001089733203545
932,0.8382299379308653
933,0.8543177132001695
934,0.8910725606495843
935,0.8681601342909476
936,0.8806019941372658
937,0.8639159358259457
938,0.8635519441555847
939,0.8597561947324059
940,0.8275438802824779
941,0.8577871375689001
942,0.8544693147820054
943,0.8734771856247927
944,0.8935490470666152
945,0.8100888932267061
946,0.8389148211536499
947,0.9052259388554376
948,0.8743658588519172
949,0.8597490044813307
950,0.8662447950669697
951,0.870804152421413
952,0.9008361746053226
953,0.8573188335466825
954,0.8819207743431131
955,0.8272007457911968
956,0.8144801837702592
957,0.8290669471972575
958,0.8545521928660446
959,0.8465011359776481
960,0.911231923406407
961,0.8649762627684464
962,0.8543306466633991
963,0.8541758134961128
964,0.8833673740818835
965,0.8994048269171464
966,0.8898151617562562
967,0.8937407878407261
968,0.8543188218027353
969,0.8214656587428691
970,0.8496004395317613
971,0.8436213581423674
972,0.8251992650330067
973,0.9192746545055083
974,0.9004841847853227
975,0.8314326352693818
976,0.8737717866558921
977,0.8447761251845143
978,0.8351537612351504
979,0.9042485505342484
980,0.8565488315441392
981,0.875413450260054
982,0.8526808078642245
983,0.8599968960262695
984,0.8689719146152712
985,0.8189700633849738
986,0.8513443942339916
987,0.857757526854018
988,0.9053593008023388
989,0.8341762769334721
990,0.8376408160295127
991,0.857029143649225
992,0.8812779256930718
993,0.7963398669201595
994,0.8411935183864373
995,0.838215748564555
996,0.7860870624289793
997,0.834357797222979
998,0.859722730868003
999,0.8077883309885567
1000,0.8374393728433871


==> Figure/mistral_self_sampling.csv <==
position,value
0,1.0198160419639695
1,1.0925859828775664
2,1.079156304457942
3,1.0386402022195182
4,1.0634616039658642
5,1.0623454687239
6,1.0326594845840316
7,1.0775949045280475
8,1.0604154605749703
9,1.0956413554988922
10,1.1373694516468544
11,1.1099880617483884
12,1.0649614275708983
13,1.1270284806995448
14,1.129661239282167
15,1.0421732933043704
16,1.0573549862244227
17,1.0560469613210852
18,1.0208234107815448
19,1.0661735018997065
20,1.0526459372628918
21,1.0412888519911758
22,1.0585905288273119
23,1.062309432547478
24,1.0247510840788052
25,1.0329818403919733
26,1.0211444913187027
27,1.02206874529215
28,1.054904755932
29,1.0488908745562906
30,1.0244473949514983
31,1.083022127441834
32,0.9993236772112076
33,1.0663365965866416
34,1.0488000412197909
35,0.9865355222664126
36,1.0800085299917235
37,1.0603592163483955
38,1.1007962862410299
39,1.0680551087469565
40,1.0301138941577899
41,1.0708733085010753
42,1.0078086955538412
43,1.0437846863727767
44,1.0080665898156362
45,1.0209602864831524
46,0.9807834936173188
47,1.0047025867098585
48,0.9990105359273592
49,1.0224285811169493
50,0.9930264285665507
51,0.9988455641641034
52,1.055958216429485
53,0.98883787972105
54,0.9745671026061521
55,1.018917836898684
56,0.9944495386939816
57,0.978518090630664
58,0.996692522663461
59,0.9850753603941323
60,0.9822559308606617
61,0.9822995914400772
62,0.94895796644977
63,0.9411728569339098
64,0.9061388239410616
65,0.9606565940354004
66,1.0068278335879375
67,0.9607321305130754
68,0.9554968727848264
69,0.9286573598882769
70,0.9521938567206587
71,0.9930422079923985
72,0.9420298030172899
73,0.9057738184073078
74,0.9506932560104971
75,0.969047876366386
76,0.9302927119126047
77,0.9014330865612946
78,0.9342174486878334
79,0.8965706895706353
80,0.9333784164566181
81,0.8914283886163509
82,0.8761554802323414
83,0.9039419891398935
84,0.9357123649228308
85,0.9224852030083113
86,0.9226012832565272
87,0.9051086691860988
88,0.921290356129922
89,0.9056751429719846
90,0.9098149030522485
91,0.873997071759559
92,0.9100863734117494
93,0.9298752090427429
94,0.8752920124990927
95,0.9369131677801089
96,0.8847215955743085
97,0.8803934984578345
98,0.9016546327784125
99,0.885954394605817
100,0.8778448044659644
101,0.8821035541825711
102,0.8825991218891549
103,0.889313791971599
104,0.8887317378752296
105,0.855884601941269
106,0.8735202543162119
107,0.8925492895904891
108,0.8293039442167629
109,0.8498172312030121
110,0.8025244441358274
111,0.8441001297145473
112,0.8540999608078133
113,0.8641829974844236
114,0.8630980986005466
115,0.8550160612811635
116,0.8354800275391916
117,0.8534499218492704
118,0.8096159783145679
119,0.8384750779487672
120,0.8177896618047024
121,0.8112120801962569
122,0.8369755572041676
123,0.9104733077735699
124,0.836349343365002
125,0.8327292420686674
126,0.7875651613326055
127,0.8230172370480402
128,0.8043524691976967
129,0.8078294166175382
130,0.8152425048445675
131,0.7922289094099111
132,0.8304111952135991
133,0.7885291079071542
134,0.8096817907160259
135,0.8196232083185621
136,0.7923497250107562
137,0.7988637486417577
138,0.7944599507703503
139,0.8032440857493632
140,0.8202630150214081
141,0.8175863597458682
142,0.8052795365331452
143,0.8228406194791477
144,0.8090885375204171
145,0.8183809597037711
146,0.7986219428878624
147,0.8162057586581406
148,0.7916517645184347
149,0.7937639293956908
150,0.8849329122526949
151,0.7812890871044145
152,0.813187721168418
153,0.7898165095508943
154,0.7922147008921341
155,0.8155004464325826
156,0.7855704633267352
157,0.7890827591678417
158,0.791772476999648
159,0.7675640159966653
160,0.7665401536160931
161,0.7705637515250836
162,0.7777958880248879
163,0.7734484498752608
164,0.7978188142321883
165,0.7190943549561052
166,0.7600615367828945
167,0.8025751603876624
168,0.7997880644756746
169,0.779227167746055
170,0.7340916077269671
171,0.765967589599139
172,0.7974412136731573
173,0.7675466964477456
174,0.7081161877274492
175,0.7583969583767638
176,0.7443010733507798
177,0.7284459048950938
178,0.786290617639958
179,0.7492870818459292
180,0.7582873820807653
181,0.755713984213371
182,0.7095089852196236
183,0.7474080939215848
184,0.7479815247901157
185,0.7173087783628951
186,0.6866568739952191
187,0.7601977783760713
188,0.7503784599256001
189,0.7558999774800741
190,0.7117538790820301
191,0.714926257767793
192,0.7307776162392972
193,0.7171380176928618
194,0.7304088722115556
195,0.7702549192833803
196,0.6919706944463616
197,0.6941634276079693
198,0.7249821450521934
199,0.7015879954402136
200,0.7403563226402758
201,0.704966449968
202,0.6833384595274776
203,0.6761654875183264
204,0.7397707009840343
205,0.7357880022255622
206,0.6756163049349145
207,0.7402679069315052
208,0.6875981165256655
209,0.6455419603623627
210,0.7269242650112073
211,0.7495921172629302
212,0.7232115230536532
213,0.6853960354287084
214,0.6880233524191888
215,0.7345250995763144
216,0.6983163233186854
217,0.7545064096792122
218,0.7362796466145389
219,0.6287361812124318
220,0.6940221831234827
221,0.654446997011062
222,0.7304312866405474
223,0.7324974379160211
224,0.7215885155793609
225,0.7207733519004116
226,0.7136375584329769
227,0.6933313016796433
228,0.6931968818408293
229,0.6956060709989325
230,0.6866478789164723
231,0.6615716507786645
232,0.6971419937837459
233,0.7068032187813785
234,0.6870956604484052
235,0.6837874415082867
236,0.6876733282600384
237,0.7064901575921909
238,0.695779848342641
239,0.659858358118154
240,0.7337942078404084
241,0.6984082264572591
242,0.7221067099882479
243,0.694172104111256
244,0.6845420474649756
245,0.7146328645310034
246,0.6877669609203421
247,0.6985454819213598
248,0.6656036919741847
249,0.6522375209739484
250,0.699322812037464
251,0.6913958119603525
252,0.6769889860307823
253,0.6837694964094805
254,0.6457193921098819
255,0.7490208134019656
256,0.7188383011869621
257,0.6593834135247153
258,0.6459813171469038
259,0.661792190796866
260,0.6675910993875415
261,0.6629240504562764
262,0.6585948176485343
263,0.6657745531171999
264,0.6483288307997995
265,0.694011595698578
266,0.6401313996225181
267,0.6754756025949407
268,0.6622587563406699
269,0.6555202132103322
270,0.668348996414993
271,0.6532249438830098
272,0.6303115338156497
273,0.6674017308531373
274,0.6766856080009626
275,0.6590290342011031
276,0.6470085076067477
277,0.6525041428437659
278,0.6569354925637221
279,0.6471465799744666
280,0.646087062387128
281,0.6334378617974425
282,0.6519039624436784
283,0.6443724689007884
284,0.6131799223821158
285,0.6356729312388212
286,0.6911440999373603
287,0.6223269589176278
288,0.6728299759544966
289,0.6374946499148815
290,0.6012428941373448
291,0.656830724056923
292,0.6309064502464723
293,0.6130016796084485
294,0.5875610812081756
295,0.5958963496538545
296,0.6285072414793955
297,0.6964562510220317
298,0.659937758694845
299,0.6238275338104377
300,0.5970455265459812
301,0.6270734752862926
302,0.6059392724438792
303,0.614385553665158
304,0.6337957093559862
305,0.6324777480055405
306,0.6371633803539258
307,0.6059121848745775
308,0.659566337722785
309,0.627069857007546
310,0.6332086126216147
311,0.605300358044609
312,0.6411498273604014
313,0.6411166546808954
314,0.5935959059855338
315,0.6613161102589887
316,0.5888306082861987
317,0.590773547710276
318,0.5931405874132639
319,0.656128184138706
320,0.6354395824050881
321,0.5707928723767517
322,0.5593333248383531
323,0.6196273943711156
324,0.6180180100111827
325,0.6512238131427653
326,0.5956430054961545
327,0.6389161678011331
328,0.6196062655602659
329,0.6045497308896411
330,0.5886625541182002
331,0.5926679603759444
332,0.6019040116655004
333,0.6111393242686517
334,0.6141625090851645
335,0.6321194226667584
336,0.6539171442837716
337,0.6146861028007928
338,0.5609806923366828
339,0.6168981712104024
340,0.6011009351289486
341,0.645971212303011
342,0.6214290977447636
343,0.6067536420936005
344,0.5623917650971915
345,0.6145523893684797
346,0.6205157863244453
347,0.6010642319614633
348,0.6535563168203936
349,0.6074429665042241
350,0.6052957605180593
351,0.6527867587453663
352,0.6216320463288671
353,0.596564624029231
354,0.6470792237577626
355,0.5708876620721576
356,0.5721231636222215
357,0.59753340939711
358,0.6275097618176051
359,0.6388279992805627
360,0.6444220781232904
361,0.6367984771456369
362,0.632463277982317
363,0.6110815815424773
364,0.6146832097498179
365,0.6227163861519127
366,0.59303250223242
367,0.613919890676192
368,0.5838807985944021
369,0.554714394958163
370,0.628068533265226
371,0.5743975669521527
372,0.6023833624874193
373,0.6342609729326885
374,0.5569892665814586
375,0.5707694701839083
376,0.59407923166862
377,0.5800683083675297
378,0.5613438968142184
379,0.6111254966473174
380,0.6188659559833163
381,0.5635636440916115
382,0.5577411386578807
383,0.5979819056348121
384,0.5371525493699819
385,0.5622690073975213
386,0.5515780457380354
387,0.578022238415877
388,0.5984061062017076
389,0.54847866771359
390,0.5477652577649288
391,0.554735922944104
392,0.5474859351398668
393,0.5838391610268352
394,0.5762616096614348
395,0.5921515598376564
396,0.6113534575203688
397,0.5342153359756925
398,0.5728062956642799
399,0.5608832476597727
400,0.5694471177385292
401,0.53518591434502
402,0.5711831003189615
403,0.6177737867390019
404,0.5983808268785338
405,0.5848927520936845
406,0.5797364801340642
407,0.5880949891301497
408,0.5719956372094971
409,0.5816829881765958
410,0.5493249931439795
411,0.5690511838057931
412,0.5915815498917346
413,0.585298351722936
414,0.5613637614246165
415,0.5434760618756462
416,0.5749557726965007
417,0.576650523745707
418,0.5559896321710007
419,0.5714725844119684
420,0.5569977220724879
421,0.5823391534846757
422,0.6000077090888524
423,0.5795774331486917
424,0.5996722404778202
425,0.6129335041527569
426,0.5823542885716629
427,0.5650351855291673
428,0.6020556023081848
429,0.5629303997224335
430,0.6070034234998231
431,0.5919652103333858
432,0.5165434307182543
433,0.6123025069418344
434,0.5626336354634288
435,0.5438245494025636
436,0.613948574101923
437,0.6601815689754561
438,0.6131359472515193
439,0.5765657210465345
440,0.5836076573197123
441,0.5808548061311302
442,0.5399894035765961
443,0.5963316899363136
444,0.559816877146477
445,0.5431198763132791
446,0.5565751768621751
447,0.5722388057598161
448,0.5436961975630801
449,0.623924463450042
450,0.5973066212127897
451,0.585563001768908
452,0.5963244215417908
453,0.5533846415043678
454,0.5519866867947946
455,0.6335046906700564
456,0.5757998723675553
457,0.6692900869447923
458,0.5844841080352302
459,0.6025185429288495
460,0.5934702356117991
461,0.6135368152118175
462,0.5889191873105886
463,0.5605917459576333
464,0.5667150031809426
465,0.5500312064946355
466,0.5467448917678576
467,0.5556712761163058
468,0.5502908736581059
469,0.5729390460228466
470,0.5628022452880753
471,0.5614114308169402
472,0.5452107075795186
473,0.6098121928334823
474,0.5965237828356963
475,0.5639309488076191
476,0.6032705106528005
477,0.573644036296398
478,0.575820630943663
479,0.5815219043762664
480,0.5556185250596007
481,0.5351649125041636
482,0.5833764563646315
483,0.5629237769609348
484,0.58119489537975
485,0.5558244105974721
486,0.5282751126783302
487,0.549606912631415
488,0.5271879888735681
489,0.5379531455101307
490,0.5445314383388667
491,0.5572001228400904
492,0.5579481366794993
493,0.5949442636047364
494,0.5228897786400687
495,0.5475596545800857
496,0.53520084144733
497,0.5310276144867335
498,0.5603126459193272
499,0.5880524648602827
500,0.5362803641545328
501,0.6500912153521744
502,0.6030881101067392
503,0.5254481326534454
504,0.5765892297269488
505,0.5279773345641899
506,0.6045489912242235
507,0.5843239993893663
508,0.5599522282753583
509,0.6170357710472492
510,0.5788641226642736
511,0.5354273937593771
512,0.5334868357835433
513,0.5966418654875374
514,0.5824638880445391
515,0.5694680925269918
516,0.5024201600452305
517,0.5859077504079325
518,0.5425487562983065
519,0.522063505006662
520,0.5476756294256757
521,0.5302783006999078
522,0.5849392594333497
523,0.6073768804295046
524,0.5321443621566146
525,0.6131762366023815
526,0.5876057964733272
527,0.580056439289294
528,0.5830239860785265
529,0.5782810277829056
530,0.5681896486854586
531,0.5751203479459521
532,0.5728119302211135
533,0.530778164828852
534,0.5193819453028689
535,0.5108316714467408
536,0.5070396929804617
537,0.5280526531197643
538,0.5759160182707307
539,0.529488319669037
540,0.5060954490422321
541,0.525012708745631
542,0.5147117442108353
543,0.49010770316447844
544,0.49321300981881916
545,0.5379685445428685
546,0.5521804469649011
547,0.5633865454499173
548,0.5801486070542844
549,0.4774723253265493
550,0.5308684098806135
551,0.5917807312511113
552,0.5362035010265246
553,0.5453619947211166
554,0.5022296553832671
555,0.49519439446571367
556,0.5006319126915488
557,0.5469173167415697
558,0.5717352451496472
559,0.54840767352608
560,0.5481029546739417
561,0.5538778775493615
562,0.5277193751700024
563,0.5294661557545639
564,0.5470901640919712
565,0.5913734838964061
566,0.5501552794326908
567,0.46335327403620186
568,0.5276306270007924
569,0.5355049883816642
570,0.5319498521771286
571,0.5535943515057377
572,0.5070342662007623
573,0.4968466299154155
574,0.4971912734710859
575,0.536017448979619
576,0.5310479641869802
577,0.491502310691216
578,0.5392597773738828
579,0.5382313695202209
580,0.5573228707731638
581,0.4646144726871551
582,0.5275976498631773
583,0.48227706811541404
584,0.539660234411259
585,0.5075882564280959
586,0.5033130067687438
587,0.5442371808119125
588,0.490958262811393
589,0.5124806112814428
590,0.527648739412797
591,0.46736003309740154
592,0.5144054985353096
593,0.5202409605617981
594,0.5004790781841723
595,0.5061167825938131
596,0.5426647011435526
597,0.5500915294074726
598,0.5440995369671499
599,0.466414888116137
600,0.5233626500646494
601,0.5801282770560584
602,0.5166206851748679
603,0.5542739957818977
604,0.5348692803670937
605,0.5064848830563645
606,0.4947572830114542
607,0.4831120034071861
608,0.5029716177220054
609,0.5314613290859833
610,0.5394116694621516
611,0.5590226072389335
612,0.5060964916720775
613,0.5170397074536897
614,0.47520386519990937
615,0.47272003667881973
616,0.5148323104143743
617,0.48477137238350443
618,0.5050215025264644
619,0.5116991105102938
620,0.42140741163228534
621,0.43893919792269026
622,0.5254120284040803
623,0.5246151205578444
624,0.46655577644645846
625,0.500477630230505
626,0.5269400604431819
627,0.48294557244695036
628,0.44542648428704235
629,0.45024371308534544
630,0.4698711577448529
631,0.5161946231328973
632,0.5001449540934659
633,0.45464556904612896
634,0.46324760067112014
635,0.5557986335756103
636,0.5251671036788241
637,0.4813993400861851
638,0.4666504747900904
639,0.5222022237545426
640,0.48506428119166717
641,0.47317665639237305
642,0.47959662492374283
643,0.4869394808742182
644,0.5320286169517267
645,0.5341952138194276
646,0.4565837197403285
647,0.5476443605651742
648,0.557389706416685
649,0.45796770695075484
650,0.441430879322632
651,0.5335794815858429
652,0.47780840605480784
653,0.5552967702938023
654,0.5201860496256403
655,0.4985458255940666
656,0.4819797253399705
657,0.49679699096906926
658,0.45964464552511863
659,0.5137152202516405
660,0.5100610469215311
661,0.4765615821229574
662,0.49387439621879736
663,0.4554611708653553
664,0.40614496522184435
665,0.48306018449101645
666,0.5058490987596753
667,0.46748330752183614
668,0.4539613858206257
669,0.46457010871701726
670,0.4906413193968358
671,0.5692983642807297
672,0.5343349894319179
673,0.5528930610419519
674,0.5705556146358889
675,0.5324353564256395
676,0.5158687342506433
677,0.5462459637185068
678,0.546753445805658
679,0.5002603497894814
680,0.48657071972914706
681,0.5434604550807565
682,0.4676387146453865
683,0.5240330761600936
684,0.5208591749733864
685,0.47446970625269275
686,0.4774972197564085
687,0.4980886823053899
688,0.49550236154117355
689,0.43654214570766775
690,0.48941382671879713
691,0.4983250987829661
692,0.515202618886509
693,0.4974942845939713
694,0.5095435991542773
695,0.5224293769121539
696,0.446205169205544
697,0.5076435743139889
698,0.49224788365991257
699,0.49140929935442146
700,0.43838928431761287
701,0.43318662855086953
702,0.5106519649700546
703,0.5472746021858163
704,0.550017730763222
705,0.529947959775781
706,0.5224558154117841
707,0.5595633486974902
708,0.5040248076577528
709,0.452414140725513
710,0.5345128852945706
711,0.4728434973665186
712,0.5046755021789922
713,0.4455349680248634
714,0.47666727049794727
715,0.55637246646803
716,0.47694448781558874
717,0.5265582958201918
718,0.4790106684377661
719,0.4491577894944853
720,0.4925325198347493
721,0.45351322585129383
722,0.5615433956209442
723,0.4513655176091044
724,0.5040294444231866
725,0.46133671050522285
726,0.428404242653468
727,0.4839474580258618
728,0.46222345699805867
729,0.45086102779202986
730,0.4883948735267402
731,0.4782370339372095
732,0.48337045891110136
733,0.5393326422985478
734,0.47332079687584877
735,0.5466218139054327
736,0.527852930485629
737,0.544478979173955
738,0.497280606226393
739,0.5853605973079639
740,0.5053745311083652
741,0.46043481163277905
742,0.5079732600002173
743,0.40863595103987777
744,0.4850237955262767
745,0.4375761990245743
746,0.49167423829597395
747,0.4299538680438517
748,0.4237209651712853
749,0.4461038952861345
750,0.4898268198005415
751,0.46485495920362707
752,0.4061430576364704
753,0.5456963974693884
754,0.4593982959884628
755,0.46794910176340004
756,0.45631650783269484
757,0.37391960240759803
758,0.5077239577397827
759,0.43702496041587346
760,0.40253256411066274
761,0.5595608089101203
762,0.45425523639367205
763,0.473883878469454
764,0.4684656045278772
765,0.461000939887081
766,0.48586894686062715
767,0.4346064796267819
768,0.4706780898864837
769,0.4627207672255155
770,0.5239469278752137
771,0.508969678452832
772,0.48389614872871245
773,0.44216261568462384
774,0.48686174905539026
775,0.5290838234228742
776,0.5350597296805333
777,0.45581341498356664
778,0.4790878948087714
779,0.4511201782011057
780,0.5306541463634469
781,0.4678232143103093
782,0.48835980667252066
783,0.5438707425390155
784,0.4872247483060116
785,0.4583094339583452
786,0.5355129497256644
787,0.4593560001684706
788,0.499737505282976
789,0.502997937776675
790,0.4607466684795169
791,0.5237994468185581
792,0.4909917518117082
793,0.47061287166082927
794,0.5124684487511384
795,0.4552889298193834
796,0.5270866562954748
797,0.4992905014015474
798,0.4742193684911371
799,0.4669862454848994
800,0.44567406601831516
801,0.49518002167272257
802,0.48394572665604846
803,0.5005844788736978
804,0.5573094701429787
805,0.49140865189854954
806,0.45923370946371156
807,0.48893017806824063
808,0.48998538292336397
809,0.48728866526246445
810,0.4749191201214963
811,0.49816165020878256
812,0.5035597118268484
813,0.4874522295491499
814,0.4673423233133096
815,0.4528328051974173
816,0.42202384572417795
817,0.5709087535631313
818,0.4227851669092485
819,0.4639376319859967
820,0.5587058638989354
821,0.4228179709642861
822,0.4859222006069
823,0.49672201201762584
824,0.4703770718879289
825,0.5033653705614258
826,0.5438650472846037
827,0.4469920117127052
828,0.4623699549307315
829,0.5427466156886384
830,0.48073234576900803
831,0.477232788774585
832,0.4780933771446179
833,0.4222193882747116
834,0.4029282979182489
835,0.5312969368025547
836,0.5307087029249354
837,0.5183795440494092
838,0.4271769578665441
839,0.4744816765437668
840,0.48552343050978414
841,0.4649503903487332
842,0.44861282549502096
843,0.500620320824723
844,0.46505214411962065
845,0.4579349519208802
846,0.4454727756299731
847,0.4575089823491488
848,0.45829404710058486
849,0.4928208566555985
850,0.42079367776105797
851,0.4717252433930232
852,0.490357125696992
853,0.5296599140119427
854,0.4821401194369053
855,0.5058813481004589
856,0.43279258211078586
857,0.48021226109997367
858,0.46293341116973363
859,0.4575726295042221
860,0.5144620478242667
861,0.4189034369037373
862,0.53861393164567
863,0.47734203765951566
864,0.4291972191395413
865,0.493569024070725
866,0.509210181174943
867,0.5296174741343085
868,0.4277367359809603
869,0.5592839602154268
870,0.49107901426165
871,0.4172135105435372
872,0.5317065996150252
873,0.4779843974227223
874,0.41793771754618025
875,0.40532159841487636
876,0.5011885885014751
877,0.5128615016197174
878,0.4159031749826473
879,0.4947176627147309
880,0.4641272617891088
881,0.49234278264206344
882,0.4682901077513801
883,0.4635952228795066
884,0.3916338806192002
885,0.5128267692994435
886,0.5153402834864782
887,0.45086612822063016
888,0.4480094383974997
889,0.5157263815620661
890,0.4186125874589234
891,0.44316854918372606
892,0.48912656020229067
893,0.4635760645506683
894,0.4813864436784682
895,0.4892415240490309
896,0.38115572584213747
897,0.4061693951050709
898,0.5348634845317618
899,0.5045387148477634
900,0.4835600664137953
901,0.4742011667609854
902,0.5583211410590517
903,0.4089100905188497
904,0.4290061496564686
905,0.5199692914659013
906,0.5094534263710692
907,0.38821476795239196
908,0.4283145061959326
909,0.4865583834671712
910,0.45207513407846267
911,0.39676229121013895
912,0.3797197565659081
913,0.45053739670972365
914,0.4286122663157977
915,0.5451978749162554
916,0.405307507601618
917,0.3549286808581257
918,0.4390165177147012
919,0.4260622586651017
920,0.42110763583718036
921,0.48952372839200003
922,0.44353581084259136
923,0.35986989404946623
924,0.5182801037490353
925,0.5254931439494732
926,0.45777980545381564
927,0.3980213015068161
928,0.5187420326808827
929,0.43708606217816953
930,0.45319455663935193
931,0.5605113650633549
932,0.43128679681003423
933,0.40269823377803343
934,0.4408261078295814
935,0.5094033654793142
936,0.4618359887423231
937,0.4501664338138737
938,0.3900062734691084
939,0.4462419359788166
940,0.42383667974067185
941,0.46740563362459314
942,0.546931063382769
943,0.4428534905697966
944,0.46064043595238063
945,0.5577283138840113
946,0.4215631289728438
947,0.43674865637278504
948,0.4713380776846289
949,0.41526669623752893
950,0.37680451778119695
951,0.40272940053355616
952,0.42191868029595464
953,0.46729883215442913
954,0.4513050206150373
955,0.48924190314601346
956,0.4303468282974972
957,0.4357582863579095
958,0.4558104000718368
959,0.446449635203813
960,0.4942785141818572
961,0.391159221225151
962,0.44058087896731774
963,0.5227960841735694
964,0.5376607114207959
965,0.391764968398154
966,0.3906775371285487
967,0.4633177772234666
968,0.5492378484716621
969,0.4253279596510843
970,0.38515861345740154
971,0.39054876529998794
972,0.5576271449665224
973,0.4151292463735863
974,0.3763031633393769
975,0.4411598580033708
976,0.5993820557566835
977,0.4356766672149929
978,0.48802537968682363
979,0.4782940888522987
980,0.5076535718263857
981,0.39249487185021353
982,0.3936610379061967
983,0.4537033968471996
984,0.39872941606202955
985,0.4694635711529566
986,0.4623526031890386
987,0.29350545734843786
988,0.36493632726160424
989,0.4871931882164336
990,0.45279068692595453
991,0.4199808524691828
992,0.5009567418917632
993,0.4854809118347512
994,0.39642157006200607
995,0.49037552018420094
996,0.38620540940150927
997,0.4165431315721117
998,0.5845693094105614
999,0.4272492315805813
1000,0.363401751563319
1001,0.49421205747079744
1002,0.41164480947000154
1003,0.4583319935432224
1004,0.40219030266674133
1005,0.5763699238570074
1006,0.4940819728393058
1007,0.42383522202094664
1008,0.5608178496712957
1009,0.48558502480556315
1010,0.38464506787529057
1011,0.43635621386503265
1012,0.39933429704085527
1013,0.465426745630019
1014,0.4455345406971507
1015,0.4483584753196524
1016,0.496959247897796
1017,0.5252131812116582
1018,0.4070390263144155
1019,0.4420670021338367
1020,0.428794142807514
1021,0.48137007899545603
1022,0.4619904201978416
1023,0.39166026290561773
1024,0.42050977618734464
1025,0.4603602044332759
1026,0.483317170981174
1027,0.46578105111015133
1028,0.40454246137715005
1029,0.33584537728392827
1030,0.35771680698667585
1031,0.3381919039553807
1032,0.511513483180123
1033,0.5525123535371639
1034,0.4474140445643228
1035,0.4246900647389277
1036,0.4332433180482683
1037,0.4169274014486944
1038,0.4309823879371541
1039,0.47858128329522276
1040,0.3950151997202415
1041,0.5340209080523577
1042,0.5404139983994891
1043,0.4589226075699805
1044,0.4187601339212747
1045,0.3241807044506356
1046,0.37791624175461397
1047,0.4020188483925753
1048,0.475886997749504
1049,0.3932585969750521
1050,0.44836160533112873
1051,0.41746339763743934
1052,0.4280461683007425
1053,0.4351314668459847
1054,0.43572162423969407
1055,0.4972094793221409
1056,0.4698021697696545
1057,0.4828714119415517
1058,0.5220282622902824
1059,0.42385930715916353
1060,0.514534107645666
1061,0.443541126440876
1062,0.4339252080930359
1063,0.4176521234649071
1064,0.49987086531112535
1065,0.42961710197119096
1066,0.3576636796784169
1067,0.4256736529126728
1068,0.4706078863549664
1069,0.40902291176044697
1070,0.4468309754993011
1071,0.41313197498592813
1072,0.45360451336679397
1073,0.31640518562615955
1074,0.4043697250602212
1075,0.45085417900006286
1076,0.4007572320970762
1077,0.36696971746444923
1078,0.37880369935077346
1079,0.4686094599042738
1080,0.4531483520514538
1081,0.31550957365995513
1082,0.4333107363507304
1083,0.38199604130588943
1084,0.35407001336485183
1085,0.39510342720109093
1086,0.4463087237130069
1087,0.3989550216499146
1088,0.45612543237563324
1089,0.4899387530949218
1090,0.396461139161693
1091,0.38475780348842775
1092,0.41497740013545525
1093,0.419727541281219
1094,0.4775892133724099
1095,0.4341795887111003
1096,0.41038638864520166
1097,0.44465035201018543
1098,0.49758044571435733
1099,0.47672919386136275
1100,0.518755789631528
1101,0.4755240617609342
1102,0.42388280452043153
1103,0.4346116370630319
1104,0.419348424743087
1105,0.43528796538149805
1106,0.4822108405536659
1107,0.44799036201195547
1108,0.4250174907161158
1109,0.5251122785947344
1110,0.49913303432714895
1111,0.5486069822857796
1112,0.40179683460774807
1113,0.45730629600383604
1114,0.37946981498259336
1115,0.47670490248856373
1116,0.41685175621084125
1117,0.46348667811945365
1118,0.4499934459866026
1119,0.4546484392959982
1120,0.6693027305807655
1121,0.42926247328747247
1122,0.39464921088999394
1123,0.34027225767803887
1124,0.5012028653545447
1125,0.3949527088044335
1126,0.3439733298956595
1127,0.42503370261626944
1128,0.4799447271994507
1129,0.3647850062976756
1130,0.4358694715200788
1131,0.4299130299920845
1132,0.37377116690525586
1133,0.5167629086680381
1134,0.4821432224687919
1135,0.35444154883175183
1136,0.3852311868496233
1137,0.43978001185596965
1138,0.39445426881720713
1139,0.4780215477115642
1140,0.474775337448265
1141,0.5099651419231341
1142,0.3693344275684971
1143,0.33826085526076977
1144,0.44248946552603113
1145,0.43899189692834867
1146,0.451144095937209
1147,0.465211806355137
1148,0.4415794187925466
1149,0.3788081293126966
1150,0.38448011082089656
1151,0.3937202812363928
1152,0.43667110590775393
1153,0.4778851130840349
1154,0.42549009184408965
1155,0.40090041876703936
1156,0.4444376156013405
1157,0.40681505548966906
1158,0.5723058767113038
1159,0.405677538387252
1160,0.356955636194664
1161,0.33236647311803186
1162,0.35900094827539497
1163,0.32831106132729826
1164,0.4906938402483105
1165,0.3870813237628137
1166,0.4275287053670074
1167,0.42402986854638014
1168,0.5178400985374101
1169,0.3057103714164538
1170,0.3926721632453045
1171,0.3777450332540851
1172,0.3305665114773506
1173,0.44938226764150285
1174,0.3683862637604074
1175,0.37357687249087523
1176,0.4000652972237545
1177,0.36356130942376386
1178,0.435125791519393
1179,0.35355338175569384
1180,0.4212199438723859
1181,0.484532262345902
1182,0.437804825898508
1183,0.39320409791967736
1184,0.34904874508727024
1185,0.34824728284346024
1186,0.4499104787094103
1187,0.4255732368411327
1188,0.46561079008347545
1189,0.43267195534840613
1190,0.3860031658675493
1191,0.3348199897396893
1192,0.3742389691270559
1193,0.36933617366485266
1194,0.48721126093657785
1195,0.4357485407131692
1196,0.4575429702322158
1197,0.4480316039369469
1198,0.5037588654688971
1199,0.570491173183265
1200,0.3315464708023879
1201,0.3251819701717303
1202,0.4176473565048782
1203,0.3672391634900905
1204,0.3609442294322166
1205,0.365287275564393
1206,0.37164533526827165
1207,0.35965342823096924
1208,0.48402931746930955
1209,0.38888207124665336
1210,0.40894330181743316
1211,0.4409978217383608
1212,0.2716884109617243
1213,0.4889313997463096
1214,0.359902303259732
1215,0.5014910537814751
1216,0.3621849567991994
1217,0.3672204770314328
1218,0.253605639769343
1219,0.3790043269305135
1220,0.36314659590075554
1221,0.5651865178927125
1222,0.4135074508067093
1223,0.41801589182290255
1224,0.43247740098066145
1225,0.3883487914878406
1226,0.32278380765134235
1227,0.4438923990790929
1228,0.3477986578145755
1229,0.3610136729764858
1230,0.332643620532212
1231,0.33847580757135065
1232,0.44412288395770394
1233,0.4548713467902157
1234,0.312477197868
1235,0.2940925076993667
1236,0.3879841926560397
1237,0.3840955633741762
1238,0.28004820003964226
1239,0.3001418142284632
1240,0.31111049047948597
1241,0.37512912724995695
1242,0.32891452931569365
1243,0.31890123605650406
1244,0.34008242809307615
1245,0.484748270920381
1246,0.5557291921287871
1247,0.31596411988276274
1248,0.4487573304532585
1249,0.4577127766743751
1250,0.43963517913494976
1251,0.42135897974340736
1252,0.3647867501508549
1253,0.277457294521084
1254,0.29088995617637325
1255,0.29105973344931657
1256,0.31514653954470434
1257,0.27100790798449786
1258,0.41219310353342226
1259,0.37077780840085517
1260,0.2489177773322904
1261,0.42493994005661995
1262,0.48684234979939695
1263,0.4123038715270064
1264,0.3790854017893277
1265,0.3331469893623527
1266,0.25746118842282695
1267,0.3795468371708049
1268,0.525835872970598
1269,0.4420280290153893
1270,0.43150830283929875
1271,0.5060347746928282
1272,0.34524640101085496
1273,0.3557990490903553
1274,0.3781671080453124
1275,0.3471979337785051
1276,0.33513445138735626
1277,0.4644238886284653
1278,0.32584511881086875
1279,0.44640394661742844
1280,0.39339212057001505
1281,0.3834529991774507
1282,0.29712784598992065
1283,0.4382286814862038
1284,0.40328341264062567
1285,0.46488830672264425
1286,0.437301908836535
1287,0.3047333255490636
1288,0.40944444854780915
1289,0.42892560316592443
1290,0.3066568687697528
1291,0.49558647374418446
1292,0.33810375677880045
1293,0.626969643543261
1294,0.4877780027780803
1295,0.2153904527227054
1296,0.39613174142280716
1297,0.35985968623713854
1298,0.3792031661715286
1299,0.3571662609225573
1300,0.36908037705136076
1301,0.302018726152744
1302,0.41020328662220923
1303,0.38390199476405623
1304,0.28033097923573874
1305,0.4055537299570966
1306,0.39970679988193303
1307,0.46044080841994167
1308,0.46200837153617025
1309,0.37587158750210803
1310,0.3681977448751054
1311,0.3842895172674419
1312,0.39642761508065993
1313,0.344492289166233
1314,0.35505012172152584
1315,0.3993878906457474
1316,0.3914946177122156
1317,0.4995858417746487
1318,0.4823771607939547
1319,0.3720619555521174
1320,0.39670175499341576
1321,0.28057372690858995
1322,0.35591224958482515
1323,0.3592993834396414
1324,0.4256508597295638
1325,0.3006670777518435
1326,0.2766080400918305
1327,0.2779545355405116
1328,0.3501578388596971
1329,0.26182237384100154
1330,0.35167796982988186
1331,0.35255603570160926
1332,0.29209798397303227
1333,0.3483376519621176
1334,0.37208117989939843
1335,0.314108203428237
1336,0.37787480357185776
1337,0.3983505453558201
1338,0.3255854804211734
1339,0.31387275616492644
1340,0.33771111464635106
1341,0.3855656118338278
1342,0.39431781621047535
1343,0.42107304902903453
1344,0.4776410409399665
1345,0.5204839427428417
1346,0.42847957872739967
1347,0.3365926922390259
1348,0.2936164478640988
1349,0.28568890131098384
1350,0.35980148524047734
1351,0.3058503027058534
1352,0.24482998327252045
1353,0.37569918604299407
1354,0.3545032437545942
1355,0.2885344927925407
1356,0.33088809112004924
1357,0.42274579155307374
1358,0.3557538468730531
1359,0.29581685066335484
1360,0.31068915696000793
1361,0.28176959624253917
1362,0.38581946884410795
1363,0.3573593018007062
1364,0.3386854304978651
1365,0.4069090280035346
1366,0.4051914540338609
1367,0.3941973781460948
1368,0.399241018336213
1369,0.3877101071002855
1370,0.3275305229154176
1371,0.4140939785134607
1372,0.32891463541892546
1373,0.289540193651395
1374,0.2838634459238298
1375,0.4098010386074928
1376,0.2657447911607514
1377,0.2647530357758337
1378,0.3869819241897234
1379,0.2916518099210454
1380,0.29715880144547985
1381,0.29318545613202424
1382,0.39222884691411025
1383,0.42054520126135614
1384,0.21747864808867418
1385,0.22460899396183662
1386,0.26955415819433554
1387,0.2922804740349157
1388,0.4023831369918153
1389,0.5402940931978839
1390,0.33702399209819023
1391,0.22631902663093534
1392,0.33249458820897915
1393,0.3594550176835599
1394,0.2704524398471324
1395,0.38252048788424187
1396,0.24874548926788298
1397,0.20026174798137542
1398,0.31796759396199387
1399,0.5043708910754051
1400,0.41794656628044563
1401,0.4177682191519881
1402,0.5923664830120408
1403,0.3706392328445657
1404,0.4723964341268067
1405,0.31484980559624753
1406,0.3245564365790698
1407,0.40794698023970183
1408,0.3319788476720058
1409,0.4469368473156821
1410,0.2802599889737988
1411,0.3504768769043523
1412,0.32732525162718534
1413,0.32668030944999354
1414,0.34958710566184875
1415,0.2320134217398534
1416,0.413724815079068
1417,0.26531553633985033
1418,0.2817785472955737
1419,0.5021765700011173
1420,0.398850126855701
1421,0.31031660837528574
1422,0.31385360307963606
1423,0.4213764791660258
1424,0.32959948926111826
1425,0.3379767218041302
1426,0.39881971333941213
1427,0.3567789087474143
1428,0.39457034181847345
1429,0.2657596141190313
1430,0.2857646127224386
1431,0.48141395175522916
1432,0.3005472909696956
1433,0.6203498689088569
1434,0.6713051175592784
1435,0.3802121674950373
1436,0.22156652151308187
1437,0.24998377631709864
1438,0.19596331152941798
1439,0.2699335590427614
1440,0.2923220144369219
1441,0.39825352714020573
1442,0.2681129310530631
1443,0.2918862667164541
1444,0.39753664518778
1445,0.429464432666284
1446,0.2792767787953958
1447,0.1738971799599082
1448,0.4120917431053202
1449,0.3890236656867468
1450,0.2534354669167906
1451,0.20222378851179879
1452,0.26078861418150245
1453,0.41966045102585764
1454,0.296411585006038
1455,0.3812884372612908
1456,0.42727017747013823
1457,0.4195337119708615
1458,0.29281001468871554
1459,0.4902511206489529
1460,0.5967613797876125
1461,0.25518510057877836
1462,0.47962331234510036
1463,0.41272457952804004
1464,0.4626413502623796
1465,0.32937774370084993
1466,0.3180720853675603
1467,0.27690481515919724
1468,0.2892423183911004
1469,0.4585271830388794
1470,0.28636613034602865
1471,0.22651878445949955
1472,0.27327850717475555
1473,0.23798423650336908
1474,0.2714060686523325
1475,0.3341250039894714
1476,0.22720140432485633
1477,0.3206979267549929
1478,0.26581709406398296
1479,0.291842983257177
1480,0.2528135784889229
1481,0.39681220153402785
1482,0.34324669805495167
1483,0.24609798948457318
1484,0.4257800420932175
1485,0.15298960560984756
1486,0.46616087078241614
1487,0.26221419473823426
1488,0.31103716315433955
1489,0.350183241253257
1490,0.46561955075135875
1491,0.383850592448869
1492,0.3052793690714074
1493,0.3560930488767972
1494,0.3553277860021083
1495,0.2842515527298581
1496,0.41637895583610424
1497,0.33049747679007513
1498,0.23436330813855294
1499,0.549957949226301


==> Figure/mistral_self_target_kl.csv <==
position,value
0,1.2924376893774392
1,0.6546003495450959
2,0.673515543288709
3,0.8192688367884211
4,0.901440774628127
5,0.8802329467251797
6,0.6740941622012295
7,0.6614488630227086
8,0.7296860130018259
9,0.6818869341003214
10,0.6474957870126598
11,0.6778146024770207
12,0.7519207224844461
13,0.656817736820317
14,0.7404940131373255
15,0.7152424349043469
16,0.7229648406093151
17,0.7667306740629088
18,0.7432210440569625
19,0.7056014343539285
20,0.6441257506948762
21,0.6122925246135009
22,0.7558465283304157
23,0.61018455996202
24,0.6455037997688599
25,0.7086406237986022
26,0.6849852654847836
27,0.7497911147431394
28,0.64242516404794
29,0.6237182817638189
30,0.7239130649891764
31,0.7327041707445222
32,0.6296813807516898
33,0.6761735463950778
34,0.6582250596035486
35,0.6114124818137034
36,0.6453475145260024
37,0.6230345274034437
38,0.6370284110235721
39,0.6358079496572612
40,0.6297067963174525
41,0.6521124451755347
42,0.6308094878155012
43,0.5628403521471671
44,0.6115819574655305
45,0.4887979225518862
46,0.5468781628427724
47,0.5967130308969673
48,0.4692857280931207
49,0.5580654642292024
50,0.562691382092146
51,0.5649298218065161
52,0.6517821047974531
53,0.582517314601289
54,0.5585710153724713
55,0.572699925807257
56,0.47190025073923897
57,0.47618552770464073
58,0.5145194119714515
59,0.4871303477645055
60,0.5592959821657976
61,0.5694053465995832
62,0.527082194955048
63,0.5523657366643817
64,0.566164627027017
65,0.4852253484428372
66,0.6015499024187457
67,0.5470286981207352
68,0.48504370430348664
69,0.5437150668162088
70,0.5582719387262092
71,0.5539547617867925
72,0.5218132565679288
73,0.5177477773103069
74,0.4748036977764458
75,0.46092813017992346
76,0.4868257532845079
77,0.4933140145373614
78,0.5234391024248489
79,0.5329031541439251
80,0.4770984279718018
81,0.43041820076599596
82,0.46017847408542795
83,0.41958022195797107
84,0.5071128800948412
85,0.4311958858377313
86,0.48899859618168867
87,0.47640139947725346
88,0.4573832367527539
89,0.49951093612895453
90,0.5040340917175523
91,0.519339268790908
92,0.5425542932364236
93,0.45703115303706005
94,0.5388810957131789
95,0.5178165578561951
96,0.54846657721044
97,0.486310792471131
98,0.4581909576964892
99,0.4471524413576458
100,0.5112250446792188
101,0.4791460178840594
102,0.4500979611156684
103,0.41124322607436364
104,0.4458733117513187
105,0.45578335799124575
106,0.4069278005120086
107,0.45035761459468526
108,0.470650856014399
109,0.4231855939956281
110,0.5399037078903512
111,0.5009470591616586
112,0.595643404221456
113,0.485299284255397
114,0.4929680947900814
115,0.4549449210814544
116,0.46919164790607043
117,0.3933512907861672
118,0.46135485138754806
119,0.4971194952003956
120,0.4080857457852978
121,0.4437175473502177
122,0.3721227278034319
123,0.43192090346908163
124,0.44301414759701024
125,0.48560863454018854
126,0.48764172828713587
127,0.46182663715468003
128,0.4655149489707614
129,0.38510751478885613
130,0.48900390197800175
131,0.4021914221891999
132,0.4205904382469775
133,0.4252301875070752
134,0.4878611590134057
135,0.37736354424812235
136,0.38977201189833377
137,0.4085259030313048
138,0.4912183430940352
139,0.43954894592967175
140,0.43491347767836747
141,0.4701805331973896
142,0.40729943839444066
143,0.4567693643324227
144,0.4543459496810685
145,0.4800611655043894
146,0.41154190792502493
147,0.43527492590870787
148,0.44185628475376704
149,0.4326409621929526
150,0.3926559280444173
151,0.43045909548152517
152,0.391020595122883
153,0.38158872011363865
154,0.3753759296074305
155,0.3562003219887265
156,0.362320945411058
157,0.3543118470749167
158,0.36660202910874856
159,0.4644320682130157
160,0.3810198307866208
161,0.47661064545454385
162,0.5128681757813701
163,0.43689257358810957
164,0.40115556266970537
165,0.42328724361782055
166,0.40380614040640966
167,0.392522892291974
168,0.380032921332894
169,0.42720073476969556
170,0.3718539027902248
171,0.4119940672609488
172,0.39443624381129055
173,0.3819127877797384
174,0.43889661756000586
175,0.3965146863106168
176,0.3700438225951987
177,0.3953105303618821
178,0.41932278949299756
179,0.37013394961884005
180,0.4103581282649663
181,0.39026301524239154
182,0.45954635746075223
183,0.42567131509795697
184,0.40658291872961555
185,0.4477218998169728
186,0.39354794730407633
187,0.40335880539962293
188,0.37162385005765536
189,0.4620961865640437
190,0.44016305978283193
191,0.4947674666279618
192,0.3742266706335707
193,0.3868313180514515
194,0.4342953781714784
195,0.38236609625911955
196,0.446327437467292
197,0.4611799851958435
198,0.3325323979471189
199,0.40053657219018435
200,0.3764749446975314
201,0.38794544158172745
202,0.4049256502658414
203,0.4279761873172195
204,0.40389447524387523
205,0.3842827347317411
206,0.3293354287165058
207,0.41905156761741863
208,0.41493265559124537
209,0.4194461035281006
210,0.43350480393529045
211,0.34743800934941144
212,0.4075100317798032
213,0.3799137951200143
214,0.3825401831814526
215,0.3458445470014478
216,0.3965779751265731
217,0.4010246029858614
218,0.4319459223237153
219,0.3887384773109818
220,0.4014365416138587
221,0.3699909772583705
222,0.3888961565080243
223,0.4116829208885063
224,0.3873261681543601
225,0.36177226601002965
226,0.38099691296191274
227,0.47565427602890886
228,0.4492641509079307
229,0.3934717246065533
230,0.4125611936896813
231,0.406095527409465
232,0.39084441199809
233,0.41464160355542484
234,0.3991857395545043
235,0.4510719457579852
236,0.41193387256247865
237,0.4373009756629981
238,0.38795890251326215
239,0.367728902779145
240,0.4110621185089568
241,0.35000053493361594
242,0.330004810534245
243,0.32922042114788735
244,0.3579865477850425
245,0.3769833944237452
246,0.4101203717483054
247,0.41168842428768976
248,0.38499134594070084
249,0.4499148473887749
250,0.44245012853416615
251,0.4375385453403664
252,0.3932383847947972
253,0.4284276457034704
254,0.4305737047778005
255,0.37957577266347614
256,0.3721271566542657
257,0.3742940705985785
258,0.4105869290218665
259,0.3886811661257437
260,0.35705427042376625
261,0.3848643193586775
262,0.3369200574361609
263,0.415920424416911
264,0.4032779708466376
265,0.37906489019253736
266,0.40344530941620727
267,0.33750845766639853
268,0.35843685168409567
269,0.3793137888317758
270,0.4364531469437606
271,0.38768131454882404
272,0.3415453806228373
273,0.28241037841808597
274,0.33645078437882997
275,0.325835842419039
276,0.355167139145848
277,0.34542765994587477
278,0.4170795378846247
279,0.3794892203290343
280,0.3635234898780512
281,0.3803515189568187
282,0.3806116599702119
283,0.3413918921851573
284,0.31247486849223444
285,0.31868988412238375
286,0.33792979057578304
287,0.3311327039433259
288,0.29835373087268485
289,0.2985518728574145
290,0.3227164304062883
291,0.3141223151865936
292,0.36773790476408785
293,0.2982629226698373
294,0.3593397276360156
295,0.31211184247610324
296,0.32788288621185124
297,0.3105978618582684
298,0.3469570561485324
299,0.35761940751717736
300,0.2972369878826079
301,0.3558732695653227
302,0.31304650292202746
303,0.3308639598141261
304,0.3280594273964192
305,0.3143181177480894
306,0.3521372726696804
307,0.34713593137082355
308,0.3469479436904522
309,0.3360113630129862
310,0.3397649095063625
311,0.39452000064616977
312,0.2893622547262993
313,0.3526148853478426
314,0.3193482497808037
315,0.40376539349236434
316,0.3758639817019191
317,0.3175806147689724
318,0.2387268066357261
319,0.3625044961743345
320,0.4125759563322766
321,0.3785853836636352
322,0.3123491450012916
323,0.3316266168735421
324,0.38621920099619134
325,0.3248642670424033
326,0.34763549060236204
327,0.38213347472009
328,0.403878378604602
329,0.3174119552341023
330,0.3349416709514546
331,0.4060648661995192
332,0.3968991186803263
333,0.4046704294659258
334,0.3771600746586613
335,0.4598293778604379
336,0.37348498994068713
337,0.34918627906506716
338,0.29375966510381224
339,0.38835463602451337
340,0.3036185417513619
341,0.3170457816294438
342,0.37111457995261954
343,0.321568125419753
344,0.3507770434354656
345,0.2636328291222488
346,0.36358575614049327
347,0.45709194903434086
348,0.37835112492504186
349,0.36046256232287516
350,0.34452366910019305
351,0.326160724577335
352,0.31008545286703537
353,0.3852121331369146
354,0.38569709833993143
355,0.36815496010661447
356,0.3599846202604
357,0.38223571614216345
358,0.26570201378462405
359,0.3847727560273841
360,0.36409606247507204
361,0.37313786292282547
362,0.34026311124135106
363,0.35424630158177356
364,0.4192718615708365
365,0.34186927300515796
366,0.2959539474648622
367,0.33935782489481187
368,0.3048237843232651
369,0.4036450674664026
370,0.27382860506176426
371,0.3214530902854519
372,0.3476553152737764
373,0.3511869371800982
374,0.2964886267411715
375,0.3688283011896339
376,0.3230676916137132
377,0.33389394965128666
378,0.3962156818010306
379,0.3952295940560101
380,0.3567161690971364
381,0.3268780730189441
382,0.37902561930739687
383,0.3715414729811586
384,0.38768274048462736
385,0.2666295578745328
386,0.36075893075085874
387,0.4142159124037644
388,0.3608042830393628
389,0.31646719279301927
390,0.3195417046633162
391,0.3705527752891192
392,0.30328804530854764
393,0.3874166788253502
394,0.3723814195404221
395,0.35984918175065533
396,0.2898314164420358
397,0.3767901751166711
398,0.35169694109987854
399,0.3699828927962862
400,0.3808891258801975
401,0.35303942609906896
402,0.3905534363443803
403,0.38840098446398663
404,0.3967625326884291
405,0.38588238525841523
406,0.38625389054680387
407,0.39771376703439804
408,0.3646288460710404
409,0.30989035975514945
410,0.4057134238773595
411,0.3926449077339332
412,0.3234154150846784
413,0.34085265487390526
414,0.3804230076570359
415,0.357945564883536
416,0.32351758540657594
417,0.3181814319700162
418,0.3758071689457984
419,0.33455052832593446
420,0.36986796628658397
421,0.2670326145293189
422,0.4607607639212791
423,0.29477550580913514
424,0.3404826354308075
425,0.37089545619970155
426,0.31223581520190213
427,0.3354950556621355
428,0.3933798858553401
429,0.32913239652832343
430,0.37528793955557116
431,0.3338365957553919
432,0.3910634215313431
433,0.30976685332952986
434,0.36209029812594407
435,0.32784859562609253
436,0.32766458026605133
437,0.3216728659695644
438,0.3187014113731131
439,0.3401406694913983
440,0.3517195535864235
441,0.37741647096311914
442,0.29393270522334003
443,0.37595318118250726
444,0.26145380532113066
445,0.3522997739050832
446,0.31129309955858336
447,0.32707524448327385
448,0.3155132000687096
449,0.3172691327989377
450,0.34148254242416587
451,0.2793839524132651
452,0.4292136198126295
453,0.32115988291315983
454,0.31479653286102155
455,0.28299937567565336
456,0.36825407527111875
457,0.3035785733125079
458,0.3374357162267675
459,0.36301100103675726
460,0.2891614759426607
461,0.39031813566995716
462,0.33959810292724335
463,0.3621503930387059
464,0.4057948761286852
465,0.3487322479925367
466,0.37111266274785804
467,0.3039700637284929
468,0.3351723502667495
469,0.37599296408639815
470,0.3034586289448607
471,0.40650551765175486
472,0.39811208948004134
473,0.36423809613547187
474,0.3337404146273187
475,0.34787630820652443
476,0.3120534251241992
477,0.3248287785724433
478,0.27693806150910893
479,0.3510642997942938
480,0.29228702433708587
481,0.30388235923213647
482,0.2992550830804161
483,0.3123722766090091
484,0.41322058115117094
485,0.30436931629894615
486,0.30401046810548876
487,0.3065001204404342
488,0.32006572357897023
489,0.30109170455382334
490,0.31622680903757616
491,0.29512186530742734
492,0.3005034295605688
493,0.29335902005467157
494,0.2693160449624063
495,0.28684749855654773
496,0.34843978071481024
497,0.3345681093273285
498,0.35340973065667913
499,0.3697326064651248
500,0.2964244231688857
501,0.27628573369957515
502,0.27627505332554464
503,0.3262834389650977
504,0.32764726711665104
505,0.31160093439570474
506,0.3257589619763275
507,0.34467479968404985
508,0.28636096948918616
509,0.3550697065081374
510,0.24299722693861392
511,0.3051340338936135
512,0.3170732579482069
513,0.30398038088905266
514,0.3022288316913111
515,0.3594738984510628
516,0.2997577164002094
517,0.2620154077111001
518,0.260201535779551
519,0.2977100918131396
520,0.39157610292008
521,0.3213282666315544
522,0.35572441395972265
523,0.364800993226084
524,0.3223166290854241
525,0.30259417272711553
526,0.35568902085144855
527,0.27590460657470545
528,0.3335834015063465
529,0.3500319914043861
530,0.30146999301039706
531,0.35057707780163777
532,0.30617180953003237
533,0.2786100063875407
534,0.2978752803505512
535,0.3122038980674175
536,0.3411277230948407
537,0.32498098854251384
538,0.27588637164125185
539,0.2801178897600608
540,0.29614386575799106
541,0.3250785188062395
542,0.3262308563612177
543,0.32406776252339836
544,0.341668206986961
545,0.3205814270510382
546,0.3459557524501863
547,0.3235777977080024
548,0.27915380076699825
549,0.2147222860574219
550,0.32827668351990746
551,0.2611473382911759
552,0.2247518269090482
553,0.3086358118009275
554,0.2591945205668422
555,0.25543927244719977
556,0.2877123974842401
557,0.34898925683854004
558,0.25292230665170307
559,0.30361279727855495
560,0.3032870815107769
561,0.3346472519304599
562,0.3142782905102883
563,0.2589118945630408
564,0.3114650663048594
565,0.35376096315476796
566,0.37782312897821707
567,0.28377870406696587
568,0.2651288760920069
569,0.26484016109709313
570,0.2720333141608917
571,0.28336368298544257
572,0.3576930974084836
573,0.31053653584017993
574,0.2911475926015864
575,0.32090525800156844
576,0.2731505023392177
577,0.2689670338067286
578,0.33935484963964435
579,0.29249693560694
580,0.27269398033795805
581,0.2792030790134151
582,0.47789267822532283
583,0.3808820972253011
584,0.31780690263481004
585,0.31925810893667994
586,0.29216401407366693
587,0.3463890364396071
588,0.39434838824208557
589,0.30764445836740884
590,0.37715744032442156
591,0.28005155064165993
592,0.27219137688624157
593,0.27656383551139885
594,0.28707163281836884
595,0.3693135239999269
596,0.29840394940809
597,0.3227577981318401
598,0.2623326202745261
599,0.337654926472242
600,0.221118869920495
601,0.24366376198619993
602,0.26211964652100855
603,0.4049895486304646
604,0.30951412856542987
605,0.2153957415926444
606,0.3287575283412343
607,0.3127750988300273
608,0.4005615384257028
609,0.22679149006944752
610,0.24889685735782444
611,0.32011590827751885
612,0.25019564441187037
613,0.31768378253385005
614,0.2639799344613488
615,0.3058691220531833
616,0.2933933402045007
617,0.2451411789105382
618,0.31366473482283025
619,0.26232986997577196
620,0.3416727337007955
621,0.2919029452860473
622,0.3564779828661499
623,0.2489819325682836
624,0.22240497534016296
625,0.22416775902162717
626,0.2647303554598791
627,0.2621200618052211
628,0.1934433811093964
629,0.21283533116407596
630,0.2166589477019547
631,0.3069027906163511
632,0.2936438987000483
633,0.19030276355036557
634,0.21543113480215786
635,0.2758417309896135
636,0.28961094594871695
637,0.2341574893689461
638,0.30687606585376914
639,0.31929357249884444
640,0.24300536669560113
641,0.2541882160151283
642,0.3020390194604957
643,0.31815085372851715
644,0.3277374840428893
645,0.23379289498616776
646,0.34654502985894214
647,0.28621741371015724
648,0.2164874057816535
649,0.26644191354286895
650,0.2675062429344698
651,0.239045875624953
652,0.25850355778469974
653,0.24450528634043722
654,0.33427304535900304
655,0.24016826283204784
656,0.23154735365565451
657,0.30370808212950756
658,0.2888869073600918
659,0.24126365223845728
660,0.28162694992215476
661,0.16735257267436077
662,0.3734677081982236
663,0.3180626005586133
664,0.39467762544500457
665,0.20970219189643088
666,0.21022690120062576
667,0.2559777800002136
668,0.273023997093471
669,0.2665617948980393
670,0.25506398241671946
671,0.3339966345915598
672,0.31286820147806327
673,0.24533856354146613
674,0.2542114255105981
675,0.2699675663662686
676,0.3087617927762222
677,0.2035529104677367
678,0.22743051000209727
679,0.25018798646572676
680,0.21140329143636877
681,0.23722342097278076
682,0.21023719409384925
683,0.1617297227268449
684,0.31133666596157905
685,0.22101033459122416
686,0.28045353062158584
687,0.20125292480242188
688,0.1923165768972511
689,0.26039581135277645
690,0.3188944568618388
691,0.2859730545363847
692,0.21705725477212923
693,0.2312834898899992
694,0.28600193870493423
695,0.2521900161717903
696,0.278210707832413
697,0.2913501947270257
698,0.48896271172171857
699,0.31036027898873675
700,0.300971846154205
701,0.1963656935129934
702,0.2980013352486485
703,0.32681864779319664
704,0.3092467659334965
705,0.3890578021458261
706,0.3934179310865597
707,0.3046703690273385
708,0.23087439719354094
709,0.35230331370840984
710,0.29919418904702977
711,0.35534181965053013
712,0.29771891907335474
713,0.2571519776722059
714,0.296336350321374
715,0.26930986929680856
716,0.3136235740394891
717,0.23630068490833672
718,0.23612154535573307
719,0.2745238575167016
720,0.243555132451956
721,0.2492828627858548
722,0.29654744070623595
723,0.26352959273362125
724,0.3243587429611348
725,0.2018506705332071
726,0.30521689163995136
727,0.36985023315860865
728,0.27779631602296506
729,0.2834733835014736
730,0.4640494517154081
731,0.30531097478966807
732,0.28695062902562873
733,0.2884479263752858
734,0.26910075308438086
735,0.21828377408314933
736,0.2148551355340199
737,0.27173545417641465
738,0.2392695038316707
739,0.35438646869072843
740,0.24341704248208224
741,0.2497238476635109
742,0.22540485555347414
743,0.2509849112060302
744,0.25040743093721124
745,0.251735394275365
746,0.2459927735253372
747,0.20551774377233598
748,0.31177391206852084
749,0.2162712325844376
750,0.2669959135608018
751,0.2203959709898574
752,0.2600608533726368
753,0.19337613946836094
754,0.23814999079775204
755,0.2415945284406731
756,0.21336919362023926
757,0.2690002788003361
758,0.30184759115156024
759,0.24914386009654188
760,0.19138377244214677
761,0.31511636968674317
762,0.3696033101396554
763,0.3418747675925543
764,0.21938178819511997
765,0.28096406261203755
766,0.27740504161382723
767,0.21169401142041502
768,0.22622086548181694
769,0.25433180803352406
770,0.3481680822329402
771,0.2807158756674052
772,0.23979161881054917
773,0.2623097974075379
774,0.2656829033740921
775,0.2551764101212161
776,0.1627309298673004
777,0.2545789523066222
778,0.33732849958273914
779,0.2737779625030461
780,0.3752319453765153
781,0.2821590222861635
782,0.30586299435829045
783,0.33731142115896234
784,0.20436777059147865
785,0.2542167079606797
786,0.2543286384324718
787,0.2699335420828098
788,0.3307270528726787
789,0.3079872761036132
790,0.40281457678706023
791,0.2922290591064503
792,0.3695123602238689
793,0.3592374853808776
794,0.3118504558347761
795,0.3030487934965101
796,0.2794710867736645
797,0.2854284681735037
798,0.3167754868164437
799,0.2838594926762088
800,0.2479511361523843
801,0.2614137317205154
802,0.213121214899185
803,0.3559592345391565
804,0.3205879518240127
805,0.2348616666537805
806,0.2475147428683153
807,0.2622017102102324
808,0.3465686269135895
809,0.3577097422976353
810,0.24836793316628564
811,0.3216859122560485
812,0.428234914157034
813,0.28473530395499586
814,0.19426506003662147
815,0.20716392673719433
816,0.2514721111222301
817,0.15946743594312607
818,0.22752238091924043
819,0.2592900498160433
820,0.22922575796112937
821,0.30512134656494916
822,0.22822062534965826
823,0.45239452612802467
824,0.3538149398216709
825,0.35610856675745484
826,0.24315334558710366
827,0.23719706043768715
828,0.2907628178485415
829,0.18273352588738662
830,0.25385268431327623
831,0.1290085470484099
832,0.19093615607756317
833,0.2355547355945053
834,0.15163151304536948
835,0.1822624711231851
836,0.21519994530489686
837,0.15501939022893538
838,0.14178209223742508
839,0.11943228133114096
840,0.19625953214083564
841,0.10329246457475766
842,0.16312979560456267
843,0.2577247792532977
844,0.2543073588191256
845,0.179396389237755
846,0.27022801773605504
847,0.21061527406315117
848,0.35153986169916884
849,0.3232436227518576
850,0.35095705317107356
851,0.23436287395054808
852,0.3035716418605704
853,0.20710400849732244
854,0.19284810101832525
855,0.3087144881221336
856,0.22351558221906484
857,0.27571364059153153
858,0.30290091845758155
859,0.3051773161833114
860,0.15413009936741992
861,0.17438066832914956
862,0.22046225510028308
863,0.20369329757410556
864,0.26189050249483037
865,0.2918355932476378
866,0.14053100759324413
867,0.3378803068630371
868,0.19103530240892264
869,0.22384900382019626
870,0.1336879355595105
871,0.24204439589724952
872,0.21466520295461386
873,0.173916908024493
874,0.11437888328219638
875,0.22177747538752546
876,0.21661485828736565
877,0.22740653635083583
878,0.22507142322768964
879,0.2757720700804056
880,0.20002890831610373
881,0.37214623321715457
882,0.3091441463198982
883,0.3295419137185552
884,0.2897067849769845
885,0.4386801303311546
886,0.20346882607814062
887,0.20906901947697304
888,0.2696866921796824
889,0.2999307886463692
890,0.38349468334721787
891,0.3248715950833472
892,0.21978031293045394
893,0.15830958929992767
894,0.1243138204133924
895,0.2925260182836296
896,0.18071261395501306
897,0.14088233646274587
898,0.3069787106628474
899,0.20788019042050046
900,0.25984316913773
901,0.2333264512570615
902,0.17075875503707258
903,0.21686739727090443
904,0.2375831767247723
905,0.22168306070422267
906,0.26007937164128064
907,0.13678694480859543
908,0.3208867729178317
909,0.3784305770410033
910,0.46315990614699987
911,0.22718509694937344
912,0.33913444031537937
913,0.2172326062606235
914,0.15953728847899168
915,0.2574763101056828
916,0.20544953345314695
917,0.2697121563770304
918,0.3417685591787942
919,0.22789840987426674
920,0.3695051181285195
921,0.34559532721778286
922,0.32842231214015066
923,0.2584196819947268
924,0.17484092923792255
925,0.301979120447232
926,0.4284128862736929
927,0.3103538213562971
928,0.2208068670511354
929,0.26596329350482717
930,0.19387169723396425
931,0.19408974287026803
932,0.2559925897716611
933,0.2817686924350054
934,0.18783692161748775
935,0.1924097276569353
936,0.2653903788931386
937,0.39854730319332987
938,0.2447485376883993
939,0.2076339130858636
940,0.19566308866414314
941,0.21627112055767533
942,0.2995046636463433
943,0.18786693895657708
944,0.18484954900349518
945,0.15167468621898783
946,0.3357201788300371
947,0.1795455917616366
948,0.4131758670143523
949,0.2883054766907564
950,0.2754081740973638
951,0.27953069177360734
952,0.2682768748216915
953,0.25627120777623835
954,0.3540790403482486
955,0.26705441216473064
956,0.3394753383382405
957,0.17292936922164404
958,0.21563024124355873
959,0.2769184918966826
960,0.4223914848517533
961,0.37560902590356976
962,0.22954382092196987
963,0.22254028319476954
964,0.21959733519627017
965,0.2464652812166163
966,0.19748077708095113
967,0.2107877617645282
968,0.1222530793474325
969,0.16040175937039436
970,0.21551802574051823
971,0.28731146744859015
972,0.27291791402752386
973,0.2968009169816669
974,0.22686209860758466
975,0.16871073879377513
976,0.17811949445697062
977,0.17321494900006307
978,0.25585812932357177
979,0.15531777226672444
980,0.271658079885602
981,0.22849825653681577
982,0.1522590103067877
983,0.19578760971623183
984,0.31478876850168547
985,0.37840949078556685
986,0.2177096873539094
987,0.2016234079386634
988,0.25544735232841204
989,0.2926064235999246
990,0.3297040907355786
991,0.23069326746714275
992,0.3860001019793202
993,0.19937666464267995
994,0.3314861097032209
995,0.39524178239300034
996,0.41252121055715824
997,0.17128235006441386
998,0.2856577992563825
999,0.4657794013227194


==> Figure/non_self_sampling_ref_margin.csv <==
index,value
0,16.080944639484184
1,-6.40318659520184
2,-0.7067345352836356
3,14.510918316110406
4,21.73091191152028
5,-16.085290267426366
6,-12.190677683754659
7,-28.879120619658917
8,-9.375507425563672
9,-1.4423732959073903
10,1.4924737906096426
11,-27.179458484380376
12,-1.062500001136766
13,-4.205575099718351
14,7.601767561733607
15,-18.366645071634018
16,-14.791868526452738
17,9.749331143592759
18,10.554924521375325
19,0.48689491216655373
20,-11.306435367049142
21,-11.710407261057435
22,15.777843390640351
23,-3.605241447667078
24,-2.277790160950326
25,5.4934174605243475
26,40.64073606392461
27,-22.279480580887252
28,-5.342304584886268
29,8.035540236279559
30,-7.308076561471921
31,-46.69224525944326
32,35.715631452950994
33,-18.83090424175507
34,-24.68034515872092
35,1.278483523249406
36,11.233323427388683
37,-2.4242610556660793
38,-8.466566038492903
39,-16.51166643575642
40,7.875800894288296
41,-2.7309775137689827
42,5.6110067950222575
43,7.175483030609394
44,7.715560998824117
45,28.603888796476692
46,4.822398478264893
47,-41.93166343084328
48,-13.562745810548188
49,-15.090221312245474
50,11.95040333948636
51,-35.0773604512707
52,11.119329621538611
53,-23.185833524708016
54,3.5747060117581984
55,4.2316098043129164
56,3.4787318171998125
57,4.408225677078417
58,4.158005590265873
59,24.811464768920178
60,-1.1908962425933851
61,-54.106657141973564
62,17.05892946568995
63,9.826699983815756
64,-20.625630199972466
65,-15.508485742681149
66,-38.95689621620184
67,17.081364664311646
68,3.792648936041792
69,-1.1641522719039246
70,21.869188894154146
71,-36.865670086694
72,-43.096730044379164
73,-37.64093079546222
74,73.36376057910057
75,-26.900872376996162
76,-34.36180056583288
77,-12.700579378919972
78,-30.971577103841867
79,25.284498791195695
80,-23.306536637822994
81,4.750007101491088
82,21.32532943040605
83,-39.25422993964445
84,4.884875785671568
85,-27.314276268867037
86,0.33267283910080325
87,-24.032995062920175
88,-42.48216562229159
89,-17.99833721324717
90,0.6904041254640063
91,40.445446628651325
92,25.912795588445036
93,-19.189702244411162
94,15.759309574281566
95,26.670225673572965
96,-3.217243842205699
97,9.954160715753813
98,5.93767911150897
99,-0.451448903856118
100,35.97140854405819
101,-11.210193201706694
102,12.0365802505371
103,103.60923500868472
104,-26.076755833768114
105,-2.3931373758681276
106,26.18349479007827
107,-45.65132131333634
108,-1.417451393568075
109,84.29993559030557
110,-14.578587087251714
111,-22.91302459186001
112,-5.272721355169711
113,-4.620366564042513
114,-21.258468473648648
115,14.462182526257642
116,1.7705339432894789
117,-74.69616885428427
118,48.441416321215875
119,-0.5972436718614205
120,38.22790156234087
121,-38.51562040280361
122,61.23377755907717
123,13.268930920946287
124,7.166195381618116
125,4.9281044573319726
126,-7.281451632700993
127,-38.60420589516432
128,7.30985813289434
129,1.048636779950266
130,-57.32474480834819
131,11.071317392125833
132,-34.8540758973624
133,11.997014046199991
134,-4.72252502972475
135,-33.0029816848816
136,-66.77676652883558
137,-3.554215871101366
138,-5.359712184428023
139,0.2022039666821911
140,15.958863594873378
141,2.740986233087375
142,-25.54786802018432
143,49.059466672491396
144,-14.543141665784606
145,-8.036851218512544
146,-6.691339140146498
147,1.3185195421033313
148,-3.7236338789528194
149,-13.135201477061015
150,-26.48598583356892
151,-14.500488272984331
152,-7.172887132020569
153,31.046612294251567
154,30.120535842721235
155,44.40866921019363
156,75.02932079311977
157,-0.9755826227740272
158,-0.5295433025035209
159,0.32963209125790627
160,-13.221478148246014
161,-3.872310361310173
162,24.655334881678186
163,9.316189652113223
164,0.3796780881135874
165,20.34016408141195
166,-23.309438796140793
167,-4.429050837139982
168,14.906462876494732
169,-49.34677046934018
170,2.541412135330791
171,-70.19621156562465
172,-6.1962090821998945
173,3.933305299865566
174,19.606929370337227
175,-1.3968373674818964
176,2.5983377421505156
177,4.607288885883429
178,-5.112531755017028
179,-27.9180306409429
180,7.1644078047196675
181,0.6646466198332122
182,-2.87692348029766
183,1.0372524693626701
184,-8.04347466205005
185,0.15871686243391708
186,12.427868433424829
187,12.722803360478906
188,28.549716715842536
189,-34.99649128830505
190,-19.025502589379354
191,1.8228261942098811
192,-86.07866077237655
193,14.093191382586634
194,-44.926960882429654
195,-19.8804150559153
196,-79.96766140313412
197,9.311391928985415
198,-29.02031450530728
199,-31.83321237416542
200,-6.3821123600744505
201,-7.773165527719391
202,5.62776360847899
203,-4.079263202330487
204,10.81213842912589
205,-8.09497842824635
206,3.1542421238850924
207,10.998136006639278
208,-25.54018658115051
209,-0.42216560772377537
210,2.1341429219428165
211,7.891589305426422
212,0.0
213,-15.490553605382253
214,0.685311529694343
215,-3.927636471118987
216,0.8211400767991904
217,-45.212902255996454
218,-21.88928213920933
219,-0.1354150116113033
220,-5.221578415553722
221,12.23555880378484
222,-4.214353136448078
223,6.895142356817468
224,-39.40676657792964
225,-4.626735107689058
226,10.254533782628688
227,-5.477866455245692
228,-5.888381559057553
229,-2.047360311793227
230,0.0
231,-29.122443122657103
232,11.716927361629997
233,-4.764295953487471
234,24.736641919660045
235,-21.260572214362636
236,3.5708372127754218
237,-57.8269680984117
238,-2.3535345297562915
239,-2.7157619392985684
240,-16.276906566884346
241,-0.061144276569564227
242,4.424576091334297
243,-7.62618902267534
244,-65.26627675085092
245,10.204979159018258
246,-7.408646821554669
247,6.2198142515407655
248,15.497157645412784
249,19.209717391611083
250,-6.496429036748623
251,0.562173482047956
252,9.950010127262182
253,-14.221717889287948
254,-48.20711748537475
255,16.29757839121127
256,-13.40287818216724
257,38.07955154646342
258,2.9125666431759387
259,-6.96657684916039
260,7.568671048429099
261,38.39187863473687
262,11.617870552134812
263,22.991721703918916
264,9.187057415430377
265,-11.433361977797098
266,1.08325296463845
267,1.306136009296597
268,2.643684627158567
269,-1.3201200948621932
270,-56.71295121668612
271,10.619550592154509
272,17.06927041104553
273,22.66554190712826
274,12.42806978362363
275,15.881601475789513
276,-12.367825997853425
277,-17.699976246623226
278,-18.834928884131227
279,-56.56346639179192
280,-2.9614625168994166
281,16.923465884864335
282,3.2739475910093745
283,15.467645986162825
284,26.784229015032636
285,18.726190515437327
286,-34.79861051678154
287,13.941699866244655
288,-14.346336841495543
289,-40.59641151275838
290,-8.758813704628645
291,12.303796937217824
292,-41.154230368315936
293,8.445797355003268
294,-16.30132438045
295,0.1601601854261503
296,-3.2859794597936003
297,73.74304222665307
298,29.243928072713164
299,-10.719578052220198
300,-30.371719894525427
301,-2.54559256423438
302,-60.634130829412655
303,2.548764626638385
304,19.924192869550826
305,-10.459857907234266
306,5.870181226444311
307,4.710809683300818
308,-12.695367099890781
309,-32.85700143246229
310,-54.10048615498536
311,-2.4640283681572783
312,-2.149222010716426
313,-3.1407418313493967
314,-9.926555396265748
315,-2.482167753886637
316,0.0
317,24.703243622773968
318,16.817791503156084
319,11.812799013766545
320,-4.484662535328084
321,-20.464692777460392
322,-36.73410219125584
323,-60.688202315471635
324,11.084743236852615
325,24.85647691498131
326,-4.208255851440086
327,-3.526289630652963
328,-24.752480876454456
329,1.4799425745924653
330,34.806497954840125
331,0.0
332,-0.6134603092910311
333,1.1450732533687586
334,24.94609861345238
335,-23.003259619931157
336,11.653983978771691
337,4.600334690296006
338,8.640034856040245
339,-41.28759891583127
340,-11.635985692861205
341,-58.98668809092317
342,-2.522588409367262
343,-6.802533069414571
344,-4.508619862515348
345,-0.1498642244201392
346,-7.901713753097443
347,63.50662297398819
348,-12.960036667598729
349,-3.119641120325116
350,-41.528778055668425
351,-58.939465917616076
352,-15.743322924013212
353,-6.296528775597259
354,148.76204861641583
355,2.0484711033386533
356,14.147349407267882
357,-44.04859673825631
358,18.705385865952053
359,-3.4407465525138465
360,0.26333745136461745
361,-12.476070157337091
362,15.884483538187425
363,-34.91612940517724
364,-42.22723817922271
365,44.17924218918005
366,0.0
367,-9.386629683562433
368,-35.26127556618172
369,0.0
370,-139.2491337854163
371,7.3404445467086505
372,-1.1374685225188217
373,-63.834864611556895
374,1.6562499932688297
375,-16.772889373718808
376,-13.972355001008305
377,-7.202278597416944
378,-22.26107502154546
379,9.89002226891478
380,0.7013737822893348
381,77.64800454308914
382,9.83988029266119
383,2.3431939882428767
384,-31.78271400255909
385,5.976304969486591
386,7.384461801937369
387,3.7056629782345
388,11.909302917975163
389,-1.7126532675282022
390,-44.80174680174171
391,9.319187194272052
392,28.294999246485897
393,18.625462782833463
394,-23.50584260370247
395,16.801917780427768
396,-0.3815266682640953
397,-37.40794462101956
398,-4.143067597491586
399,-20.723978318503455
400,-1.2592067293186346
401,6.183114609939435
402,-10.088992217319323
403,-3.8487750035434147
404,2.040358073147036
405,-17.15920846052516
406,6.436667636427714
407,30.414739229706598
408,52.90484709242901
409,-3.2110914724902275
410,7.95536161214568
411,45.07122150072687
412,-1.2039992099912071
413,-6.768845297060096
414,-36.18174469567263
415,-35.82961299790227
416,-17.063021015603283
417,-8.480067975883584
418,16.779846176035427
419,-41.79564795971295
420,-10.051896485768891
421,9.574432110782093
422,-35.67627638163358
423,8.639137973306015
424,-32.695560417185895
425,20.14552942594205
426,-54.42738518076504
427,-14.691063389435682
428,6.32448734544472
429,-2.521504038934495
430,-7.425422027872504
431,-6.743746643030704
432,39.50774218163055
433,-20.264986503774857
434,-9.660576098381467
435,14.43041523162865
436,-10.78708511476757
437,-16.915154279650118
438,-1.2853813281134991
439,17.929107171136877
440,16.431890859267334
441,-18.721670726021156
442,-5.360318947347378
443,-105.29803978456007
444,5.071835689119633
445,-13.173218977046236
446,-39.30866763145632
447,9.249485978797214
448,-5.098376023072447
449,-10.095078791267293
450,0.07033748579733583
451,10.579324276581941
452,-8.419690549253255
453,-3.45916477703548
454,10.019022843491086
455,-13.038404801515753
456,-4.400609649512869
457,-0.6447385297080616
458,20.06632058465782
459,9.238127447239146
460,-73.18936579945056
461,-48.60009445507654
462,19.627728935945107
463,6.3382824019371355
464,17.430724309829838
465,-5.215363785277521
466,-3.0799539010257377
467,-3.0593825738009173
468,-1.7363186296942559
469,1.7697293010556678
470,-39.443332360190894
471,-19.227358802748586
472,3.2142280347580936
473,-12.114050590318437
474,-23.560082591682757
475,16.765383590602376
476,-3.6492944828403555
477,-5.191049458627527
478,35.35113002008651
479,-5.7673584401847
480,0.7226602340944055
481,-5.157187397667736
482,-6.180065827210365
483,-24.445552025605497
484,8.785848101973249
485,10.003411771085053
486,3.9859638550711396
487,-12.116594324554809
488,-4.695983274470541
489,-1.6335181808608923
490,0.0023259362010946915
491,3.8029086289185785
492,5.873018481018881
493,-49.939381070871924
494,3.9144533717117698
495,-40.09945052603183
496,-8.121888906232469
497,-1.618559755061449
498,-54.20098203343371
499,-9.68180276369089
500,17.2731346032544
501,18.434926972454246
502,-29.169859499761543
503,10.73402378256616
504,4.698913469250363
505,-5.147425368279608
506,-2.387920851939466
507,-19.54803975030751
508,-7.161855998195506
509,5.217702113628516
510,18.518666630469575
511,-45.55134320463891
512,-28.95647248781225
513,0.4460539678305736
514,-24.511067203127233
515,-7.0525562704796245
516,1.2303046545237692
517,-4.316166977124192
518,-13.357832554560197
519,-27.588081985619215
520,-18.57913224174394
521,0.8030665659497402
522,-32.481860576962724
523,-34.16068496506932
524,-32.67275010160587
525,8.342247326336405
526,-7.152481333739775
527,-7.320578210744293
528,22.954360228842884
529,20.114214417618555
530,5.072818771783296
531,-80.35875190012185
532,-68.17403174353797
533,16.116419522206865
534,25.224653884188797
535,-3.231354790374272
536,2.030849942752752
537,4.268327203728404
538,47.698689064671484
539,-14.86695671138798
540,-19.36493142447035
541,-39.494865244795875
542,27.032129070433257
543,-0.961958547645736
544,21.907214428558788
545,-18.85217160854543
546,-91.08311756212112
547,-22.526774379774373
548,-17.656020407851305
549,10.640049531381715
550,4.585950212307063
551,-11.397277297211724
552,8.38258475649468
553,26.69195708400221
554,5.507818725794059
555,72.74231121409616
556,3.8124966118746104
557,10.728148347018863
558,-38.85753626426268
559,13.149972810923618
560,52.99441232618945
561,-18.201750176898397
562,5.695343709950794
563,2.3886419346830507
564,-33.054800812083435
565,-35.18560263315013
566,-8.925127082755607
567,-34.98195702190461
568,13.305071210280767
569,-3.019544500562846
570,-41.98833980593752
571,74.02894597916483
572,-1.1523953130516191
573,-91.00353454523238
574,-3.340691736406646
575,-10.28298962023522
576,-5.677626200805676
577,-12.817640968732476
578,-4.039162754505185
579,12.763151311833917
580,3.304344303633923
581,-0.043123703319793094
582,-22.79463712365418
583,22.86697092874232
584,37.95577511925741
585,-40.18188576326776
586,6.176235818726045
587,0.036192850664826894
588,-13.788211636001074
589,5.736573187679454
590,10.288861196460017
591,-31.72574113225278
592,7.040263065714192
593,10.856700664533491
594,2.7783299604137315
595,23.232835262720997
596,-4.957161282542052
597,9.630289132192225
598,13.332623416902806
599,22.009652075735858
600,-22.703780911479573
601,-26.994916011713965
602,1.5644530465530988
603,9.210653073406808
604,-25.07771689932852
605,-4.922900939336632
606,10.8184563258587
607,8.207627243955239
608,-9.473888704994641
609,14.844752626918888
610,0.0
611,-18.033120121990613
612,-15.677920426075412
613,-17.545664526326437
614,12.529102257218575
615,17.685360961004513
616,-3.605674306347578
617,25.52235731273367
618,3.338173799911795
619,-10.815165628322928
620,24.69756132121585
621,11.05499878316116
622,7.248246739231587
623,30.89114768080833
624,25.163249195724145
625,-13.848668497151222
626,36.71548643383725
627,-1.5864652417044454
628,-29.043575754541497
629,-46.92957682564734
630,-24.52513254978846
631,-2.8636485976889845
632,-22.100186277266264
633,59.019031067484015
634,0.30646358251044603
635,-4.855459943045412
636,31.84836522632959
637,2.889468588824275
638,9.944011829002717
639,-2.7914981513175805
640,54.33037115360514
641,-3.123737542723518
642,7.301694703879204
643,-5.3425906334535345
644,-6.963638154063421
645,-11.662366058440098
646,0.4954531242336089
647,-11.816423695134938
648,7.474165537201452
649,26.412894379056976
650,0.5686922305194457
651,24.158643822354062
652,0.14161572851330675
653,-12.897884371356978
654,6.25546834914585
655,1.9935375145812146
656,6.237680612368059
657,-20.322942970467352
658,4.031503291879761
659,-14.328945197261433
660,24.028876068042145
661,8.091103974075038
662,-4.251560613487675
663,-3.3505944098795823
664,-26.245826026673843
665,6.158992259188494
666,-16.438140091497072
667,-2.5005780516940663
668,-1.2738562709112984
669,-40.05183634113227
670,-8.967399528238616
671,-7.088814941220176
672,5.430295053346396
673,13.645996945795174
674,-7.814540614943116
675,1.2037686131603722
676,0.5482475534956166
677,30.90437460546216
678,-2.634765609518036
679,-5.449156883094884
680,-5.661015711125858
681,-2.6190644909821517
682,2.6928336277004976
683,8.674780011854109
684,16.22076573672369
685,-0.12316295254876763
686,0.8970970265363463
687,-18.432585233389485
688,34.98187033645502
689,8.674971143103665
690,-21.716985205687607
691,-11.310768763345607
692,18.215216510709777
693,17.426337741117617
694,3.3345451950286815
695,0.720824807378358
696,7.004981652500539
697,3.645304930842906
698,-29.764931041918874
699,7.42299891937783
700,11.133036544942826
701,-21.637504014244385
702,9.615789374174462
703,-17.853157936946094
704,-8.892974614045135
705,2.944198842542983
706,45.573015928962256
707,-2.906770109069146
708,-5.781880348124116
709,3.084839945882891
710,2.804668649789602
711,0.40278606510158854
712,23.874320756311977
713,-6.943126470488642
714,10.442426567129804
715,5.998231075798083
716,-16.052804112892147
717,-26.30912703638296
718,33.24693201373977
719,-2.5735736440261636
720,1.3103376592988185
721,31.29728249784023
722,25.592953722079052
723,-14.719296378047142
724,10.558392466820909
725,19.7915158278046
726,-32.00270572149943
727,-42.07491172663251
728,-12.697319885352329
729,23.036184322531405
730,5.6407325283926415
731,-12.87988805795039
732,-13.559782541034298
733,-4.555940667310291
734,18.039337796988622
735,40.75120667752266
736,-41.00860418012806
737,-23.55129960094547
738,-52.21498465740385
739,-8.814883545785529
740,-14.269342914960658
741,-16.67454035183623
742,-19.224045811108404
743,-0.19523710754708645
744,127.33454657528333
745,-37.91587312897339
746,21.106909031376837
747,-19.164981968460708
748,54.11927288619631
749,12.669995240246534
750,4.805905117657119
751,-6.138494791579615
752,1.6065062160090406
753,3.5758033171683223
754,-1.6677168525809976
755,5.128068604038219
756,-24.999160671047004
757,11.589508198297551
758,-2.5904381746728635
759,17.697572707436688
760,17.26034918357217
761,-26.847016944296456
762,-8.114015520519217
763,-12.733617191484536
764,0.7348201433903854
765,22.338049626657778
766,-18.56009473334965
767,5.041972614332849
768,10.067386713701689
769,3.6243090600518375
770,-23.89403206213433
771,-34.12747445540955
772,0.03326820600003657
773,6.972346870796378
774,-21.25429720397351
775,10.61490985476179
776,-3.3253185175669957
777,21.774094757310845
778,-0.9483498317988279
779,4.548287913798094
780,0.05489633824725502
781,9.7519659241431
782,-28.651632148176397
783,14.63274449070541
784,-9.723299691493642
785,-26.19315356000922
786,-22.545926577361104
787,11.782792699813172
788,-4.41750817444398
789,-13.115360874533678
790,9.004925165792713
791,0.7358360904460256
792,-13.009995094577608
793,39.65356372508614
794,-10.581971158568132
795,0.10944517905238059
796,-20.501894006986284
797,2.6560898040414602
798,29.432522308099294
799,-11.301874355937208
800,29.45578059912577
801,-29.867701714180505
802,-43.12273031815162
803,9.442605783272866
804,12.241419258497377
805,12.409765859592287
806,-3.7667601258420547
807,6.536089331524988
808,13.804211775829073
809,1.3888461244959645
810,-21.420447720095808
811,-13.372236469796508
812,-4.281702130726507
813,-55.8045006791331
814,47.37422696189219
815,6.536733601233573
816,26.820636623879803
817,-67.11713960987242
818,-75.68137802402798
819,5.495994919504909
820,-34.4140815761117
821,33.88003713256501
822,-8.991057056011682
823,8.310618048658046
824,-2.185578427173686
825,-4.1904373110888065
826,-0.21982237916309375
827,8.891587094003143
828,-39.415805714751315
829,10.842185556409774
830,-28.79764038327644
831,3.9356252589881793
832,2.056388328648245
833,25.58599778368014
834,6.954522646377154
835,-3.079242106864035
836,7.355225552997465
837,2.439308985366549
838,-2.7778511004863464
839,38.15928058639357
840,-17.65342315468306
841,-42.11866400106035
842,-21.070311677980968
843,1.4848399052809271
844,3.1987929994992044
845,4.237044726426075
846,6.370132631554424
847,-28.86513143866995
848,26.29649016372936
849,-12.138865235875915
850,7.864160984356307
851,22.0808688608026
852,7.155677373741344
853,-227.73954802756404
854,6.958073120372649
855,-4.190479593531359
856,0.8516671797889899
857,2.260877666147087
858,4.121210910023001
859,2.816675013432951
860,25.50853621833186
861,-13.346686695590149
862,-16.40624424180606
863,1.2112074213217796
864,-1.9833730086043717
865,-10.935174326946346
866,52.73541398155037
867,-2.6884869107568647
868,-2.9979747284839364
869,48.27112073626977
870,1.3453744131596252
871,11.270461916437638
872,54.52685156536634
873,1.465785987827718
874,12.68597732206423
875,18.33673032985531
876,-16.75668390598568
877,24.720907068364625
878,7.855002031462303
879,-1.6864361303907458
880,22.12357549612007
881,6.982370337035753
882,-1.6786623856159437
883,-8.457183416295154
884,-1.8576181304684825
885,-2.44670416909295
886,-28.71217332623515
887,-7.440001335444734
888,26.199833181875817
889,-23.46616026699561
890,-18.6524646990887
891,4.922413775895518
892,-7.864334685951054
893,-0.4769429319368712
894,46.07629866478924
895,-5.408562773473566
896,9.65897964705357
897,2.7016098747861466
898,58.19437911969428
899,-63.78082533919462
900,-20.846758984117514
901,0.30624999674439835
902,7.575616651295023
903,-8.028574585849515
904,13.021284052595163
905,-2.642350641651899
906,9.489344251451374
907,-11.772191260420392
908,-4.121121170066118
909,24.456917430339423
910,0.10036432806562062
911,-12.040016560980163
912,11.917686432155087
913,15.647913394658287
914,2.858508228396552
915,2.5366859684813337
916,-7.720157867362804
917,19.552095921889745
918,-9.816696273647558
919,-0.436687688953316
920,14.840523960991232
921,-63.587526341854186
922,-7.060511452048335
923,-40.2159633770039
924,1.740035005628073
925,20.317456996514295
926,1.8477397094908328
927,8.125591629456705
928,-2.4334749000015337
929,16.386807159634895
930,-18.72718862634903
931,10.367765386492124
932,-8.412542847225353
933,14.973194940376239
934,3.355423221544669
935,-2.1433094424228103
936,35.00700166878888
937,-5.9207012235140954
938,42.40380361585608
939,17.321002311676292
940,22.52900799785475
941,-9.748808628194524
942,-2.473713262516668
943,12.477187022150321
944,-11.517212485310035
945,12.5319723329515
946,-2.209521775853705
947,-51.02589568704286
948,-2.2237978991726566
949,15.435005182793777
950,11.009831585117508
951,-16.099484069475995
952,4.077249009146818
953,-25.275470272750955
954,16.963405318945945
955,-59.316744944228255
956,-104.16632256254599
957,3.3721891214928292
958,-18.97523694396936
959,8.16359447431272
960,24.885083619070738
961,35.719207527074786
962,-11.64713441353057
963,-0.1916444341753959
964,-0.928445399983481
965,-24.04967126939946
966,-3.6433914174475364
967,10.959663631040133
968,15.585932708976646
969,-15.871335461991453
970,3.8642900548493007
971,-52.90336020126486
972,-16.303105887333032
973,21.96407383545511
974,0.8140003174866195
975,-0.9925287911128067
976,-29.59781377624106
977,14.360117254070449
978,-29.314490278537036
979,3.8847441797528806
980,-56.857199103102204
981,6.529476981707524
982,23.10946583434568
983,-38.1521895908325
984,0.8044016165088579
985,-4.528114704213102
986,-7.1457469330604
987,-32.87722208177436
988,-26.00919366799952
989,-4.2624998059774315
990,20.660693605761743
991,20.515607198634925
992,12.836612867890091
993,2.724932478937899
994,18.73013931860586
995,-6.6570202607454725
996,-20.717730939203467
997,-19.173755428379344
998,-6.375069587090377
999,19.736199203821272
1000,-9.773000646220261
1001,19.51260328824355
1002,-5.026016223222991
1003,16.239200691211046
1004,-25.11649283886362
1005,5.758563274945209
1006,2.5409714535059096
1007,-0.8700724322627309
1008,-4.570467792026295
1009,11.303860828036228
1010,-46.22566743151786
1011,22.308847371353632
1012,2.3990170405020708
1013,4.826823878203425
1014,53.55179363577201
1015,-1.126860929454459
1016,-46.30422188820749
1017,9.582258410155793
1018,0.14614498672708578
1019,-16.105618708277287
1020,-6.031507152053293
1021,16.09386879130134
1022,8.12586402458408
1023,-39.52170418531708
1024,-2.8660027816083358
1025,-17.17554765807358
1026,5.844932835896862
1027,-10.309375991527634
1028,-29.466148063379343
1029,-4.409944464214471
1030,-0.3934848815908467
1031,-2.123644316479704
1032,10.714389234323702
1033,-28.586779035747544
1034,4.187403491602453
1035,13.48224373541948
1036,46.896959311255436
1037,1.5683673072552098
1038,2.73501287528552
1039,-2.3093516236469553
1040,-14.667045720360854
1041,12.363127268797122
1042,-6.6663418918834285
1043,7.9654903134190596
1044,-0.24904883764579752
1045,12.236326512713914
1046,39.722014098309664
1047,0.5673534264182649
1048,7.272711485854464
1049,-15.994960677798929
1050,27.132381230481474
1051,20.265620124215253
1052,12.747134327340484
1053,14.777741289393687
1054,14.629579811709585
1055,-2.3507897359401055
1056,10.376249980004014
1057,10.757595982119506
1058,6.601588790745962
1059,-20.386492466820215
1060,13.157101574924264
1061,0.12180854511652656
1062,-0.8207293523329242
1063,-9.944457053351119
1064,-15.519432103838165
1065,-18.205061363024743
1066,2.6088142607004614
1067,-10.18656880690519
1068,-7.465988943229298
1069,-2.0958026375407828
1070,-18.856565992533046
1071,-1.9947879851497987
1072,-0.9588861570803702
1073,25.58487239124764
1074,-1.0293054475760186
1075,-17.625555711233336
1076,-24.543502885972146
1077,-13.98371096948962
1078,-14.201002349828919
1079,25.991836933048617
1080,-31.07244538233598
1081,-11.613906127120481
1082,10.447883185533705
1083,-8.876502651166959
1084,-34.11038588744241
1085,16.491045797949734
1086,2.20765819035733
1087,-10.348391284984666
1088,1.294327543392251
1089,11.867917636981014
1090,-19.461926281921514
1091,-21.8170455263936
1092,53.76032909081616
1093,-50.4940719834474
1094,13.930243086277342
1095,-15.780693495936948
1096,-0.19635657488303196
1097,26.20354304746826
1098,-35.3349624830675
1099,15.418087464522387
1100,-19.931246624777874
1101,-0.6989838989557371
1102,-10.658449024198251
1103,0.11465370185675852
1104,40.23436316147334
1105,10.718219549953028
1106,6.538844181533353
1107,7.948775200451405
1108,-34.544376250271874
1109,-13.907818617386239
1110,9.318444349596602
1111,-7.971809646998856
1112,6.627601846207213
1113,-6.711623823050172
1114,-9.291594894618731
1115,5.562290467016073
1116,-24.647263435712716
1117,3.887572522751853
1118,-20.98634449950343
1119,0.9187038102825682
1120,30.592370429961797
1121,-17.28256426807324
1122,11.979057878286227
1123,1.1490338500580095
1124,18.67200165597319
1125,7.034424711245311
1126,16.95638687722269
1127,7.6496894508621835
1128,162.15502828762067
1129,-14.447567100917105
1130,-41.56924455082603
1131,10.73281688584798
1132,-0.9237478172346002
1133,19.440242606794364
1134,11.108016123332437
1135,-8.084969196353176
1136,-16.264807687678218
1137,-5.417011740622178
1138,-40.684496826623274
1139,-29.694549290414148
1140,23.87589723279096
1141,-9.034185185808065
1142,6.015551209647867
1143,-64.0593135837499
1144,-33.24716670135218
1145,-26.225997754330315
1146,-43.115695141205336
1147,-42.398398611078214
1148,43.55888458585294
1149,15.392680343907626
1150,-18.416323900195664
1151,-0.021232087637423548
1152,0.0
1153,-2.1176527800559484
1154,5.19618962963292
1155,2.209524864397892
1156,9.979749539171394
1157,-12.441210210481945
1158,10.799092784154425
1159,2.5778311060037256
1160,-1.2561146569932164
1161,-32.17935625014724
1162,-2.9076396192114204
1163,-0.33140929946891334
1164,1.479179553375309
1165,2.152846807656431
1166,-33.57439313695264
1167,-22.34443578062026
1168,4.986526031394691
1169,35.66033859143594
1170,-42.54862867392908
1171,-2.2341261048904246
1172,0.6933083865765071
1173,6.502426345860432
1174,0.8113320457363443
1175,-11.54238954593933
1176,18.96065624755733
1177,-17.730173279359544
1178,10.12607165241269
1179,-2.529274260748952
1180,12.218281851383864
1181,14.55324321477658
1182,26.591041253466074
1183,4.8013205739815135
1184,4.746010627933745
1185,12.701608941925542
1186,8.194252684594222
1187,-14.721104514290188
1188,9.804562043239594
1189,-11.883174237949229
1190,-56.385570031449916
1191,-8.176697880059283
1192,20.7812311741597
1193,-37.0032503458612
1194,9.231799185163466
1195,-6.976461971957997
1196,4.558727632842607
1197,54.97215689880889
1198,15.383937822544688
1199,-8.2617116686815
1200,30.183674464004085
1201,4.626681290481168
1202,32.11129962812714
1203,-4.149482646120219
1204,-8.091276688746797
1205,-8.754054857182394
1206,60.49282948281696
1207,6.634220688558734
1208,-3.4528953925036263
1209,-42.45856861796196
1210,-23.598579185608966
1211,17.47629205632164
1212,-3.3502488450994634
1213,-0.7313612285049431
1214,23.674986334539746
1215,-33.62293857265089
1216,-13.312759910007713
1217,11.177112828528278
1218,-1.649742746562248
1219,-41.80199051550281
1220,16.266302859819714
1221,26.247726410092582
1222,-31.35348220770807
1223,-1.8806342286474462
1224,16.401096640137286
1225,-3.0658038970490424
1226,3.6416643177071024
1227,-4.0984548299723995
1228,-40.66931979178717
1229,0.526135545346824
1230,-3.437869755849778
1231,-13.081715629090395
1232,-9.782016722277774
1233,-7.598300971229325
1234,-21.005222060611732
1235,2.7701884613233236
1236,13.702750423803673
1237,8.302282102038488
1238,66.22008243761262
1239,-10.38526889767245
1240,4.784507192104522
1241,7.562417832517463
1242,-31.04352299912644
1243,-23.93902650628902
1244,-8.88685063185177
1245,-31.496280195811188
1246,-0.7492596843957898
1247,-1.0691311021935348
1248,-3.56719526024836
1249,4.273050057875707
1250,5.943279573994324
1251,-7.657818520806529
1252,15.082063704635713
1253,-5.840474095740962
1254,29.09421808367469
1255,-0.8432867365114021
1256,22.695052539454267
1257,17.61734823155539
1258,22.809462484513986
1259,-88.17900084439204
1260,8.993055742692666
1261,56.340406719185786
1262,40.784397871447815
1263,9.899846147173982
1264,-2.5572913422861863
1265,-19.040456978960083
1266,-6.384658297970891
1267,13.779468243692214
1268,5.845145661139964
1269,37.13958396313242
1270,-5.328635955625619
1271,-11.719404395908533
1272,-6.614130153427232
1273,38.46996805128994
1274,-2.3626933907646506
1275,-33.870303852671334
1276,7.203621411919187
1277,20.511851867381065
1278,-30.91728174485602
1279,0.407640081535061
1280,20.563964594571942
1281,-1.735235636532889
1282,-25.2118380549985
1283,-9.99912513548186
1284,-11.23798402811151
1285,-8.427051008382728
1286,15.02471128708737
1287,-29.34666498632927
1288,110.09437350828367
1289,23.596543044698343
1290,27.398847522799727
1291,28.527196813763034
1292,3.0582007130894113
1293,3.5365410636991785
1294,-5.59667667369571
1295,31.998221866895644
1296,-8.140973566520222
1297,11.731251915273715
1298,6.648504951947547
1299,-20.770384466447833
1300,56.76776633188613
1301,-0.8907540648270982
1302,35.09261170608452
1303,-10.91587764890403
1304,-43.30381602041763
1305,-2.2641569176875693
1306,-33.015027679177194
1307,0.9366737241803492
1308,13.313466816274644
1309,27.624804618756674
1310,1.189875825660198
1311,-1.4695061222231531
1312,-82.18934033060455
1313,-11.973874633957804
1314,17.60661139787946
1315,5.06500931437231
1316,-16.18554913800551
1317,-20.732941954417967
1318,24.763143336479544
1319,13.062822668450117
1320,5.839818783965001
1321,5.924101540800769
1322,8.395254729238445
1323,27.279239757543607
1324,-7.7184764251982365
1325,-17.781231054561943
1326,-20.53369238369305
1327,-25.234536446714284
1328,7.790184287036391
1329,8.17177171244432
1330,-22.817862383328038
1331,-0.5889427159894751
1332,-13.299909963821221
1333,-0.7961415277611309
1334,12.072143482294292
1335,-22.754689099248477
1336,8.746846631727555
1337,16.388793750094134
1338,-13.118543900132165
1339,5.092801555264273
1340,-2.7118697206788624
1341,39.04231280024334
1342,2.8861221133642974
1343,-25.07306524727973
1344,-30.779637490585266
1345,15.737840240522628
1346,20.076165749305076
1347,-4.2330326386771615
1348,28.965355116917443
1349,8.929229267291602
1350,-29.410682631394135
1351,-22.359654332432775
1352,-44.94633766204424
1353,3.574780567842777
1354,-2.1934958287670896
1355,-0.4982830732486718
1356,26.581580037101475
1357,-60.99806055881536
1358,18.890531591895115
1359,-24.817209302630022
1360,-53.53577564917382
1361,-2.6654355832531795
1362,-5.643874823427712
1363,-66.05599123553962
1364,27.741654031539277
1365,13.111813997692014
1366,-15.880203218599048
1367,-25.216161158955018
1368,5.229433662986413
1369,-1.592193885974325
1370,0.5044197562618422
1371,13.25926484328113
1372,-36.21912457518383
1373,-7.612190693224193
1374,4.250060409886442
1375,-7.3081638190764355
1376,-1.5074559226271576
1377,6.273898676964712
1378,36.986170809657686
1379,17.06700620288876
1380,13.545321037019244
1381,-5.781880242294744
1382,-64.70651383770978
1383,10.911766230216081
1384,-20.410148704083316
1385,7.225914312786205
1386,0.4124189212218994
1387,-8.247213857230454
1388,-1.1863138036225338
1389,7.221432325777863
1390,20.133331826752546
1391,-1.832664744536021
1392,-37.81434820474316
1393,28.206371347650453
1394,17.754343151682804
1395,-12.271194469059333
1396,-12.32957811480717
1397,-9.6859970120543
1398,11.512020248048145
1399,24.906886144196257
1400,-15.49389196969434
1401,22.076768702174903
1402,-9.195798571997878
1403,12.59383715758478
1404,5.140391424270533
1405,-6.905210487419473
1406,8.926224022878813
1407,-3.433672507373058
1408,0.04982404556171787
1409,-41.229791223696395
1410,2.50097042647036
1411,-24.474010522451977
1412,-0.01914243587935971
1413,19.235906250863334
1414,3.850112999096655
1415,-46.78885664926834
1416,10.534427655649303
1417,46.191784717190615
1418,-6.620386626209106
1419,6.79651821303774
1420,-36.73855226835399
1421,-10.871637860557833
1422,-13.428247192252343
1423,11.408834087235768
1424,-5.875762769365821
1425,-30.208071138741435
1426,7.303690314226902
1427,-23.914167756371498
1428,0.4053638345085858
1429,-22.706203270357083
1430,-14.91567247303782
1431,6.156091265013879
1432,9.521374004369761
1433,-6.416613875231835
1434,-13.641013367979633
1435,24.993459985488563
1436,-5.190507567097569
1437,-1.3316303084189032
1438,-26.772177561748148
1439,36.941710757993164
1440,-20.29462067558096
1441,9.385154186757376
1442,-25.305357698929807
1443,-13.882270735628405
1444,-3.3708645880154453
1445,8.425632638276511
1446,-55.09525110471141
1447,24.0022072220184
1448,-7.381376349132123
1449,3.50757495339916
1450,-4.2435192217126945
1451,70.68989144070143
1452,-8.23983807812007
1453,3.0266834889076906
1454,-56.185418266139564
1455,-2.726510863615363
1456,22.942424298906662
1457,-12.148026337686238
1458,2.7383960921164316
1459,-10.353619699470682
1460,-4.523357660064704
1461,-10.39334485715192
1462,-16.664430168116645
1463,9.675637883097194
1464,-49.75707289901127
1465,29.4670618057704
1466,-20.344765080583556
1467,-30.997770960183693
1468,-38.63641193615189
1469,2.234836550259877
1470,-11.539113105865546
1471,32.31855459225963
1472,-15.394520103043352
1473,0.07425345596961962
1474,-4.5271109577654505
1475,26.7853585395147
1476,-13.630126329671885
1477,29.627754267219668
1478,35.37896285211259
1479,-2.5653658276928697
1480,-3.5510967996348657
1481,38.41394839828135
1482,88.73810915801123
1483,-14.020343868621772
1484,-41.6442146357925
1485,51.93893750930221
1486,-49.531107543187204
1487,7.249318925350622
1488,-5.801231488809117
1489,9.612378249626126
1490,4.52142846035473
1491,-0.4055376322326481
1492,29.665942330743363
1493,13.640093932528329
1494,-3.219984660729256
1495,8.301838347181752
1496,9.98093538571967
1497,10.841596779443655
1498,2.491416479859629
1499,3.9968490381860735
1500,48.99855669819663
1501,-25.136818019200554
1502,6.735709200814359
1503,-2.881115544261803
1504,-47.000273094339576
1505,10.06276902896363
1506,15.906370722924553
1507,-68.25523840157719
1508,-9.906751273277946
1509,5.614322253207911
1510,1.834912430175632
1511,20.241795833776838
1512,3.5221987919175493
1513,9.70996563870069
1514,-24.35695957010826
1515,-6.3908435064822475
1516,64.44314030660394
1517,-30.095159292150527
1518,4.576135467230034
1519,23.173580917358255
1520,-13.171894441530185
1521,15.984228248157002
1522,25.03924556116707
1523,32.737128244324076
1524,-10.891175667455464
1525,23.711995424584373
1526,-19.999125474345956
1527,5.479028654260128
1528,-25.85391334834126
1529,30.950530634414648
1530,-0.0480220950756177
1531,-2.814210453350006
1532,29.872793986054138
1533,5.10738960386027
1534,10.760786317522548
1535,-5.509580085561225
1536,-5.093111242553994
1537,38.50765067368452
1538,2.743827441537559
1539,0.4423556498883329
1540,41.098716064295324
1541,3.1424418698457433
1542,1.178031981431525
1543,-52.72554025102528
1544,65.30664483022719
1545,-5.92390860703444
1546,-44.329089786448236
1547,4.0011479360516775
1548,-26.584951044893877
1549,2.889598202596517
1550,-23.519712526297567
1551,-22.570660722766018
1552,19.317054190469534
1553,12.78027216663897
1554,19.191823302723435
1555,6.277525817434344
1556,14.123723796314778
1557,15.553272526586808
1558,26.097543031554586
1559,-2.0145143256970868
1560,11.091132632474853
1561,-0.5504368303473541
1562,-16.97407893269412
1563,-2.327583065119353
1564,-17.2081457179365
1565,10.842126159383653
1566,-15.543188767197705
1567,9.779064783521472
1568,-69.3905526377085
1569,-26.710788430290734
1570,6.761335219947867
1571,49.37778250771628
1572,12.046038917733547
1573,5.196208647403546
1574,-14.387230075992068
1575,-89.1474417929265
1576,-0.5792107369999713
1577,26.136419653482836
1578,31.90094352384461
1579,-16.661652774146837
1580,19.845705060517822
1581,15.39941740534526
1582,4.4267928522056765
1583,-14.797226499978933
1584,-12.84401750248672
1585,9.758166160261021
1586,0.31034323741330355
1587,-0.5459527845414641
1588,31.1119123551872
1589,0.9962935218333769
1590,64.89449443073325
1591,-2.897157080116415
1592,5.578291966411635
1593,-8.087440086556558
1594,-181.03501810865123
1595,-26.299091119652985
1596,-9.300901428827382
1597,5.375072771569023
1598,-20.273760643401346
1599,-26.484182168961127
1600,-30.67586488794869
1601,23.223370206086646
1602,3.2243168460359017
1603,25.920593162568412
1604,-0.6779538381957082
1605,-13.306478425860982
1606,81.12793061993392
1607,-85.05373276138579
1608,1.0958511212470825
1609,-0.03301057879324389
1610,4.800903428770872
1611,-16.085678894105644
1612,9.191699856635012
1613,33.880124768989525
1614,1.1347199857773944
1615,-7.9212597419845565
1616,6.905527089407065
1617,2.770564730075694
1618,14.250382625904514
1619,-2.8723913403621624
1620,-0.7264932415314093
1621,-33.214241284011976
1622,-3.963347361068827
1623,-44.97532579947961
1624,-13.856692233832815
1625,-6.2091440633387895
1626,-5.248413949922974
1627,12.62666816445036
1628,-42.88113845385794
1629,5.818630547594018
1630,8.118685893954046
1631,13.249193147625057
1632,-3.022023813931827
1633,-16.96227473024519
1634,0.40235926250094567
1635,-8.71938672567578
1636,-38.45919768671381
1637,0.5182395005887884
1638,18.48457187499234
1639,-4.887894140805566
1640,-11.849067632227605
1641,2.5330657262295975
1642,-23.256161069138884
1643,0.37223118954375994
1644,-5.140252625909568
1645,-19.10797743331744
1646,5.80478020575583
1647,75.32245784134578
1648,9.00408268733686
1649,33.752097882186334
1650,9.095140794040617
1651,8.62555225580371
1652,-16.995737074226174
1653,4.449499417305157
1654,-32.73331671126096
1655,9.463071478000211
1656,6.78075082949091
1657,7.937630252456728
1658,18.14113817065694
1659,3.3870912879452932
1660,-5.4055855122540555
1661,3.927083811611806
1662,12.61813875907065
1663,16.842655303530115
1664,7.853332429899016
1665,2.007306143023675
1666,3.0126519688709665
1667,-12.346827079897686
1668,-7.861263498556082
1669,-2.862476240313106
1670,28.363837484307762
1671,-54.4616908002794
1672,20.05837730375751
1673,60.30250376534016
1674,4.132791144657722
1675,-15.357624985206115
1676,-18.52045427930842
1677,-16.30189296994782
1678,2.363260389885113
1679,46.06374163911622
1680,-8.160379872324063
1681,71.00407965100052
1682,-32.12504811214876
1683,-0.7317323612102768
1684,58.000991986072634
1685,-1.672235598850739
1686,-73.19955603690106
1687,-7.750744702844873
1688,-68.51893351280869
1689,-76.47180491477458
1690,-3.5894222027872504
1691,2.0418275586702976
1692,3.3927736420570684
1693,-0.9788964426340385
1694,-2.1516524712317735
1695,8.033417182014361
1696,-14.879405895849779
1697,27.72446999366199
1698,38.614744992791024
1699,-15.560864917763286
1700,-84.21574927888459
1701,29.187963800991913
1702,-0.4030560561920183
1703,34.823534758965856
1704,17.799945086494812
1705,-2.8599350446251663
1706,12.684159591562299
1707,-9.741263637236285
1708,8.174334341593726
1709,-14.103423163397009
1710,5.556163683973228
1711,0.10655184395459401
1712,10.130615024604664
1713,-13.48097545078938
1714,0.5711059040122394
1715,2.9334829787044896
1716,8.371363297115783
1717,3.1859167397924413
1718,-10.419507858061872
1719,-10.74351858116134
1720,247.36377870800536
1721,-1.762824454915017
1722,8.776224276617382
1723,-16.51381436854266
1724,12.185519281692363
1725,2.9908270646869823
1726,105.66082889128172
1727,-14.205862478385212
1728,-0.87905110228009
1729,-90.16346745623541
1730,3.3726105111355085
1731,13.871960505270534
1732,-6.796495098232635
1733,-12.663845633189545
1734,-23.000310199595077
1735,-21.216572826032717
1736,-49.78227376780203
1737,1.3539886006405653
1738,-5.740838276039074
1739,0.6916088423493193
1740,18.796675960127438
1741,-33.73082945474321
1742,15.2160496257898
1743,-39.450770418448826
1744,19.028186038832473
1745,18.597671274946787
1746,0.897068672019151
1747,-3.108219579836174
1748,18.53263091696729
1749,4.143116322955087
1750,41.507096776240495
1751,14.127220573152
1752,3.6014183365581403
1753,3.956525486368929
1754,0.0753016368822614
1755,19.02409583980383
1756,-67.6678902222879
1757,10.236854797643037
1758,-4.009718256080368
1759,-4.454117992142182
1760,-20.784904680434295
1761,13.841464092328103
1762,-29.320014834404418
1763,-3.1255361303873546
1764,8.833578708194171
1765,-15.043866226464434
1766,24.184261214163367
1767,15.419626405445877
1768,-2.538439676048336
1769,2.320815696032281
1770,40.041413112818375
1771,-60.90385105399394
1772,0.8738820564722914
1773,-19.271539471445795
1774,-31.364165694947943
1775,-5.486892233450442
1776,-4.847550896452339
1777,-14.290306494342985
1778,-5.282629195701578
1779,0.5786627244077692
1780,-0.40287671738907993
1781,3.555709632339708
1782,-14.2258660072071
1783,14.247482223082898
1784,23.76729764707801
1785,37.35822731716859
1786,50.757299918201056
1787,7.162574888700693
1788,-34.33478485186422
1789,0.0
1790,16.397967139057368
1791,-1.5289533900330583
1792,-26.749775836252287
1793,-11.273773210300352
1794,15.93977616036571
1795,-1.8026508544505306
1796,-12.829914739274807
1797,-0.6484163887778834
1798,18.998499026521188
1799,-16.387378576608103
1800,-5.89162327518576
1801,-18.256070860279305
1802,-14.418674950112376
1803,-6.947793064299913
1804,-17.789972511241128
1805,-2.473045176464257
1806,45.83549824226566
1807,-2.852397377045253
1808,0.9182842336349154
1809,-1.276647491532242
1810,-20.22261198993931
1811,15.892209162971563
1812,10.21061830196206
1813,-27.271866585291193
1814,-2.6953711062590573
1815,-46.220245249612404
1816,-50.85083257031332
1817,-0.11845871341752456
1818,1.1857276333996765
1819,20.4420000785423
1820,0.9887210899740921
1821,-22.72513873257827
1822,33.59368213133797
1823,41.89963628300163
1824,-44.28913139522679
1825,4.5365857824643285
1826,-11.798642821133251
1827,55.01080593619273
1828,21.10723329766738
1829,-8.05517649852884
1830,53.84764385702434
1831,-37.22291316125311
1832,-8.854210967530411
1833,-0.3489711898112319
1834,-4.456062495500084
1835,16.685454676488632
1836,-12.141136554248238
1837,-28.465415711279196
1838,3.229697852386778
1839,0.5090652779699213
1840,29.117597327848717
1841,24.65174748008612
1842,-28.16207618116846
1843,-24.905281991674514
1844,15.244254358850265
1845,21.4718153452499
1846,22.855760337222776
1847,-12.655848935350742
1848,-11.814456118359562
1849,-24.53613845858973
1850,54.93209207759715
1851,-22.249771083648103
1852,-10.394437994259944
1853,-5.0430209983236045
1854,12.460357524313475
1855,-3.7997801541576224
1856,-24.77111784861016
1857,-0.0773140738702523
1858,-39.36634540142208
1859,-0.5873297371781633
1860,-36.45403514253182
1861,-17.051594426490727
1862,-28.27141199601823
1863,3.0215213346811938
1864,25.67581092662224
1865,26.723684430057382
1866,1.011354066378334
1867,-5.64285308063312
1868,7.722394576800003
1869,-90.767477960838
1870,12.432672274133688
1871,-20.773813311982806
1872,-3.5714657818425053
1873,-29.153901948593195
1874,-94.1929418912208
1875,-29.230036661771944
1876,-50.354116219621545
1877,14.086812597179586
1878,15.071204166806766
1879,-27.701575004329243
1880,-4.922910510667515
1881,45.69017784717879
1882,2.796306582582338
1883,0.07201454498816702
1884,-24.110155281265204
1885,-4.6458109720023915
1886,16.5687871259643
1887,-22.95412997731384
1888,9.444372422164662
1889,9.139242175888148
1890,2.1333127955408258
1891,-21.017688178886715
1892,-1.1448011483258937
1893,-39.90757272699886
1894,-38.83364172953185
1895,0.9584382344435085
1896,-10.116164446632048
1897,47.87897173593067
1898,18.419680797155024
1899,2.726094185637817
1900,6.084622335852527
1901,-1.6657963629057606
1902,2.1388434324563264
1903,3.322169258163376
1904,-3.115879178616126
1905,-1.5847669686443056
1906,13.300820491947867
1907,2.5614183461936832
1908,-4.860996464504854
1909,-19.920886233086485
1910,-57.577621995939175
1911,-0.36415799146845984
1912,11.899579065216304
1913,-1.6734212248500626
1914,-42.18324388968831
1915,-56.76763000293093
1916,60.0524639929849
1917,-29.097113941517343
1918,7.539976488090542
1919,-9.057065302740666
1920,0.0
1921,-3.59417477937493
1922,-2.217205153773432
1923,-5.474087681752167
1924,10.479810070598
1925,18.274819193906307
1926,-6.20432601966362
1927,7.798620531183667
1928,-28.725769385509253
1929,-31.42119828089226
1930,-22.938131106735433
1931,23.305902332738256
1932,-1.0390966962252606
1933,25.99632371079831
1934,-6.714791600643344
1935,0.7149239526026975
1936,-4.8379334474584255
1937,1.55355897326225
1938,-11.058555664011076
1939,3.651759232640586
1940,-8.54982686005153
1941,-31.137049934142354
1942,20.465650446364833
1943,-0.21267455745349936
1944,-3.095902515027271
1945,-6.3250077429492935
1946,28.74737255583043
1947,16.91188122421197
1948,21.971263802978036
1949,-33.439589198573735
1950,8.507471219669915
1951,5.885706166494765
1952,-30.94495587440306
1953,53.9120751834133
1954,-100.57922290399193
1955,-4.0951495756666985
1956,-0.43077933814241764
1957,5.392729662430679
1958,-14.541537796420414
1959,-11.115097389649812
1960,-27.93102162233604
1961,4.760288068944502
1962,-27.09887807152293
1963,13.589507693344792
1964,-4.146064654138195
1965,1.7581545031613588
1966,1.5607980594115476
1967,50.876102745024745
1968,21.239081505815363
1969,-4.395219691979185
1970,-62.353118830593374
1971,29.726765111799114
1972,2.3557267153927
1973,-30.944313550060908
1974,-1.856636396230988
1975,7.643249942734008
1976,-11.45959362207803
1977,11.459437357290767
1978,-2.725014811256773
1979,8.74816003414843
1980,4.208561314043772
1981,-15.878256016727342
1982,-0.29629512849313644
1983,43.08366197751374
1984,-35.825506295276256
1985,-10.666358029939165
1986,5.8401645257458545
1987,-2.9662102492534306
1988,2.1212748029409796
1989,5.944895160000243
1990,5.592345919646596
1991,16.008513251525965
1992,12.434813235960007
1993,14.452010685807615
1994,1.1407619699455835
1995,50.011963928770996
1996,22.092959989155123
1997,-2.4647049919729627
1998,-6.038544233050363
1999,-27.87880619408847
2000,7.403560689230449
2001,-0.9905487997913497
2002,6.2564084838636065
2003,-64.761199408218
2004,26.613866645270676
2005,17.59353339622901
2006,-53.120974573510125
2007,-2.059530945122947
2008,31.282084517767004
2009,-3.6065879044608664
2010,-11.579340696841143
2011,26.52738689383034
2012,5.1511453288193145
2013,4.813344818622034
2014,7.965023263667252
2015,-0.9775843759096404
2016,4.087496171711706
2017,-17.236187715320302
2018,12.626918918289213
2019,-8.089606759474952
2020,11.60992272437701
2021,80.42250801300781
2022,-8.807690618439961
2023,-20.067616094684368
2024,3.612863455979847
2025,-22.712980010790762
2026,-12.900269853544195
2027,-38.655748845013484
2028,2.450562970131114
2029,15.536798998985825
2030,-17.92432012628667
2031,4.649726305399035
2032,-9.753667065118055
2033,-10.36774020253506
2034,26.318545810578236
2035,-19.302529966273063
2036,-8.238940107774852
2037,5.629842227586403
2038,7.95064462084124
2039,14.526939836183466
2040,4.773489914704157
2041,-6.196942805430012
2042,-2.257506939148837
2043,-1.8935263496171502
2044,9.309900159694164
2045,13.588713561144312
2046,-4.458885428097711
2047,0.12069356294330191
2048,-13.276052485124092
2049,-2.2232190437835158
2050,12.08611247446061
2051,1.9616640451748482
2052,-2.8961043203104966
2053,-4.802268892381997
2054,40.728766249356596
2055,53.56599133069346
2056,14.994392978543146
2057,-15.484314522827376
2058,0.24712253196904613
2059,-3.197230291191437
2060,-8.787364991872312
2061,-27.32745790231225
2062,-9.52352671043899
2063,28.41068419275323
2064,-18.25841010509495
2065,-24.460134850246313
2066,25.63574496090721
2067,-2.8644039129590966
2068,23.337739450361955
2069,-45.40464310824938
2070,11.272909478618175
2071,-0.8684627006292687
2072,6.63968835818688
2073,-25.024489843018912
2074,0.8006583783339238
2075,-8.205944883868302
2076,-3.9195434049330746
2077,7.83429825581964
2078,-12.320366459552588
2079,-0.7920694072526203
2080,-12.437329665684878
2081,-12.186421629830898
2082,3.721085151564208
2083,15.622975877229203
2084,1.6823149666412178
2085,-0.3702982143720306
2086,-17.497599731928894
2087,-3.45070389663008
2088,17.7768848240936
2089,5.676130579359398
2090,1.6167168545917776
2091,-8.66512112336909
2092,10.13700593783178
2093,21.172489391304374
2094,-9.650054407506031
2095,-0.3501704104780252
2096,10.219244485761568
2097,25.689153701992236
2098,-14.791871476279296
2099,-0.9924359168235697
2100,-27.395150625435555
2101,32.744459050662456
2102,-13.54834158677081
2103,-2.570479303597955
2104,0.0
2105,3.05805676580747
2106,5.554465567501279
2107,5.403604339428455
2108,-20.73702828598896
2109,34.21792627955629
2110,-24.847983518866915
2111,0.8415848746004599
2112,-6.139821539670987
2113,-50.42139674065977
2114,35.94103901492586
2115,-4.029742464707846
2116,0.492151574122363
2117,12.27093003582649
2118,13.685392895877749
2119,-10.889733461697876
2120,1.3434665296781079
2121,0.47427741091128156
2122,-1.5241154774527559
2123,17.24470948653915
2124,4.806341713120935
2125,-11.224026765530567
2126,15.959331809390505
2127,8.736489378197097
2128,-35.0289495494834
2129,-1.8591162283560607
2130,-15.307976176952813
2131,-1.4828033399617198
2132,-7.644962225268
2133,34.52017856972218
2134,-26.51749652094661
2135,-6.670499843112208
2136,-18.76381743753551
2137,-63.960596495898315
2138,13.525436474965904
2139,-4.272813737422417
2140,-0.5096937305140671
2141,3.512824399683746
2142,-8.637889768321633
2143,-36.66082416640735
2144,3.9996609960650518
2145,-48.509615003023754
2146,-12.8344981419337
2147,-28.76519676848295
2148,1.2902481224785278
2149,19.86138211580993
2150,-7.83668698440464
2151,0.721344480520412
2152,14.143545906459213
2153,4.5630878355594175
2154,-7.000941110785778
2155,-17.961594454508077
2156,11.08194934136435
2157,-16.08514282232418
2158,-54.57869291872894
2159,-3.560238946183222
2160,-15.25948104962281
2161,-122.65989993282221
2162,9.020684883322053
2163,0.0
2164,12.396802484914009
2165,-51.46759264574607
2166,23.799543935858992
2167,2.3205040040569656
2168,-5.117416415072035
2169,11.217452985122009
2170,-3.813524959432488
2171,-13.451177884125606
2172,-20.514589136168937
2173,-27.00316261364967
2174,-6.433253872521874
2175,-41.33245334240395
2176,24.014085651914424
2177,15.655981660475199
2178,-9.93200985290689
2179,14.869288816527671
2180,20.88090144949756
2181,9.492501758864922
2182,36.13582904674759
2183,9.694009347115987
2184,2.9252692395725717
2185,0.7473868979236159
2186,5.603282852003483
2187,-14.420615764424378
2188,-4.01912307318637
2189,9.23492947204552
2190,-8.572566778444083
2191,4.787809322774353
2192,-67.34191629890609
2193,6.512934192907915
2194,5.530300307023811
2195,-34.160693248366165
2196,-18.144094570441833
2197,-10.035983932193126
2198,25.04264141361216
2199,23.947754521575146
2200,35.321351189140465
2201,-4.388530704869959
2202,3.4062623318178384
2203,-31.26427559448937
2204,6.027994826450947
2205,-20.20065090488604
2206,6.916310790069564
2207,38.84601229223547
2208,9.114119179906629
2209,12.543100494842896
2210,-17.421050772014294
2211,5.230554811734129
2212,-68.92074215344101
2213,-3.2458278112186747
2214,-27.581812643469178
2215,2.259859405846055
2216,1.4359693164298761
2217,1.4858551925906796
2218,-42.39066669608716
2219,6.59930281181222
2220,-18.902535069754844
2221,-5.269793263338432
2222,15.778777114318963
2223,-6.747039415186197
2224,4.0570399834311734
2225,-59.751322591467556
2226,5.313802714421603
2227,-1.3192185406908608
2228,10.680024778165013
2229,-18.68174543414059
2230,9.797698521799811
2231,-10.005985840280681
2232,38.71683706631714
2233,4.690069652992952
2234,-17.238363993664752
2235,8.548580147407547
2236,-27.477021647371323
2237,21.842443529729024
2238,-72.82786390206807
2239,-7.912243249028802
2240,-9.8591750718458
2241,46.83490185305676
2242,5.713413847377393
2243,-0.9099258602649798
2244,-53.76415744820551
2245,-4.523732174103407
2246,-21.85917495457373
2247,-18.026835153893444
2248,0.7765752650267701
2249,1.0135095180868916
2250,40.141963243754255
2251,-35.968648648840315
2252,-33.86654582844716
2253,10.1116333917548
2254,3.827554225845694
2255,19.37909749541748
2256,-2.466465134421219
2257,-5.099894632759083
2258,26.224448496855405
2259,19.18509439645493
2260,-0.1896092282734344
2261,-14.416727951671318
2262,-13.246363957700282
2263,-3.419297926415186
2264,-6.457345427438793
2265,20.10509787530819
2266,-37.903812704464784
2267,-26.779352187647216
2268,-51.39154918522689
2269,-49.69399690470166
2270,-8.994383796109066
2271,12.72666751731348
2272,19.118669906451068
2273,1.421188946610073
2274,34.109953542188784
2275,-33.26144450281796
2276,13.93536370830949
2277,11.502622135270213
2278,-11.229000814486875
2279,5.870011980718781
2280,-15.93821187671556
2281,-32.01274590082056
2282,5.579931367352038
2283,-8.742349473208526
2284,-23.508575301536247
2285,-42.76764465985875
2286,-31.99903894935717
2287,8.996690390596944
2288,8.694985775704845
2289,8.40544858627644
2290,-34.631644149268304
2291,123.41894961332446
2292,25.15692781441291
2293,-2.1446955003726202
2294,-8.297488000789997
2295,1.339377152689309
2296,4.026704634952546
2297,22.189911605220164
2298,4.035085247190785
2299,10.31150120914889
2300,-1.4123716226810643
2301,-46.00241260337603
2302,-0.6683536375717382
2303,-0.007819260563361042
2304,-7.438777843609756
2305,-20.865967002126855
2306,40.398570502036016
2307,-31.411673214333565
2308,-11.448158602477498
2309,-13.871076286216272
2310,-4.570130955439055
2311,0.8041607970743713
2312,7.227352884436147
2313,12.508025088415796
2314,-0.3705443621052211
2315,-37.34222805003723
2316,-13.95497860625563
2317,-13.34991774821499
2318,-9.433352028372349
2319,32.1540328375238
2320,0.0
2321,4.562491226259806
2322,14.758950761337292
2323,-21.19950130041739
2324,-10.304160729700062
2325,-4.890090515384441
2326,-13.379069038042928
2327,-5.79950559471613
2328,0.0
2329,-5.896829040581
2330,-43.75672842944266
2331,-5.309601822675621
2332,7.578674677091766
2333,-20.354569188299457
2334,-55.101652404167794
2335,1.9441642755818522
2336,34.32850464919166
2337,-8.77246923087198
2338,-4.800539230075856
2339,-21.705421239997673
2340,5.884040749843831
2341,-6.924157136061365
2342,-0.21739004698550846
2343,-40.42093963312116
2344,-40.41717602054567
2345,1.8864936189310813
2346,-18.31027707772339
2347,-24.60455247206697
2348,45.51349462064782
2349,-9.903870189671238
2350,-171.2733102885701
2351,65.30334341962565
2352,30.59744349761422
2353,-46.22030696449381
2354,-0.14621806458764014
2355,-10.839003433051904
2356,-38.06146375664475
2357,-3.9930232879746486
2358,4.905577953426832
2359,1.1350023485744032
2360,2.9109320305351845
2361,-48.407091149722916
2362,-20.531828864507048
2363,-16.046135221453678
2364,-5.694657602660152
2365,-59.4815146192648
2366,-7.752897213949109
2367,-1.4315660314027114
2368,21.270787074214425
2369,-9.440134243668457
2370,16.567031936397864
2371,27.456531598727338
2372,1.3067978903230824
2373,11.334057150580145
2374,11.363035644745224
2375,8.299828131117966
2376,-9.865302220883462
2377,-22.154706819132457
2378,3.6436050516142986
2379,-34.70234901913084
2380,0.6028965468717531
2381,4.191192427205545
2382,15.304871264415585
2383,-14.313903484981182
2384,1.5078431216249102
2385,0.6313343625372376
2386,9.73108298858287
2387,-2.7829728314032764
2388,48.92914616148775
2389,0.08936141785374617
2390,-2.5350731304294416
2391,-9.277135246810872
2392,-10.00473479907551
2393,29.24076275840742
2394,-11.662346903339092
2395,-24.75062681243539
2396,-3.8482828051626257
2397,-9.289678527308348
2398,1.712625879042355
2399,4.677083143231198
2400,-4.151945158972768
2401,-47.61477259955047
2402,3.4232070000971593
2403,-24.144972389834596
2404,-13.9726284671293
2405,-29.193074219619987
2406,0.7401403533007553
2407,1.6275570889862252
2408,-7.37398490622191
2409,1.832518497543481
2410,22.577478336161075
2411,-7.620461192097889
2412,-30.164171139454375
2413,-63.233826815020485
2414,-16.860494052822936
2415,-1.5480013629868097
2416,13.531915053476645
2417,13.191859017456279
2418,-27.299728372758295
2419,2.1078485764645225
2420,-20.15737509643821
2421,-40.65227872928811
2422,-39.25020341700737
2423,78.33488200050884
2424,-7.274756095325
2425,-6.754470005139382
2426,14.056334399760239
2427,-7.939958370621639
2428,-5.026402874928386
2429,10.231783741185916
2430,20.668662614695606
2431,4.241553940765903
2432,-38.26268640688664
2433,-42.170189695027226
2434,-17.192631563364593
2435,2.5802447287180943
2436,-0.680515797649332
2437,14.994285195334733
2438,-2.164055417030687
2439,5.229400746481133
2440,-17.04328434536701
2441,4.030406160879562
2442,-0.4123699320069477
2443,-46.78522677085283
2444,-56.48603590751486
2445,21.761689150773403
2446,12.092528436547878
2447,5.946283811918011
2448,-7.358129143655515
2449,3.3002600644811992
2450,3.5899745341610356
2451,-5.364600491520207
2452,17.91152071165436
2453,0.0
2454,70.36970407622205
2455,-25.058992295331883
2456,-9.740237726435522
2457,22.46908211629546
2458,-0.4583935476311126
2459,-51.59159283603199
2460,15.549243585248451
2461,-22.602365686879992
2462,-23.260843876128412
2463,-10.054175157676623
2464,34.01987148269726
2465,-5.917184110913232
2466,-1.5723411267040264
2467,-57.39463082161902
2468,-5.404169855402216
2469,-9.562571408214183
2470,-2.856948563341254
2471,23.065363044905123
2472,-12.884913534475658
2473,13.709978986363502
2474,-4.167677517858763
2475,10.97629742264532
2476,35.71267956123307
2477,2.565378620632464
2478,3.4198491923875483
2479,0.0
2480,5.238211188178582
2481,21.721726451566724
2482,10.812183881171109
2483,15.025090394143383
2484,-21.53114582004504
2485,0.34509255070302064
2486,3.7870781570208467
2487,-28.739883672472462
2488,-9.956201654476684
2489,-16.019134935175703
2490,-25.49984986287391
2491,-33.84162066931749
2492,94.44222595544242
2493,-33.16773216548108
2494,3.160741780094736
2495,-1.8428261880521064
2496,10.145246058038493
2497,1.1189572063871027
2498,43.86583779396801
2499,90.82417872315152
2500,2.576000547877675
2501,1.093133046166247
2502,-55.33608589916102
2503,-6.9484683865271455
2504,2.016162474567224
2505,11.774051771398518
2506,11.916527215923146
2507,33.504828133330854
2508,8.28824676447705
2509,0.24597574518118678
2510,-27.300092916185054
2511,-35.818992965887766
2512,6.489410168771826
2513,26.538955058796247
2514,24.61044457178361
2515,25.308966452925517
2516,-11.283341374020516
2517,11.627514005398545
2518,-9.432618025620537
2519,4.948070399721854
2520,-7.903927408662793
2521,-15.858823855410556
2522,19.53271645389112
2523,-6.834389702209802
2524,13.75924700229664
2525,-25.156570801245792
2526,6.853995523081074
2527,-14.67710732677042
2528,0.1965877364353027
2529,-24.29006559825157
2530,15.443871798283523
2531,-34.296330368196635
2532,-2.9074667439971793
2533,-13.665115945605146
2534,-7.514810235321511
2535,10.772161227773498
2536,-19.213394206060503
2537,10.336790254154744
2538,-8.347648882429372
2539,-4.692069369030347
2540,15.103931377320942
2541,15.076437382131633
2542,12.589488868087336
2543,1.552212013044371
2544,57.324749316662405
2545,9.05772383729771
2546,15.966017085382578
2547,-1.4468613618110682
2548,-28.048081959633425
2549,-16.716829214182475
2550,-54.27448202309945
2551,-11.050160887712536
2552,-71.29144300641461
2553,-2.506378047848921
2554,9.718718563134315
2555,-2.669134659329302
2556,-2.6190550844721487
2557,-30.47580783320828
2558,13.732742281724564
2559,30.681077703839016
2560,-60.546966691427045
2561,-26.144359391768845
2562,12.672540860383288
2563,-9.437714729644307
2564,9.168137788542083
2565,4.434290420474304
2566,10.323688326505646
2567,3.911153536172532
2568,-2.0365981865814207
2569,13.92992433219572
2570,-42.941232641742616
2571,25.546687790864237
2572,-23.08052787098189
2573,-28.649344485061988
2574,0.4160554489851734
2575,-4.9093138808956045
2576,13.477585683415612
2577,-8.77688110732637
2578,-5.522302380735176
2579,-3.2518544529844293
2580,-35.95518016086742
2581,-33.006323636254436
2582,-14.627779324253659
2583,-12.703851588820381
2584,-3.1502298743855732
2585,14.749341545283313
2586,30.49180804038274
2587,-13.301309483803188
2588,-9.09211772314959
2589,9.341758471231913
2590,5.804357332096868
2591,-23.486305737519615
2592,-15.852123444188855
2593,17.075155428235696
2594,-5.432758410930177
2595,8.69167792578465
2596,48.358400948835
2597,-1.0507015332762422
2598,-13.662573367967514
2599,-10.108756527078722
2600,-5.118565368538668
2601,29.97687795794525
2602,-13.766765538416985
2603,-13.305600357593613
2604,-22.160167452837435
2605,8.680068787020241
2606,6.495437074497506
2607,31.74678628122963
2608,-21.215867168038514
2609,-18.06496103176557
2610,-10.637201168070806
2611,-10.768068393582325
2612,-11.703176063107572
2613,-7.823321908777984
2614,-16.391201978336262
2615,7.720359695458422
2616,-8.741668603159146
2617,26.291394029938694
2618,-29.92613224845246
2619,-32.91059972119792
2620,4.927669422223585
2621,-30.863992553145263
2622,11.544821218189464
2623,-20.621470450542212
2624,62.811452728441374
2625,1.9887828672674062
2626,7.351382255536612
2627,0.0
2628,-9.163008966849793
2629,-17.148696607716182
2630,11.121803442643994
2631,-17.192480972931932
2632,27.517787256779435
2633,-2.4617940397628217
2634,-9.137282457604789
2635,-0.19814249207992135
2636,-13.236638837360616
2637,-39.55449992346744
2638,8.635205922341498
2639,28.268062160137323
2640,-33.214037169037816
2641,1.2365097291577911
2642,1.452303437789067
2643,-19.86611682197274
2644,19.810074858864212
2645,-1.627697765674202
2646,-19.490088360628114
2647,-19.63685921740755
2648,-6.027218718984909
2649,-9.14397320943345
2650,-28.68002625301962
2651,23.667672155393078
2652,-16.435082429195155
2653,15.34296260859377
2654,-4.240567035398709
2655,-2.452911973874916
2656,-27.78263316496073
2657,-28.71817822975264
2658,1.1386756626789065
2659,20.773923779815114
2660,-14.046109242411303
2661,-3.4946459825402942
2662,9.853126086216832
2663,59.061733959030974
2664,25.248679636521707
2665,-9.8020428078378
2666,7.373876922636703
2667,-6.7899191179042875
2668,-3.638551032440651
2669,2.9375314185898134
2670,0.5527810306505103
2671,-29.958502399918416
2672,1.5901455543187468
2673,47.14755680730494
2674,-15.21059716486102
2675,23.69915150847612
2676,-32.57605882299398
2677,-14.620934133018318
2678,-5.073653781403249
2679,-0.5360748668149142
2680,14.849195930960049
2681,25.475525585563332
2682,19.77288003701686
2683,-53.695594302056456
2684,-4.345572411761196
2685,-5.519681830345997
2686,-31.970681652594024
2687,-0.18823859008886645
2688,-26.96891832992971
2689,2.1708738873965956
2690,0.6606405236717251
2691,6.614215303745175
2692,45.332587427094325
2693,-1.9310585828772049
2694,17.80098068289085
2695,0.9770482540729489
2696,-7.607415580546626
2697,-35.56294220262373
2698,-29.036287596558864
2699,0.9396319451789623
2700,-42.489132132972394
2701,-29.902659367559195
2702,-9.193389092271412
2703,-78.93007225751091
2704,52.86233515552224
2705,-26.518099354483596
2706,-9.591750962384225
2707,4.935668206334331
2708,2.2722417261427497
2709,13.56480236814303
2710,-29.40653326097622
2711,33.10864461085795
2712,-23.396822966291644
2713,91.9146944873692
2714,27.80890767685911
2715,3.347444960122448
2716,1.353539200440438
2717,39.904573195997095
2718,12.493079907433236
2719,79.12066118404681
2720,11.006723686941966
2721,2.7872863274302464
2722,5.196221395735098
2723,-3.126285704133682
2724,-7.696402386392265
2725,-10.062481294044938
2726,-8.706207821403064
2727,14.141317233359263
2728,-9.319165242013037
2729,-6.052686616989729
2730,10.285789785188086
2731,-17.32727766420311
2732,3.8953844636146813
2733,37.92871783843101
2734,-4.679802446603043
2735,-1.0087171326895408
2736,-15.748557839248463
2737,-14.092434698844187
2738,-2.876467637084193
2739,-2.3147526871487343
2740,-82.14701478923871
2741,9.842583820777145
2742,17.689409315632783
2743,-1.8872290629551345
2744,-6.843513823952105
2745,-11.285237048294016
2746,24.466836771697803
2747,3.846233394851083
2748,26.220357933602784
2749,75.0503764055651
2750,8.853956421720785
2751,18.975585281425094
2752,-44.70595163330936
2753,-2.534348530089045
2754,1.1920730261625465
2755,-6.4017659220928955
2756,-6.422591577076083
2757,-14.081326900614295
2758,-18.061765955832353
2759,20.169751605751745
2760,23.421797594300223
2761,4.303111758351398
2762,-2.5756702608568336
2763,37.26184652079568
2764,-28.306830188783522
2765,6.611299224948036
2766,20.356112822512245
2767,5.675227514779005
2768,22.917756504029967
2769,-42.798871754221004
2770,8.894931758014378
2771,11.049072690034235
2772,-17.37419318477431
2773,-16.37467037585002
2774,14.69964186307783
2775,9.565699099040149
2776,15.651331987623912
2777,2.614890547829316
2778,-1.3015555527601579
2779,-2.029254614867136
2780,6.2704170685567995
2781,36.00694211124982
2782,-91.82536510254353
2783,65.60586495973587
2784,15.170197576681723
2785,26.50251146380689
2786,-22.743712678811125
2787,-10.53550910710721
2788,52.25629879447488
2789,-11.008557863199826
2790,-65.47969915262507
2791,-25.97409798558458
2792,9.198161589323275
2793,-37.89204456614963
2794,6.264677972735012
2795,57.687783019900564
2796,-11.334624226225992
2797,-23.63724393742916
2798,31.494669797300674
2799,-35.07240863187868
2800,-38.37203210128546
2801,-21.597749962848095
2802,45.55159860942683
2803,-2.07700434807208
2804,-5.588045285848603
2805,-0.8365387098243787
2806,9.495908352277672
2807,24.316939323512845
2808,10.939745435851519
2809,-11.047422772888375
2810,-0.09357244959953732
2811,-21.033767365373276
2812,2.3655339056546043
2813,33.04387686514991
2814,8.173594659148785
2815,2.9129201852140314
2816,1.4331501106140196
2817,21.31395665912188
2818,18.9149891847272
2819,1.4634536499590638
2820,-18.200902004617156
2821,28.10061569948641
2822,30.84304513352122
2823,15.698235785905958
2824,1.5754043873844497
2825,-7.053143552390608
2826,-7.959474279765061
2827,-40.25855278455905
2828,-20.234718035329372
2829,0.8328404844073476
2830,5.6489176226264135
2831,7.641945778018632
2832,-21.95906931337785
2833,7.224551040488087
2834,8.832307292439129
2835,31.590355235276547
2836,4.193053087798776
2837,-2.9121615002675734
2838,-2.533702167955295
2839,-3.2687960540703216
2840,-57.25928650417806
2841,17.480728043593537
2842,21.198905571440562
2843,32.59974946721703
2844,-1.218424983255031
2845,-6.126247022635744
2846,4.698308413897883
2847,-38.02419900517668
2848,13.727528042857125
2849,19.108884544368937
2850,-10.149722972596113
2851,10.394767841876524
2852,16.737107850420422
2853,0.0
2854,-30.43674451122097
2855,-10.237038610065339
2856,-35.735993241191366
2857,-5.065205996886005
2858,-16.946078500698782
2859,14.912494293602803
2860,-15.088061425266517
2861,-8.276921392428267
2862,49.00331497714351
2863,-2.3133875771451247
2864,-29.929406891220307
2865,0.3941573515459368
2866,-13.802485581959871
2867,-0.9316982513097571
2868,-8.034758570988743
2869,27.199376729682463
2870,-31.156755887044994
2871,-16.27963650239375
2872,-4.206658552460562
2873,-17.14358389201647
2874,1.6546246981913102
2875,-44.31815817054065
2876,1.0588510087771794
2877,-10.690077553279691
2878,34.62649938083188
2879,-14.79720192090976
2880,-18.727490101563706
2881,7.7605121310195955
2882,-6.29032405625426
2883,-20.996349142053216
2884,-45.94161122981701
2885,21.926185734444665
2886,52.324770044885646
2887,10.310365278023449
2888,-36.977196118940334
2889,24.67755684410313
2890,-12.471764044702025
2891,1.0180321108137862
2892,-9.029123052915123
2893,-11.545764087690623
2894,-31.050520577688214
2895,0.9118354388486125
2896,-9.335399777281328
2897,6.384088657456346
2898,-18.350262583448103
2899,4.116049180502507
2900,9.426522495244484
2901,59.503307954381334
2902,4.689627157248322
2903,0.5293908830049077
2904,13.748741290109434
2905,28.03306146411722
2906,-24.157807236702208
2907,-49.14795338282268
2908,-11.72028811237708
2909,-15.021800778002195
2910,8.892991085947973
2911,-4.357236127541717
2912,-13.206984422999813
2913,-22.884140812605153
2914,0.5745570900624841
2915,-3.6961516266241348
2916,-59.76963846770233
2917,4.698215941866727
2918,2.179590528156962
2919,-8.827706938839516
2920,44.78757862500841
2921,-3.3480119491046083
2922,-5.228116746928231
2923,-4.1485623980962485
2924,-76.26370506578017
2925,3.761350769377748
2926,17.908821855084707
2927,-10.531763575285652
2928,-23.072117184430386
2929,-73.33828150383776
2930,0.0
2931,-20.318136313379387
2932,4.653411614497805
2933,8.815944959625583
2934,1.9854566210990017
2935,18.39480217152052
2936,-30.418485119239676
2937,-2.9802725489103525
2938,-14.707732627267342
2939,1.3987298896877747
2940,27.55412926540769
2941,-16.615433854542967
2942,-12.37304831754741
2943,-9.742582723654557
2944,12.439342789137186
2945,-31.8497712843903
2946,31.304825528639753
2947,9.833410053393619
2948,-28.536908202448934
2949,11.139672341781386
2950,31.56859363802829
2951,-0.3537716990817472
2952,-6.95087295872811
2953,6.817485171528421
2954,13.621433634410302
2955,-0.6409586268375279
2956,-20.72131812123348
2957,8.132350724243556
2958,-86.4953519602399
2959,-2.2569485997276217
2960,4.373517220394137
2961,-23.611173302733576
2962,-2.3118529350400907
2963,60.58554472657245
2964,-4.253308797028422
2965,0.49453879791974487
2966,-11.025699539561765
2967,-1.243640438150777
2968,-0.5408184145237158
2969,-24.23820182203457
2970,-18.60415919955316
2971,-26.25321020194739
2972,0.14415690556612618
2973,3.3049400520439907
2974,-0.4370716310485705
2975,32.77128291419655
2976,8.683519087592751
2977,2.6115671095075417
2978,-42.84062203400894
2979,-21.501996101009183
2980,1.1758562207910985
2981,-1.9569972231868633
2982,11.366725499184316
2983,3.6558858174452555
2984,7.317913879964781
2985,20.48401922859057
2986,-47.80570345880067
2987,1.6098573873829765
2988,9.249354390146612
2989,-34.416645960407365
2990,11.998592339588148
2991,-11.799871069646622
2992,24.271344748878256
2993,11.214706405135964
2994,-54.25991942116256
2995,-10.24542334191284
2996,-7.2170683462119545
2997,5.987515044647558
2998,-21.96563613326058
2999,4.757606416919174
3000,-7.308854020255808
3001,19.687423302065852
3002,-12.332029974420095
3003,17.489264477443225
3004,27.886934185062604
3005,3.7844746534442324
3006,-11.351392577136535
3007,7.2133520966293
3008,-11.928114803188487
3009,-26.008649755008925
3010,9.679600744700418
3011,9.613440703276956
3012,-4.969596673103263
3013,38.11166274640817
3014,-36.92139632199346
3015,-4.0228350304991665
3016,-39.97694048223161
3017,-33.24856645210348
3018,-23.987719196263836
3019,-3.0383047671165118
3020,-17.032997781506896
3021,1.1491250457844828
3022,-9.442376717600935
3023,5.675436237676971
3024,-48.12647863870273
3025,12.6556745968474
3026,8.112894851323427
3027,-57.374534881051254
3028,-27.420094995857138
3029,-30.200269841703733
3030,12.140119998739374
3031,14.835167030480632
3032,2.0096035233405245
3033,10.38519388028724
3034,1.9921541539678174
3035,-30.320394412391302
3036,0.6098619702883582
3037,-5.917459765296053
3038,16.41840560256037
3039,1.8165691777927577
3040,-7.047357718050944
3041,4.358836998979672
3042,5.465497430487358
3043,-25.103623017012865
3044,3.387362172439697
3045,-5.269010765447331
3046,-22.738509886932004
3047,10.478875720975248
3048,26.178170148149356
3049,101.99618165962998
3050,-4.542072004794181
3051,37.79074045650484
3052,-2.6273448663813954
3053,-8.990570144557523
3054,9.908166509281797
3055,-13.865105659141546
3056,-32.08133079965798
3057,-12.411349554062362
3058,-36.2028761701949
3059,0.15477387511211874
3060,13.643456597040235
3061,23.704425922215517
3062,13.007896427601146
3063,-53.709545686468076
3064,7.476051262079477
3065,-57.43646788051273
3066,-2.3521735983310577
3067,17.91709825397579
3068,-9.855103247099487
3069,-0.9132699673451783
3070,10.547755971429138
3071,6.456044367503222
3072,10.17391872770645
3073,24.76656742340726
3074,-28.61783115835906
3075,24.39720662800844
3076,1.9656955792317037
3077,18.100203450553874
3078,-18.914311768808037
3079,-8.27632887353188
3080,2.0662634200824015
3081,-60.4204866128003
3082,21.22957568950437
3083,-27.62698659511223
3084,-70.14498399138945
3085,11.78148648030993
3086,6.810829012803632
3087,4.0953570783266064
3088,-50.59195660820269
3089,15.239524023644504
3090,11.909118291283907
3091,-10.76878195327535
3092,6.759977001958987
3093,-0.3328105576974622
3094,-0.1203125014965508
3095,43.586801928020094
3096,9.28947551163156
3097,-2.3573330711138967
3098,-0.0033165227751851493
3099,28.46971938862363
3100,-12.884928303018592
3101,-9.413351353790835
3102,-53.7309920722474
3103,0.804394331677139
3104,26.641427517106656
3105,-13.990705946216805
3106,17.464872599704186
3107,22.872808741888402
3108,8.709106515020574
3109,51.537097934529015
3110,-6.5013108976372225
3111,-31.21508659918345
3112,-9.939146063929464
3113,-16.70820318311079
3114,-38.83163481952129
3115,-25.207705011478147
3116,-7.402492109126361
3117,19.959252480820716
3118,6.3716609209404345
3119,-11.705160959115123
3120,-74.78667963431184
3121,25.739285887586018
3122,9.397115161626402
3123,8.501423960701777
3124,17.55498976488901
3125,66.5664813569471
3126,-42.43424327061023
3127,-1.4699597894519116
3128,30.990104634650915
3129,-18.322135604982716
3130,4.143490638686171
3131,-36.29027395779663
3132,33.9294257394861
3133,65.44157661741652
3134,-26.717936961984016
3135,4.580790502718981
3136,5.54906021082386
3137,-7.1039724960747215
3138,-13.082084583460551
3139,6.017197620175285
3140,13.227557912583235
3141,2.068716220003438
3142,-107.99714275207526
3143,-0.8604894690819322
3144,-8.003198264724665
3145,19.75687965524459
3146,-19.37357787620381
3147,2.1490225925235564
3148,-26.9895343624597
3149,-49.694295480428586
3150,-68.44471382894453
3151,-4.2539042250146
3152,15.000361382527979
3153,6.963181818105676
3154,8.1527872509698
3155,51.25573716422057
3156,70.93638765903067
3157,36.86860323607516
3158,-2.3773830236205584
3159,4.280612640161841
3160,-17.577513171225178
3161,-17.737405753556608
3162,29.348140805073765
3163,15.370581494036237
3164,-15.159243263738654
3165,-50.57514287512277
3166,11.975680453746026
3167,5.0142487883078735
3168,22.05827255752851
3169,0.39060205948274246
3170,19.774342208153673
3171,-19.912187894177773
3172,-27.933343412898644
3173,15.523357691852423
3174,1.1937414777361994
3175,5.090730477383494
3176,-3.817998052744298
3177,8.915985422929628
3178,1.4277712331480474
3179,-29.375325874764105
3180,-5.82259081558794
3181,-1.4364302580585333
3182,-0.3468656659413455
3183,4.942719676187835
3184,-15.651407298410374
3185,-11.508311831840604
3186,-7.633583474187185
3187,21.361253688181048
3188,16.489238606303218
3189,-54.93784473715755
3190,12.971562077751571
3191,-18.310962585472804
3192,-0.8392677395833744
3193,-2.6188695340996513
3194,3.2938220663494806
3195,-3.6142284430702776
3196,-3.3868241348914356
3197,15.412060678207082
3198,-2.4854901233340914
3199,-5.605600760127965
3200,4.147290784647947
3201,36.51699923179205
3202,24.938556402334758
3203,-31.655165896702602
3204,5.330230001792268
3205,36.355602742917974
3206,-23.914607556617128
3207,18.518794101574617
3208,-32.26671899625478
3209,-12.007771580146494
3210,101.50436818888909
3211,15.613092203204765
3212,13.928200184178412
3213,7.560729482689926
3214,-20.625689879486742
3215,0.944451548154666
3216,2.585256222510924
3217,-32.776073083035065
3218,-1.3161236637339102
3219,0.019549189061737596
3220,7.19368584338634
3221,-18.705735904902987
3222,-33.35267751948543
3223,32.698304028041086
3224,24.785716262314487
3225,123.03878996402275
3226,15.377364249448148
3227,20.4276141460888
3228,-6.061321481490177
3229,5.367922857192122
3230,-2.084810986930728
3231,3.553357278841702
3232,1.9577265273635476
3233,-0.06501377040527814
3234,1.042771439043287
3235,5.161393876160116
3236,1.8812044353790953
3237,15.641444067056625
3238,43.014968503416675
3239,0.9905352070546883
3240,11.819733201357337
3241,-19.23099452821674
3242,27.975049073383595
3243,-0.6675660574995533
3244,-10.96871350435253
3245,-24.419216445741622
3246,3.5180954604120305
3247,-26.734965845991645
3248,-17.309010574552282
3249,7.077415715170497
3250,-31.094722758680383
3251,11.560405659472082
3252,19.513977022447534
3253,99.1628117799447
3254,4.909421494531819
3255,-62.43069373574479
3256,-23.570190634087567
3257,-47.401861078579635
3258,-2.7702796234749374
3259,7.388467813278453
3260,-2.6908934163693545
3261,-5.8409095620434615
3262,6.647647633102952
3263,20.858193071070446
3264,-142.46980160690245
3265,-17.618957193296364
3266,-10.585277094879864
3267,-0.271653981616555
3268,-1.1129638441072984
3269,20.735885730697532
3270,-20.89912912792643
3271,8.20281962176971
3272,-7.958698847276963
3273,23.43730514821764
3274,13.901304751023805
3275,-27.964707504560376
3276,14.606704651107874
3277,-50.31022190117133
3278,-50.0620109143054
3279,2.9292036008488367
3280,17.12683293515637
3281,-4.160779952174863
3282,-0.9952155423936461
3283,-36.31238177300518
3284,-7.779849820936807
3285,1.771497949538403
3286,-9.791308617215215
3287,7.602538591024967
3288,21.343121602390934
3289,44.54908299816084
3290,-4.327771839108585
3291,5.731899312156111
3292,-30.357023081563057
3293,15.210982294620857
3294,-2.1048048420013687
3295,-3.6253413375396235
3296,-8.923236409650235
3297,-47.50070787902823
3298,-6.326988969575201
3299,4.718362613800582
3300,10.132855302962298
3301,-30.94195662680237
3302,-4.709496127616194
3303,-5.560669050081817
3304,-7.526231297840764
3305,-9.005801930878068
3306,17.251218639853693
3307,2.499405392564205
3308,47.06414258459456
3309,27.78656025405178
3310,69.90196343290395
3311,-6.11864626525724
3312,-7.539948312084562
3313,-23.131581517362108
3314,27.598699965534383
3315,0.9926021524982872
3316,2.1266140462786125
3317,-5.238987960352716
3318,-0.8502615310282806
3319,25.30004739739187
3320,4.809876967385072
3321,-15.56871307642324
3322,15.522420323205091
3323,7.924419706028425
3324,-18.361787483620116
3325,1.855083992541995
3326,-46.66745191438681
3327,0.09777192900136243
3328,-22.105153856944607
3329,-18.312359418372093
3330,-7.1932842344493455
3331,2.5842920628612323
3332,1.0141979480546581
3333,-9.440149059075106
3334,-23.783808645376567
3335,2.9171874995771194
3336,-5.243848131717448
3337,-70.30679137784061
3338,2.2912054676436355
3339,0.0
3340,9.71799003744859
3341,-4.132329088590814
3342,-8.105721524459666
3343,-48.88320767768149
3344,-16.765321508263856
3345,5.179048034875649
3346,9.537202808729921
3347,11.823839227110227
3348,8.738691410654656
3349,27.829119146991072
3350,22.160190944734236
3351,12.67816032897261
3352,3.4774115098856044
3353,30.796116850628188
3354,42.361092326215
3355,15.310239284693559
3356,-44.14698487299436
3357,19.220830923697914
3358,10.158704665579734
3359,13.226398456307686
3360,-6.5298621411369595
3361,0.5828124988921843
3362,2.082321740262819
3363,5.153700958261869
3364,-10.27370754477986
3365,3.068334257595757
3366,-12.599718138608518
3367,1.824218267611633
3368,-23.053275508346545
3369,-8.087830840866312
3370,-1.9529334561875544
3371,2.0636368502357985
3372,9.13461936673748
3373,7.143951319046312
3374,9.845328468644574
3375,-21.023440429308984
3376,-18.859427733852822
3377,7.026627738547177
3378,2.3116609248760485
3379,-5.515545222055687
3380,5.229328023031553
3381,-13.586234897989398
3382,0.38703619634190434
3383,-4.652115556599916
3384,9.175216629124975
3385,-13.127301321702545
3386,-31.380668707590658
3387,-27.014897437307923
3388,-12.487706109257397
3389,-6.089785401200448
3390,2.2418659615640992
3391,4.890565370520403
3392,-48.841273943137566
3393,3.2145759296367715
3394,2.355731419704057
3395,-28.281766054721448
3396,13.775114183673526
3397,1.2293439207648307
3398,32.62075710463769
3399,-12.692623192841474
3400,11.750901202413907
3401,-68.0849807458
3402,1.6880413512278665
3403,-4.796503458278079
3404,-3.9464437753572046
3405,-10.658580377441101
3406,-17.14626613341616
3407,-18.616023175457407
3408,-11.73254023974588
3409,-5.511741454034575
3410,-2.4481481672075804
3411,9.863862163633167
3412,15.875025802292294
3413,-21.91342980342559
3414,41.35040449562442
3415,24.940947224783425
3416,-115.34594119581193
3417,-33.51916210921568
3418,1.2759544238270473
3419,-2.224996428898618
3420,-2.817836239674284
3421,-9.624157176278352
3422,7.610773890500184
3423,15.625957387306016
3424,2.945408980503186
3425,17.212413710718874
3426,-28.3013793240537
3427,0.0
3428,7.083428640245711
3429,-35.79060417176987
3430,-4.81266478680002
3431,64.79543927494497
3432,10.34693590620008
3433,-13.864257548487883
3434,-38.24114788536419
3435,0.022964719663548294
3436,7.230964456034804
3437,5.327460202722023
3438,4.678440393506548
3439,9.142589685659766
3440,-23.82200338653943
3441,6.743021085593354
3442,25.064201899959016
3443,-1.3450954746324557
3444,39.794228218945754
3445,14.429838114151165
3446,1.4555815677517558
3447,-32.76321935638332
3448,5.214513075317126
3449,1.2327516300851074
3450,13.357598828569799
3451,-25.21474811746167
3452,1.9535374065396582
3453,0.6846005157122591
3454,2.682072047186273
3455,14.574976564373594
3456,-21.83212416179093
3457,-4.983887549047586
3458,19.491639857282543
3459,9.035058751201143
3460,-28.000550515331987
3461,4.894036469506668
3462,-93.14011094138007
3463,-1.783881812755408
3464,68.81784410122046
3465,-6.795980428840721
3466,16.412741146881398
3467,-34.384255463455226
3468,0.32220880306536803
3469,-1.3536733827101104
3470,2.166250026417174
3471,11.873799040583869
3472,28.921954471875235
3473,12.58116010917247
3474,16.684601349005163
3475,-18.346846084210142
3476,10.396251318805724
3477,2.870848185583475
3478,-5.138885897286201
3479,-23.021145332838806
3480,0.0179584812481437
3481,-41.97809220960344
3482,-10.275007914679941
3483,10.536239278603114
3484,7.093147323651988
3485,4.843384034108261
3486,-77.21250028568448
3487,22.63394062607755
3488,-2.6920669747019788
3489,19.399282231493572
3490,-2.2422731780943708
3491,0.0
3492,-94.1696855653571
3493,-12.816209435766815
3494,-5.519915992390032
3495,-11.684231696682867
3496,40.59495132677378
3497,-29.438609916686893
3498,-29.764442561431395
3499,20.77721881391166
3500,-21.376267876304155
3501,-3.504708052820911
3502,-45.38782986462746
3503,-5.781157571715323
3504,-6.5407932135390245
3505,-2.8472837504742987
3506,-8.974600609756795
3507,17.966799973626248
3508,-32.35525321505562
3509,2.457444035280756
3510,1.1910139806858524
3511,-6.166793630793407
3512,-14.8435144665115
3513,1.5287160129756274
3514,-10.103973447591068
3515,-28.70888231060925
3516,-6.716709431622963
3517,0.8007988037627286
3518,7.56976988727348
3519,-2.0939602771417243
3520,-4.121971149569328
3521,-2.1970264996385853
3522,-7.374959952105747
3523,-22.199036704291302
3524,6.803336227228335
3525,-28.385396264433645
3526,-6.603541264018486
3527,11.769948622806243
3528,-9.006638353433436
3529,-52.658442757469835
3530,-6.485187045617664
3531,-35.77225495977283
3532,4.437692670027639
3533,1.2734024921589253
3534,2.6076475453013646
3535,14.635653767024657
3536,-27.922769323797834
3537,-31.364824958715065
3538,-10.536365245513492
3539,-9.163801876430057
3540,-65.51706754364784
3541,-2.962911385801772
3542,35.327628010375456
3543,-0.9370409753427111
3544,9.213458125226385
3545,-25.604305726376154
3546,-11.400351094523678
3547,-10.310425927919006
3548,6.3919484987857915
3549,-26.309854571540992
3550,-30.6611472836908
3551,11.689768584632132
3552,-11.134361092309655
3553,0.07718304379969823
3554,-24.26446996424428
3555,-3.518035398818947
3556,-1.5369091364118959
3557,12.114442683210155
3558,-14.201184803025093
3559,3.9499585059106153
3560,-5.445321407616547
3561,-4.59367237579832
3562,-0.6201603618853142
3563,-1.1758335671038709
3564,-19.218920781836324
3565,49.95146681510205
3566,-3.746570115751979
3567,6.266661111598825
3568,31.556931722831475
3569,-41.155328126562985
3570,1.2915591002580529
3571,-2.004120814138918
3572,-9.572724038358945
3573,32.1430685990121
3574,5.082825542591789
3575,-46.67237844698099
3576,-57.641738460007026
3577,14.053954907241735
3578,11.832158259925928
3579,-25.69285582045601
3580,2.385392709337748
3581,-29.879210667286713
3582,-11.45095325216828
3583,3.691761187044469
3584,5.868300266698566
3585,36.11217103853776
3586,-7.635488688721421
3587,17.7272838064261
3588,-28.75597954175748
3589,35.68770453111981
3590,-22.17270150058033
3591,8.241511503566654
3592,11.755985964573473
3593,-16.516847437484593
3594,-16.798709115235237
3595,2.126026935000226
3596,22.986134723242685
3597,12.139277718893153
3598,0.6728311095966547
3599,6.934690109709312
3600,10.121041732319924
3601,-0.10646482732311142
3602,-10.620128372784235
3603,-53.51397946977118
3604,-43.00542469141834
3605,12.29881463466765
3606,-7.045163101319943
3607,34.23112128020996
3608,-37.62147982883737
3609,-7.41114448692322
3610,33.74638506526744
3611,20.322177636630176
3612,-4.621234516336563
3613,1.0792117431893644
3614,4.854698698901382
3615,-2.1970783199316317
3616,-1.7970212479976198
3617,2.1346279228580216
3618,0.0
3619,13.725037623204855
3620,-5.191452978071471
3621,-47.875688514054104
3622,9.728027221191201
3623,5.838595172384032
3624,14.185034286704202
3625,19.577251552328732
3626,14.46209372471019
3627,20.35400569666165
3628,-4.391174912659835
3629,-12.551232091867384
3630,34.430228369430196
3631,-3.390928417327837
3632,-6.6713921783595085
3633,9.33913442971757
3634,-4.446465023357951
3635,47.17427845270314
3636,26.410546555033875
3637,6.957574048093136
3638,47.79223559382268
3639,2.6824056135813295
3640,2.1010981341068544
3641,-75.95866879196072
3642,2.5252795798038052
3643,28.752223599224294
3644,0.6770430735413329
3645,3.804591739501939
3646,-3.201475146562592
3647,19.37321079847036
3648,0.0
3649,9.060071754864891
3650,10.876656629655873
3651,42.631473271331515
3652,-29.270459428662164
3653,13.281311782257355
3654,3.968367092245785
3655,-76.36426620929511
3656,-40.98384825219862
3657,14.120810681058925
3658,10.064340031601857
3659,13.626742873952082
3660,7.270233744002184
3661,15.423684033579946
3662,-10.996882149521145
3663,-11.657162557412562
3664,0.8456752237320189
3665,36.78554291124746
3666,28.952292437662436
3667,-2.869447736309826
3668,14.525294910354411
3669,4.927372658292518
3670,-7.416918260091018
3671,0.0
3672,21.184991718664367
3673,-2.447075993252648
3674,-61.074648249767385
3675,0.27424294223991413
3676,-5.9317723239326945
3677,-9.553112776946747
3678,-28.30076120597288
3679,21.686887981935527
3680,-8.48280510088539
3681,47.277757876206614
3682,1.8961491140363051
3683,-0.6760065796595711
3684,28.017237438631057
3685,-19.849828740901934
3686,-0.4036394079331757
3687,-26.35253537356222
3688,28.618438666192972
3689,39.89124180736454
3690,3.610649059449952
3691,71.53330654599277
3692,3.170157383283572
3693,30.374532905803918
3694,4.38179167944204
3695,-12.657356331540138
3696,-4.65485772431482
3697,-1.5663861912975563
3698,7.587658540605322
3699,8.70441753885215
3700,27.00544212381989
3701,20.260333442934282
3702,39.67745566611262
3703,-32.794868041653864
3704,37.04176660742407
3705,-20.42781499517837
3706,22.42027748359483
3707,6.477869452520508
3708,-17.58772176571041
3709,13.403681098938495
3710,9.431123189799292
3711,5.908193721897442
3712,-6.599898065108585
3713,-0.7646531031091541
3714,19.178409530994266
3715,-31.58876433293042
3716,2.0758675754339406
3717,-2.6217041337893594
3718,37.35467967002292
3719,-0.6511050890788411
3720,18.609922625109885
3721,3.9294660440589584
3722,-1.6586806305925734
3723,-1.690532782564253
3724,49.83318152666227
3725,-0.02919487533205256
3726,5.749234192087352
3727,13.151570409402883
3728,11.239524941672961
3729,-19.640435787805167
3730,1.596391925225089
3731,1.795223882333565
3732,12.27227356319434
3733,-4.7938990763862535
3734,-5.159426627181159
3735,-18.177125547377774
3736,-113.91024999815761
3737,-34.7458603305161
3738,52.58705890545244
3739,0.05151600364592639
3740,1.7286888968050107
3741,-17.067580031484795
3742,-9.807970616181407
3743,3.1060296973892836
3744,-75.06366145968796
3745,5.001757231663714
3746,19.34707964595165
3747,2.421490522403542
3748,-7.350850276377492
3749,-0.7003626528685004
3750,10.318351358916232
3751,14.407714769442094
3752,28.739552432716255
3753,-2.1834922683068725
3754,8.747081159933316
3755,3.5013094752391796
3756,-28.825216287944716
3757,-11.95457942337788
3758,23.923444851690967
3759,-4.119721973607085
3760,-1.3355487507510704
3761,3.990134626024943
3762,-10.07884734949953
3763,8.121263159480577
3764,22.740340286925516
3765,25.460842137563386
3766,12.822845652494852
3767,-38.06142255538423
3768,-18.204044619101065
3769,29.519505588936205
3770,-19.347724616579104
3771,-0.07923316075294906
3772,-38.146239459639105
3773,-14.554587403476246
3774,-6.4323665265142616
3775,-5.382574873995313
3776,26.13031909460932
3777,-37.46506628899238
3778,4.373873137383629
3779,6.231478060433233
3780,3.126720826565901
3781,6.585531778647874
3782,2.4996450138604533
3783,-33.45114043331586
3784,13.660655461670984
3785,-9.898512492363489
3786,-25.923322714721383
3787,-1.8408812984957992
3788,7.245937944601076
3789,-7.671283225869252
3790,5.735461778352863
3791,50.756059137974944
3792,41.811403398209954
3793,2.0299887019568987
3794,-43.502273332237905
3795,-5.215812460315419
3796,-38.389615782400845
3797,12.228655667392866
3798,8.062865915809851
3799,30.62305781888748
3800,-4.794288170782369
3801,-1.6532821753922349
3802,-52.997318338888796
3803,1.3326253190770103
3804,-13.727063072527585
3805,-6.92782501386439
3806,19.436143483473735
3807,-0.9931170630550356
3808,-35.51695385324208
3809,9.508254344254908
3810,-22.863765536738242
3811,-3.0079267249719637
3812,3.0385482393481116
3813,3.621141789973581
3814,6.732762270048807
3815,43.02028138003766
3816,6.983455170451248
3817,-6.671990585998103
3818,6.8206230482563175
3819,-35.992862805444936
3820,2.3295137553542418
3821,53.51800420748283
3822,-7.171960853748107
3823,2.9916119431168458
3824,-10.433371160425464
3825,0.3488079315551801
3826,-2.8608303931080314
3827,19.14465917693108
3828,-5.322321090920184
3829,24.97602801217704
3830,-11.868537083006746
3831,1.1198960080892781
3832,-0.27952073803679695
3833,-19.884770649985093
3834,-18.217575325166433
3835,-72.25920822197777
3836,-3.7742109543216764
3837,-13.64070464387927
3838,5.3225012084927705
3839,5.876359264255086
3840,11.862421800252037
3841,0.31927973455544817
3842,6.009558534165743
3843,-35.044015885196316
3844,-0.6155568346149949
3845,-2.9127330344807834
3846,-1.0276579396762031
3847,14.828160783780035
3848,-24.651283847562162
3849,-32.844986457449444
3850,-2.592640092921022
3851,20.535397773456822
3852,0.2701207439804307
3853,-30.509568038305076
3854,2.068234445986809
3855,-11.225526590761872
3856,12.172194404882175
3857,2.0396242799287507
3858,19.985521100014786
3859,-1.9071172059189339
3860,-33.10138068608019
3861,-31.121054408411215
3862,10.922638417738552
3863,-37.23778255198971
3864,-20.455325600260938
3865,18.546022338751253
3866,10.08917656660608
3867,-14.299757575172942
3868,-13.624070629716677
3869,4.637142909677436
3870,3.1708562500413793
3871,18.649301592943687
3872,107.63023578828631
3873,8.887375142426777
3874,0.0
3875,-4.805297549223065
3876,2.101551043635851
3877,1.5637940018017618
3878,-20.36654269407188
3879,-17.498758966434206
3880,-4.816102965690675
3881,-13.145245455990063
3882,-63.67254909603182
3883,-27.1611691602655
3884,-64.44747331442048
3885,-4.888477110902615
3886,-9.97374969370992
3887,35.71732342066071
3888,-10.046503717236442
3889,4.926337511499014
3890,18.07592724089532
3891,-2.159975833497697
3892,-98.65312709991161
3893,-29.34941032028777
3894,-26.319238643346427
3895,-56.36763816886637
3896,15.857543472117005
3897,9.476470101679501
3898,0.3306700388687858
3899,-4.574632419456634
3900,-14.243320931495248
3901,14.206913527130622
3902,12.842832760689314
3903,-10.124324554203117
3904,2.6780637715760807
3905,-13.825879941013568
3906,-4.641874383566256
3907,10.512654662875036
3908,29.44520961587584
3909,-17.741327713927117
3910,-6.780175330024417
3911,8.294617072890071
3912,7.8279460404967836
3913,-3.95295096283204
3914,-0.34299724207774035
3915,-12.647477522708511
3916,16.249316271348402
3917,18.14207886236963
3918,11.88312399875938
3919,-31.17869543778703
3920,3.5718413256695953
3921,-13.241168850169078
3922,-0.5155399650377376
3923,0.13726758226817423
3924,0.0010247482947761456
3925,1.4453626541009499
3926,1.5466733236511687
3927,-1.7027261713479562
3928,5.657462421375818
3929,-5.981199201330873
3930,1.3189702876812703
3931,21.16003040125561
3932,11.859578850508662
3933,1.8383618036494227
3934,-24.035691747242318
3935,-23.35149919520294
3936,24.378098134752648
3937,-5.82136716488343
3938,-2.6245208292891107
3939,-10.18792336631426
3940,-11.621037631901004
3941,-29.542981356335645
3942,-6.671836449485773
3943,-0.15806133575201786
3944,25.458543014698957
3945,-5.901099715050766
3946,-10.48737325053752
3947,5.495318156153485
3948,-21.43489349661421
3949,2.0275573086170424
3950,-9.69750915683755
3951,-18.27708203992942
3952,0.4149408617917232
3953,-10.019799541542966
3954,14.296235359234231
3955,-2.7757443326180695
3956,19.708664461598246
3957,-6.062747228501696
3958,21.29770546414113
3959,44.187158145295854
3960,-5.105945311869175
3961,2.0434522107247632
3962,-25.419126961889607
3963,2.195056306009724
3964,43.81182388149599
3965,7.125299771003416
3966,5.029569924399252
3967,7.811706347913594
3968,-11.65837861581465
3969,30.847811668509895
3970,7.174991314090625
3971,0.5731034865640083
3972,-11.371462119473712
3973,0.7734375021203477
3974,5.517162864379526
3975,9.401722537007345
3976,-15.620145238001511
3977,-6.65733947152911
3978,-9.47662826358884
3979,-24.226260928598993
3980,-0.6552154422987315
3981,-13.833373588178866
3982,-24.768985504643705
3983,-27.37425267059538
3984,-11.475247791980644
3985,7.001105557312025
3986,4.160775257559658
3987,1.6324002571898917
3988,5.015789617781805
3989,-24.36202294984436
3990,4.5501509278119245
3991,-20.276190512213148
3992,9.93935431096013
3993,-0.7093485757040128
3994,5.308521354823035
3995,-9.711553045194023
3996,-16.085154774731606
3997,-18.562201452160686
3998,-10.387218110403502
3999,-35.38926313385553
4000,0.5670615643746573
4001,17.678333658172676
4002,-4.883853550609797
4003,10.736279773277733
4004,-28.918212907246414
4005,-33.129033352607955
4006,67.21672897738407
4007,-1.189925125306536
4008,16.71181517843493
4009,-2.8569301161117155
4010,39.5267869810517
4011,-11.841977935458113
4012,-29.920444433748987
4013,-44.78483422943086
4014,-0.7788112082687463
4015,-26.666826907289494
4016,28.276893529415204
4017,-16.295226287914176
4018,-0.47588798146938205
4019,29.858189732304677
4020,-1.988274766492873
4021,5.443986740686069
4022,6.020412881979837
4023,-10.46507004756249
4024,-17.633982243227752
4025,1.2066390072591646
4026,-13.905675658222755
4027,10.84126445489971
4028,5.6490071464088265
4029,6.086031351340489
4030,8.90559753281117
4031,5.756671587729693
4032,-17.01699414095781
4033,0.8609345097658889
4034,0.9844859014887789
4035,20.719944813219104
4036,4.128148524686904
4037,4.129018080411777
4038,-3.1910185123482506
4039,20.147298526418467
4040,47.58164453231129
4041,-14.05882912984082
4042,9.895457707144487
4043,17.162269630677486
4044,-16.59728655982271
4045,8.531378393287957
4046,19.572702991661334
4047,-49.649898269678886
4048,-15.993250056697219
4049,-30.81213996131809
4050,-6.019649108230624
4051,39.92242331344466
4052,-1.4967133903361018
4053,15.056299413264256
4054,-3.849937983654155
4055,0.20023151507039075
4056,6.820547011174404
4057,13.724709036912802
4058,2.66003218705921
4059,33.041633288734
4060,-14.806620370333997
4061,23.834590663345125
4062,-46.909742283092896
4063,-8.758127898741384
4064,-11.080161991025017
4065,-7.149113793948186
4066,3.418918622671788
4067,13.58248744742847
4068,12.680010201519293
4069,32.34476144332412
4070,-3.00036649545641
4071,6.306768708490904
4072,-13.080155017833228
4073,-39.74995272149718
4074,-14.677480095004263
4075,-3.9927411334635963
4076,-36.27136430004224
4077,-22.830892913694314
4078,7.524216775601355
4079,14.298979884064762
4080,-29.989277859305407
4081,-13.216624636982505
4082,57.64502701242175
4083,4.577766062504099
4084,-55.77544985288993
4085,-40.315786156769725
4086,-7.596184799262824
4087,-3.55567018132993
4088,21.140499060456154
4089,-22.537804642356555
4090,-9.265967424811846
4091,13.992698967557182
4092,-60.22701792038331
4093,0.8595534832054569
4094,26.503903582987846
4095,-23.108852280064184
4096,-10.135330946568793
4097,27.005317697500466
4098,9.634119358757387
4099,-74.09662346529858
4100,8.414097176635847
4101,-9.475213747708347
4102,0.3680709414892078
4103,7.143181937773841
4104,4.661120911634663
4105,9.0543825660849
4106,2.984786429276187
4107,-19.960229815114992
4108,-30.41595168886085
4109,-0.9958783280177272
4110,21.90792381933484
4111,36.69062714206944
4112,2.624380649580246
4113,-2.9021587422203994
4114,-9.669325727011937
4115,22.080364709991102
4116,-0.9422259246028375
4117,14.173665750238115
4118,-0.8138169592140827
4119,-13.498921366027515
4120,11.633294381465817
4121,8.79901986617664
4122,-11.07569173712422
4123,17.54529329997629
4124,47.265671522716026
4125,4.814958609498373
4126,-10.365061641241745
4127,0.7421738787471895
4128,4.690395995746684
4129,3.787286830881806
4130,-35.92255992512622
4131,-3.482893096376006
4132,-0.3064040623587687
4133,-12.811858476226513
4134,2.8302409248222378
4135,30.20423727916801
4136,29.78147391558032
4137,10.640352260442853
4138,8.426514490539763
4139,2.6913944681996327
4140,8.636803567539578
4141,33.44064941511438
4142,-37.66748850612591
4143,-38.06301742592298
4144,-6.311195121105687
4145,-3.5135610235390065
4146,-21.224574972565826
4147,-7.713169287986983
4148,5.194685201693023
4149,-0.8397866073927731
4150,9.433370110923006
4151,-38.640541358243766
4152,-86.58489590584662
4153,30.515106031313437
4154,0.1667377799603969
4155,1.5105106951278913
4156,0.6768710398695021
4157,24.69388142458989
4158,11.308342896969577
4159,-43.7244763824771
4160,19.68488225609775
4161,3.6625645718880038
4162,6.002106978525859
4163,17.509859732987298
4164,5.193112327771996
4165,12.048840620231495
4166,6.469487038402789
4167,0.5622642367263267
4168,-109.82749809719667
4169,-13.112309976680246
4170,11.741927520380342
4171,-4.93068943939511
4172,15.364120425340515
4173,-17.186094540770274
4174,6.045888937038768
4175,-1.4836455197847158
4176,-43.424391342431456
4177,-0.11538422158357663
4178,5.572015137220967
4179,8.97384568697685
4180,-0.3585093077798547
4181,-10.727558066987928
4182,4.556859020713472
4183,1.0599859013600594
4184,-8.855735192863392
4185,-4.797562136961594
4186,31.469659849731308
4187,-3.0970979198411897
4188,5.730822810658527
4189,47.356006183800076
4190,-7.173106189392218
4191,-3.551687383293933
4192,29.82049547163969
4193,-43.50488036981515
4194,-31.29060461997075
4195,5.354885596188499
4196,7.426431019735083
4197,0.8440587565354236
4198,-26.254146592311066
4199,0.1168490078628338
4200,-20.625754563681767
4201,-3.832224875497656
4202,-2.3021111375499856
4203,-17.36837974351265
4204,-35.086637562697994
4205,186.6975528156067
4206,5.100392253448979
4207,13.13793535899531
4208,-0.6401324159078783
4209,-18.62500357277857
4210,11.678535182156976
4211,-55.45965059940761
4212,-8.812782902000164
4213,-8.251092403847156
4214,-8.302281302213647
4215,17.212524737303056
4216,5.61770146195293
4217,0.35940662206826346
4218,80.4172938762366
4219,-67.93802188443037
4220,-13.704586283451967
4221,16.260149819777407
4222,4.304447193971487
4223,2.2759728179498437
4224,-17.19358226986285
4225,10.201908055296748
4226,-25.69434480816848
4227,16.516926470207302
4228,-27.172097716001442
4229,4.700305762291975
4230,-15.816911992530004
4231,1.9784521795488617
4232,29.33574018522872
4233,6.831705504050314
4234,-0.6161887947501669
4235,-19.440009130647287
4236,-3.275634683825041
4237,-15.286233181163324
4238,68.75980861712377
4239,50.8507601228004
4240,-9.37177215325877
4241,4.658713201818182
4242,3.0440906328205077
4243,-14.081023203564701
4244,-1.9967927240388919
4245,3.7433676307240265
4246,6.0324025626737185
4247,2.6205367324748297
4248,-12.806448379041866
4249,28.477852788845645
4250,-46.327455306667325
4251,10.852080336180528
4252,-26.919350700730412
4253,-22.672109889038946
4254,-4.298424367654329
4255,-5.08378675041763
4256,-19.994047355907313
4257,5.409448686254706
4258,21.140164349083562
4259,21.17685815939798
4260,-4.060508104082861
4261,1.6876511408885904
4262,1.1850072774359774
4263,-10.683972763949782
4264,-42.271923849629815
4265,-38.40727244687933
4266,-0.6189339081455956
4267,89.93662686061545
4268,9.465475308600306
4269,-3.8542047069348886
4270,-1.5658787371258769
4271,-51.66211980782728
4272,8.948432525692613
4273,-0.2690676198902679
4274,14.545963077290299
4275,14.180359444445209
4276,-6.206134240415486
4277,-2.477670414471686
4278,33.33756205531228
4279,2.422920293054608
4280,-15.761892223732241
4281,-5.750334676123692
4282,0.940152110054413
4283,14.919634944994238
4284,6.8034245685342345
4285,-21.853586632245495
4286,18.532310101129895
4287,-145.37938739458068
4288,17.343705287611495
4289,-45.1352008687392
4290,3.2033351002284665
4291,-2.721110987319719
4292,12.494143799168933
4293,-93.57456987120104
4294,-52.6301739921162
4295,-0.4677107010592636
4296,17.59017360054514
4297,16.75490038196681
4298,20.748390387176798
4299,-0.7263417064454757
4300,-13.831420697989325
4301,-1.8452986338318595
4302,14.691036414180786
4303,1.56376998191773
4304,-95.63407258948057
4305,17.832169864934297
4306,-2.152282840564817
4307,-17.707296832511577
4308,11.850420231462625
4309,-1.6301643673105675
4310,-46.70524232438302
4311,-12.513397238477536
4312,-9.268642370321505
4313,-1.0327243381571578
4314,5.597109071970954
4315,2.281521815537488
4316,-6.553902067129673
4317,8.905740988027317
4318,11.14932636323897
4319,5.529781239881976
4320,-1.027281480523999
4321,25.95143682131036
4322,2.685850092837325
4323,-30.17313540111096
4324,-25.36181482052248
4325,6.291678441213239
4326,-2.879583747309303
4327,1.8712276944937003
4328,2.146751138216172
4329,16.68443450648857
4330,56.626408803536776
4331,-30.193451187729575
4332,12.299593609985369
4333,42.7052471720215
4334,-4.26054594080108
4335,5.169259972479731
4336,-3.838108866543894
4337,33.388945003008054
4338,13.120776639451789
4339,7.59387905593627
4340,-3.0225905713906345
4341,-2.9795158638411525
4342,-7.757835132949413
4343,7.125932401952207
4344,1.4409051303163096
4345,9.543758648984818
4346,-6.24359042538473
4347,-40.023580573313865
4348,2.89054783776902
4349,4.309559542625993
4350,-3.6791477097048872
4351,-0.650962029565676
4352,0.0
4353,5.660148495865093
4354,1.4980896900476184
4355,8.633088693745435
4356,-8.785821838919103
4357,-16.572757777261582
4358,-7.254640708834174
4359,-10.364198660444584
4360,37.302905845417165
4361,-21.97431362275188
4362,0.20721401141812523
4363,-32.305589428987595
4364,0.37189900625443784
4365,31.31118230154351
4366,-44.055390181547686
4367,-7.072045749949874
4368,-0.005915048257212164
4369,-2.8404111625216246
4370,20.872052786472764
4371,-2.5952974142822542
4372,0.5344723631367686
4373,20.86990652365163
4374,26.987971592717066
4375,0.0
4376,3.3271061517682514
4377,-11.261862997334795
4378,-16.423553537546194
4379,-27.75874756630252
4380,12.058811467305198
4381,-3.7140317185750575
4382,14.60569137972351
4383,-0.29091854358015895
4384,-17.10316085439007
4385,0.5040212083737288
4386,9.266060035307566
4387,-18.48431889554347
4388,49.332512805295664
4389,40.85579728143093
4390,-5.017199615195413
4391,-12.989818163329403
4392,-7.795658262736083
4393,-10.954392607735798
4394,-43.41520224917898
4395,-12.066499204905018
4396,-9.720562073551868
4397,-16.685475014419236
4398,16.20929924949894
4399,18.871353602669938
4400,26.6408705218246
4401,-23.320524426407072
4402,-5.465691506819053
4403,24.154579441040536
4404,-49.76486033340957
4405,17.86195892232223
4406,11.36286591087967
4407,-17.521961505584084
4408,-4.07276136769359
4409,0.0
4410,2.4780486819812726
4411,5.900196287304709
4412,30.450401203546654
4413,1.781059502211673
4414,9.07616319265992
4415,-30.767271763343945
4416,-17.1823137525108
4417,25.55554684394466
4418,25.744115417456058
4419,16.858387483479618
4420,6.3423147008362895
4421,-0.9945046598128671
4422,3.081932747524931
4423,17.213928204233685
4424,13.703834151718457
4425,16.972518764424752
4426,-27.202097718429066
4427,11.071747816979155
4428,17.082862305463916
4429,-21.292536043427276
4430,-8.945832954879952
4431,22.879060203367416
4432,-1.4109835694693744
4433,-14.067166133968534
4434,-11.667550002978079
4435,-11.178893219765152
4436,4.863495215990858
4437,-16.748101944983205
4438,-41.85806301803116
4439,8.39986435824808
4440,20.455935850699902
4441,3.4027611028342566
4442,6.130320397267974
4443,11.872082692495884
4444,-3.0984219712530834
4445,-1.1488259577122109
4446,-27.62635172281921
4447,-23.105003801174906
4448,6.969420333899052
4449,-9.331611655597703
4450,-7.48095634123913
4451,2.5336581592634957
4452,-38.46603403851281
4453,0.2822526727655145
4454,-6.7939532634569675
4455,7.50002687223439
4456,17.770949712517336
4457,-25.919026689406863
4458,-21.661775732917427
4459,7.814740829651192
4460,5.151027145433125
4461,-4.162093965007216
4462,3.905150381621337
4463,6.001680295904845
4464,56.76955863713431
4465,-27.05218276252627
4466,2.9892303393485835
4467,-4.878651339808798
4468,-107.48810966826328
4469,7.078538278756423
4470,0.4647139476651774
4471,2.088454295763404
4472,17.950003644189135
4473,9.557549845501772
4474,-1.187103366740081
4475,23.691892477324377
4476,-17.632347432902815
4477,3.5541138005924156
4478,-18.540436557180012
4479,-3.53044559075438
4480,5.207327986715447
4481,75.76493844562616
4482,-3.5951624709085994
4483,2.414706315336116
4484,2.5552638491746253
4485,-7.200212434373623
4486,-5.834879494519143
4487,-13.46902326423186
4488,8.149517644849368
4489,-3.4362380312478793
4490,-4.167845991815445
4491,-9.354971621741305
4492,89.92016173727845
4493,13.273702062705093
4494,8.667356967031038
4495,-24.470456495930687
4496,-5.222056596764697
4497,-1.4114499092428234
4498,-0.3417569751935503
4499,20.162823733007436
4500,-67.54840807881023
4501,-12.784264597920947
4502,-33.833395432531006
4503,-14.9193523036824
4504,7.967798417483164
4505,-14.026221840378179
4506,0.8836565542046628
4507,-41.57785910292867
4508,47.36772068386968
4509,-131.0074773713388
4510,19.569354785524432
4511,-30.945330251076072
4512,-29.630174506229004
4513,9.634944048139722
4514,-26.570908722205527
4515,14.115178315829338
4516,-44.80237558011652
4517,9.507035799485578
4518,-45.3909687205926
4519,7.917800378454402
4520,12.405155848691585
4521,-16.49754039177576
4522,0.7879302671503652
4523,-1.0250970617453732
4524,-21.186436491456224
4525,-4.360946595519329
4526,-21.615987980223533
4527,7.990070083182741
4528,4.761424561454616
4529,25.416451401701764
4530,-29.402281821481303
4531,0.0
4532,-12.171248997812814
4533,-49.12666803375912
4534,-1.0719841893793045
4535,2.715027087280089
4536,24.574325096482653
4537,19.260496163841864
4538,39.06641347660518
4539,-38.936099744896026
4540,3.7512123170164617
4541,-52.050641338378774
4542,-12.326710094356555
4543,-0.723484558654991
4544,3.9629881435139396
4545,5.731228792409377
4546,6.398491046747245
4547,-9.024636877392632
4548,11.832103454528607
4549,3.788636098609925
4550,-18.796745306943933
4551,1.5115850565777125
4552,18.31693562054269
4553,3.1397042536615913
4554,-5.156105738453022
4555,8.994011642369339
4556,7.264296593565053
4557,-20.984443758736205
4558,-0.6288896489927254
4559,-8.57338270353679
4560,-58.888048350669095
4561,-21.18402612466903
4562,-44.92697477201354
4563,32.29995539838666
4564,-3.1624599321254667
4565,4.334222108308796
4566,-24.379018648858732
4567,-13.80094036751807
4568,-3.3730484554606166
4569,-13.020472392260167
4570,-0.967318654271503
4571,1.398664506791289
4572,10.849372926559937
4573,-11.330075539148595
4574,2.9995571267340098
4575,0.0
4576,24.979767430597395
4577,2.8147294545685555
4578,5.180101554752094
4579,2.9367537252049605
4580,35.27973701903176
4581,-0.2837241608217454
4582,21.76267909440784
4583,-18.832899166515542
4584,-7.868547998459064
4585,5.984571758721995
4586,11.034727662980476
4587,4.41963659265947
4588,-1.9176098152137797
4589,3.113066698172948
4590,23.916332977095237
4591,-8.426148345450986
4592,-47.88897462546578
4593,-3.785031579466744
4594,-17.44019275857978
4595,6.711718430241206
4596,2.6944972336782826
4597,1.0246858562319916
4598,14.854352807872534
4599,-10.552689730786643
4600,12.591349336976283
4601,22.093010819572307
4602,78.17542076045997
4603,-28.589183978410006
4604,0.14062499683393526
4605,16.88217439552086
4606,12.148123629644784
4607,5.138041476018015
4608,-11.318471205896186
4609,18.55751290375778
4610,-23.798895860098714
4611,-8.119648413502814
4612,-3.3627538117127416
4613,9.447983889681325
4614,-30.229307328786355
4615,19.183377544457823
4616,12.000611335621569
4617,6.042931529134882
4618,17.913629108455634
4619,-21.638340875123262
4620,-9.416027280730185
4621,0.8219919228326376
4622,8.000817072349006
4623,-0.45468749797777264
4624,4.845010504586497
4625,45.81147512568237
4626,14.12921962263435
4627,2.2101463660587797
4628,-4.148253869528446
4629,-7.515691066644712
4630,-2.3902518154832424
4631,-16.80559424320003
4632,-9.528033777802731
4633,8.494713775778132
4634,-16.369532308992667
4635,22.76535990975574
4636,30.008905847405003
4637,-37.58211519417517
4638,17.695159286754187
4639,6.570651428243934
4640,-9.455872864762473
4641,31.711391665934254
4642,8.558306513827166
4643,-3.3867769995771653
4644,27.33205294862344
4645,12.8977174067933
4646,15.657831745775452
4647,-7.905861355078162
4648,46.442026499122875
4649,-7.912627148849447
4650,60.86377822493953
4651,-8.35625502197422
4652,-26.490374774412192
4653,-2.2529496037880223
4654,62.169034760215666
4655,6.281044522244466
4656,-6.836141030506082
4657,45.46279248536319
4658,4.379922961352458
4659,-4.252398133160095
4660,22.18600676824159
4661,-5.77918695375821
4662,15.814668889186795
4663,-9.557212852169142
4664,2.147735566753528
4665,30.333434369962244
4666,-35.1101962449242
4667,41.232710204821004
4668,8.600240411773848
4669,-39.36530008963984
4670,-6.89023378780972
4671,7.97397017515562
4672,2.0962386141198013
4673,-29.04139295296255
4674,-32.775418802007245
4675,19.276043381422426
4676,-9.143286221197434
4677,15.012529932790812
4678,1.9882062471547783
4679,6.652921567926569
4680,6.438171546785566
4681,6.763341214825949
4682,5.297716118840561
4683,-1.1794586657192667
4684,48.41934405107735
4685,14.84603576952452
4686,-3.697317318870967
4687,3.4600395429249944
4688,-8.552129818716343
4689,-28.261309271261453
4690,-122.36230777984113
4691,-8.955342607760759
4692,-19.45719719467337
4693,-35.12386036208784
4694,-4.03637631221942
4695,-47.46792946925067
4696,47.22818111164183
4697,1.9973089097447314
4698,12.455914368101777
4699,-1.076626609321238
4700,35.346521217784925
4701,15.232974234691222
4702,-9.229111603108402
4703,-28.160683964549705
4704,-22.28052187804126
4705,-22.696787774186237
4706,-1.0336098964640825
4707,-41.244784389947654
4708,-18.265890173953583
4709,-1.062967223161354
4710,-40.75278719217315
4711,4.285481243085224
4712,-10.663656932671541
4713,-28.87011910690245
4714,2.053473330424771
4715,7.852696574097911
4716,-19.788706050487015
4717,-16.804742160775827
4718,-19.204709584862087
4719,-19.755680250954924
4720,-19.630374820451312
4721,2.606339125523334
4722,-0.42270976935737964
4723,-13.684987015793524
4724,-25.06803275035697
4725,21.518103944085226
4726,12.238625805158831
4727,27.10682401846091
4728,0.6746927531033976
4729,9.552904423940134
4730,-1.6371939506683135
4731,-5.54007953448288
4732,5.011740113418006
4733,-16.014165105595385
4734,-13.5192478321183
4735,10.427126946902025
4736,-4.294299827305832
4737,-19.66031095112324
4738,14.324821199959047
4739,-21.22297705755588
4740,-36.03446636612261
4741,-9.083405051853182
4742,17.304243154452035
4743,-30.701632392605337
4744,-5.380986483032484
4745,21.392945233546005
4746,8.729683825470522
4747,-10.788493069776008
4748,-5.80637410637685
4749,25.382531352642943
4750,21.05165822270958
4751,10.793965800105163
4752,7.740588860870298
4753,-17.74282390987784
4754,7.841657331882477
4755,7.175422342579236
4756,-9.823141904270642
4757,-46.234939934674145
4758,-72.6873247564854
4759,-0.19643554811890454
4760,-0.33291213517300094
4761,-0.04243613174419352
4762,5.988099739433074
4763,54.33214615675369
4764,3.0589969619457182
4765,-16.088745109476132
4766,9.46672297067064
4767,14.268355017790453
4768,-57.09796136884479
4769,24.807424327528913
4770,3.1723663279248515
4771,-7.456760689901853
4772,57.836520958664835
4773,-6.331199924965734
4774,3.485444422228271
4775,-9.170198974930509
4776,-7.691389538390968
4777,1.557247467598927
4778,-16.247795776452076
4779,-38.20539123002214
4780,-3.2804955253200205
4781,0.7140625037574182
4782,41.59537945838513
4783,6.999391008617301
4784,7.708768221276333
4785,4.573138390853376
4786,8.910834573682587
4787,4.819894932920272
4788,25.314379416348267
4789,-2.263678194547822
4790,9.732952968499058
4791,-31.54578874356721
4792,0.0
4793,-11.642231523378484
4794,21.590584946381057
4795,-2.9262892892328582
4796,10.764057566298545
4797,29.558638980869105
4798,-8.820413922835224
4799,-57.014204621845536
4800,3.306638611957442
4801,-0.3142431440751139
4802,-11.799239123628354
4803,0.8847918570182061
4804,81.15884816041597
4805,3.596794179024107
4806,-3.832833751605284
4807,-126.85712540719756
4808,4.1678855092974985
4809,34.26735130168839
4810,8.981231749188458
4811,-13.385072731785352
4812,-1.122641487816759
4813,51.713652195886915
4814,19.234151696186352
4815,-8.528923728178501
4816,-10.532910440814124
4817,5.3442434718081415
4818,33.15073647241304
4819,54.63074376935115
4820,4.964178848808422
4821,44.82513056546432
4822,23.505680996279807
4823,17.300220099814716
4824,16.22196775541816
4825,-17.120923714608256
4826,16.668172136590282
4827,32.63695192686691
4828,13.412917425439913
4829,-34.064342075399985
4830,-49.10667914117786
4831,205.82543767373588
4832,-6.232263736232108
4833,25.184031266662398
4834,6.176253009905927
4835,33.409253797947066
4836,20.670181743471133
4837,-3.9490863005348276
4838,5.30186695119711
4839,-1.4985792351865599
4840,11.37789600373194
4841,15.283712378894325
4842,20.472738416960908
4843,15.782052436817722
4844,-6.248056313655593
4845,10.36948392540603
4846,22.667477934285685
4847,3.816863925754251
4848,14.456879530189156
4849,-3.740120789849084
4850,6.2216202865801735
4851,3.0919354876452534
4852,-69.67536594085186
4853,-0.21848454133298675
4854,-76.0573827805254
4855,6.804525552354892
4856,6.1357088225167224
4857,35.40528546183315
4858,-5.253022092648502
4859,14.941465796670787
4860,-23.426551202713718
4861,18.495981903985154
4862,-57.506408041811895
4863,5.466488574818277
4864,-5.971591314142294
4865,25.6040549727116
4866,37.86665062650837
4867,30.7961917011707
4868,9.038968185754186
4869,9.077558818168825
4870,-54.467444661091115
4871,-46.404805576131324
4872,-13.949910218446554
4873,-10.938563344068601
4874,-0.5044129350956041
4875,0.3225414802016701
4876,8.984615724557704
4877,31.536874254792565
4878,-2.73085668687868
4879,-29.611244195434313
4880,16.68076241394997
4881,-0.22909190114327205
4882,9.293799588566253
4883,7.57150071738754
4884,22.761619726588815
4885,-23.493168597943352
4886,-15.351364842446015
4887,-7.442616179712218
4888,3.755184802411043
4889,28.228256943093882
4890,-6.385498933887892
4891,-12.893264269324778
4892,-5.122235545745844
4893,-39.914434367091644
4894,-3.797255666654553
4895,24.764049657230014
4896,-4.467740208443877
4897,0.9502383498549762
4898,4.478404417620982
4899,5.341380265790838
4900,5.489621182177098
4901,-2.556428454870167
4902,54.68190915492749
4903,3.4588692842442814
4904,-0.41538490480636486
4905,-3.4227052113585104
4906,38.097761018445816
4907,4.838692605077416
4908,-8.241441160194933
4909,8.742061288366608
4910,-12.256489435065886
4911,19.99198479326663
4912,-45.9389399921684
4913,-9.76290955418299
4914,53.148974590674634
4915,69.54823676833117
4916,-22.760493251349477
4917,18.70909146087654
4918,0.3472112235005369
4919,-13.839960956992769
4920,-1.1115161370854822
4921,14.6344302494977
4922,6.983354686628087
4923,23.462070193830584
4924,-15.302202927994223
4925,-8.84344788535157
4926,-34.17045324019813
4927,-2.591264441410681
4928,-46.02391867867555
4929,6.126752841381324
4930,-17.538484467953108
4931,6.832528202055926
4932,5.735666091657231
4933,-27.14821616669508
4934,23.196060574765397
4935,-12.493952189075683
4936,-10.918212933023097
4937,10.801425643285672
4938,-26.275418594165828
4939,-13.361830342138148
4940,0.9668522521599585
4941,-10.982211496529999
4942,-1.96188603671867
4943,35.38098092539453
4944,-4.72375592920796
4945,-39.976066408245735
4946,3.7821976960986605
4947,-39.89853930494422
4948,39.543272312042745
4949,-38.34937057404812
4950,-67.53254227983389
4951,68.77128397757643
4952,-25.180166986185498
4953,-48.31749754899046
4954,-8.468870266811686
4955,-0.23083366126635385
4956,4.714452937729317
4957,-1.9848534049358166
4958,1.1442327736069047
4959,-6.641547808409396
4960,107.53010724270467
4961,-31.407967198905013
4962,-0.12575151837740464
4963,5.113356747362696
4964,-45.355737826491215
4965,26.722578779280994
4966,-5.740929756054175
4967,11.60745322065028
4968,2.6683659234873405
4969,13.29184853109019
4970,-57.56230165316037
4971,-0.7459662353619024
4972,-13.417306355192432
4973,6.692070408244217
4974,-9.032001838060882
4975,-4.0709249139859365
4976,-5.154689911491767
4977,20.300599409979352
4978,-15.879636209047725
4979,-3.0440188589057473
4980,2.2049243194687733
4981,-17.321580537400916
4982,-7.647902575906404
4983,8.10575405981531
4984,-1.855693564565513
4985,9.237553718664856
4986,14.714689200521605
4987,44.555977038842016
4988,22.068457825628386
4989,4.541737035021856
4990,-2.97067936906447
4991,-22.4138603536045
4992,-33.72827785418988
4993,21.723595244214152
4994,-52.78931061161477
4995,-6.23294180088434
4996,-60.101424625033395
4997,23.519836514850184
4998,5.152357219179482
4999,-49.30953549155834


==> Figure/non_self_sampling_ref_margin_kde.csv <==
x,y
-100.0,0.00012004168756474688
-98.99497487437186,0.00013086092718011776
-97.98994974874373,0.00014445533577582686
-96.98492462311557,0.00016028106110614642
-95.97989949748744,0.00017744752297942733
-94.9748743718593,0.0001948235352541808
-93.96984924623115,0.00021119344630280044
-92.96482412060301,0.00022543714716948077
-91.95979899497488,0.00023670037582633133
-90.95477386934674,0.0002445234134236425
-89.9497487437186,0.00024890715914513786
-88.94472361809045,0.0002503117234105571
-87.93969849246231,0.0002495977262017923
-86.93467336683418,0.00024792880811838315
-85.92964824120602,0.0002466534667146157
-84.92462311557789,0.00024717782947438697
-83.91959798994975,0.0002508340512675635
-82.91457286432161,0.0002587472004476701
-81.90954773869348,0.00027170888274010666
-80.90452261306532,0.00029007559670153594
-79.89949748743719,0.00031371720164284454
-78.89447236180905,0.0003420387428046486
-77.8894472361809,0.0003740838650260761
-76.88442211055276,0.0004087035511067917
-75.87939698492463,0.0004447497944714353
-74.87437185929649,0.00048124226265170475
-73.86934673366835,0.0005174651941812099
-72.8643216080402,0.0005529804004189603
-71.85929648241206,0.0005875785418692965
-70.85427135678393,0.0006212173843733795
-69.84924623115577,0.0006539981621955007
-68.84422110552764,0.000686206275876716
-67.8391959798995,0.0007184009776592269
-66.83417085427136,0.0007515004090890299
-65.82914572864323,0.0007867930582324052
-64.82412060301507,0.0008258242221434972
-63.81909547738694,0.0008701515243591401
-62.8140703517588,0.0009210194437862403
-61.80904522613066,0.0009790465015944022
-60.80402010050251,0.0010440316245924515
-59.798994974874375,0.0011149608633590695
-58.79396984924624,0.0011902386466029519
-57.788944723618094,0.001268097421364679
-56.78391959798995,0.0013470797787641531
-55.77889447236181,0.0014264592530493956
-54.773869346733676,0.0015064807130844534
-53.76884422110553,0.0015883544600497589
-52.76381909547739,0.0016740115145467665
-51.75879396984925,0.0017656953650477046
-50.75376884422111,0.0018655046307835437
-49.74874371859297,0.001975000810034895
-48.743718592964825,0.002094961008366421
-47.73869346733669,0.0022253056146155736
-46.73366834170855,0.00236518697944104
-45.72864321608041,0.002513201446431387
-44.72361809045226,0.0026676840517264127
-43.718592964824126,0.002827051267018422
-42.71356783919599,0.0029901573530397613
-41.708542713567844,0.003156616488011023
-40.7035175879397,0.0033270216198705437
-39.69849246231156,0.0035029792145608715
-38.693467336683426,0.003686895778995357
-37.68844221105528,0.003881505836462851
-36.68341708542714,0.0040892120974801525
-35.678391959799,0.0043113896431572
-34.673366834170864,0.004547852603859159
-33.66834170854273,0.004796667635320741
-32.663316582914575,0.005054418141076602
-31.65829145728644,0.005316897415890221
-30.6532663316583,0.005580078564099299
-29.64824120603015,0.00584112015254205
-28.643216080402013,0.006099151960126283
-27.638190954773876,0.006355650992119631
-26.63316582914574,0.006614340618455126
-25.6281407035176,0.00688068169467308
-24.62311557788945,0.007161127929410892
-23.618090452261313,0.0074623579872769895
-22.613065326633176,0.007790668316500144
-21.608040201005025,0.008151631655925591
-20.603015075376888,0.00855002885452674
-19.59798994974875,0.008989979997930933
-18.592964824120614,0.00947516014429835
-17.587939698492477,0.010008994780844766
-16.582914572864325,0.01059478066889352
-15.577889447236188,0.011235740981171215
-14.572864321608051,0.011935061423148837
-13.5678391959799,0.012695934561649878
-12.562814070351763,0.013521557003153615
-11.557788944723626,0.014414910807984726
-10.552763819095489,0.015378081740163039
-9.547738693467352,0.0164108941942247
-8.5427135678392,0.017508816163294683
-7.5376884422110635,0.018660385374827417
-6.532663316582926,0.019844738881036897
-5.527638190954775,0.02103005895240805
-4.522613065326638,0.022173751633106177
-3.517587939698501,0.02322488832436015
-2.512562814070364,0.02412890524490246
-1.507537688442227,0.02483391456262805
-0.5025125628140756,0.025297441132995185
0.5025125628140614,0.025492156583109923
1.5075376884421985,0.025409345949663365
2.5125628140703498,0.025059380645592533
3.517587939698487,0.024469219344074988
4.522613065326624,0.023677674172376803
5.527638190954761,0.022729639419349707
6.532663316582898,0.02167056161230447
7.537688442211049,0.020542151875503855
8.542713567839186,0.01937984199212403
9.547738693467323,0.018211955494469387
10.552763819095475,0.017060170402679493
11.557788944723612,0.01594067717312568
12.562814070351749,0.014865476954389344
13.567839195979886,0.013843445721722128
14.572864321608023,0.012881009669458028
15.577889447236174,0.011982455248329884
16.58291457286431,0.01114999480594017
17.58793969849245,0.010383730500975581
18.5929648241206,0.009681635753890607
19.597989949748737,0.009039638607298362
20.603015075376874,0.008451863770625545
21.60804020100501,0.00791106858714954
22.613065326633148,0.0074092792762867074
23.6180904522613,0.006938586797790394
24.623115577889436,0.006492000985603767
25.628140703517573,0.006064209123324424
26.633165829145725,0.005652070037639815
27.63819095477386,0.00525471613156911
28.643216080402,0.004873228651615423
29.64824120603015,0.004509965805080153
30.653266331658273,0.004167717005793094
31.658291457286424,0.003848895390490178
32.66331658291455,0.0035549538869289166
33.6683417085427,0.0032861322242956955
34.67336683417085,0.0030415437104447294
35.67839195979897,0.0028195226291097865
36.68341708542712,0.0026180970872358243
37.688442211055275,0.002435436563751969
38.6934673366834,0.002270146743623741
39.69849246231155,0.0021213385324338795
40.7035175879397,0.001988470372238147
41.70854271356782,0.0018710347833623567
42.713567839195974,0.001768209832565583
43.7185929648241,0.0016786055576754385
44.72361809045225,0.0016001981248799217
45.7286432160804,0.0015304729569295596
46.73366834170852,0.0014667206443383035
47.738693467336674,0.0014063787604618545
48.7437185929648,0.0013473095699107008
49.74874371859295,0.0012879460223369095
50.7537688442211,0.0012273024973644322
51.75879396984922,0.0011648999106741351
52.76381909547737,0.0011006732907340151
53.768844221105525,0.001034910672350061
54.77386934673365,0.0009682318863456619
55.7788944723618,0.0009015795203437675
56.78391959798995,0.0008361805665054985
57.78894472361807,0.0007734495865164309
58.793969849246224,0.0007148322638754855
59.79899497487435,0.0006616160832477924
60.8040201005025,0.000614750252338378
61.80904522613065,0.0005747158166937745
62.81407035175877,0.0005414726499047902
63.819095477386924,0.0005144897100019555
64.82412060301505,0.0004928456466564676
65.8291457286432,0.00047537347144056336
66.83417085427135,0.0004608179122083121
67.83919597989947,0.000447977067820561
68.84422110552762,0.00043580869048598744
69.84924623115577,0.0004234922304708269
70.8542713567839,0.00041044731227925317
71.85929648241205,0.00039631584607984556
72.8643216080402,0.00038091879137544483
73.86934673366832,0.00036420098550962244
74.87437185929647,0.0003461791385896247
75.8793969849246,0.00032690818303671046
76.88442211055275,0.0003064775938520304
77.8894472361809,0.0002850405768846489
78.89447236180902,0.0002628661270723973
79.89949748743717,0.00024039100497631237
80.9045226130653,0.00021824168043759487
81.90954773869345,0.00019720033302515094
82.9145728643216,0.0001781052293159441
83.91959798994972,0.00016169990732208762
84.92462311557787,0.0001484688463859253
85.92964824120602,0.0001385098877371592
86.93467336683415,0.000131489029114524
87.9396984924623,0.0001267012190231469
88.94472361809045,0.00012322829843350788
89.94974874371857,0.00012015370058977146
90.95477386934672,0.00011677440645784788
91.95979899497485,0.00011275092991617855
92.964824120603,0.00010815551539751214
93.96984924623115,0.00010341008088151084
94.97487437185927,9.913765883748179e-05
95.97989949748742,9.597359576284929e-05
96.98492462311555,9.438927063195414e-05
97.9899497487437,9.457134176158538e-05
98.99497487437185,9.63786840685738e-05
100.0,9.937531208672294e-05


==> Figure/self_sampling_ref_margin.csv <==
index,value
0,0.4647164952207362
1,-0.187006259752485
2,0.533235701806683
3,2.172872138444626
4,1.4755242860507907
5,-4.151775280593711
6,0.4634956711906568
7,-3.3860555808488986
8,0.8059663304543356
9,0.5452609869354049
10,2.5336465679698197
11,-0.5696397464699431
12,2.769668563798996
13,3.1368183087138735
14,0.5170027449009211
15,-5.937351771216391
16,3.5661643291291947
17,-2.443244484805712
18,0.1317485886261352
19,0.9645182976700198
20,-0.11496212611256738
21,-4.529400660969777
22,-7.185937655264116
23,2.3584986608660543
24,3.1252559604172236
25,2.347659504658145
26,0.139188548427137
27,23.734866985894964
28,-0.01866826849601466
29,0.8769733600292284
30,11.852097712077807
31,0.5629867607384312
32,1.1127482961086343
33,2.171476187409343
34,4.335895987949715
35,-1.688690642586397
36,-0.8299041419100832
37,1.7557405427866741
38,3.1974939188616647
39,2.043039229526664
40,1.1906859780785852
41,-8.283519712914922
42,-1.7614468116543833
43,4.650309766387273
44,2.36076103266887
45,-1.07689103431253
46,2.2073628852492675
47,2.635890712434423
48,3.9354599453888515
49,0.4889929397891365
50,0.13455704791043105
51,0.4461185711520159
52,3.6332146762622672
53,2.961304863258026
54,2.4725456641089694
55,-1.3411951222870044
56,1.4518653094209129
57,0.02784023898913972
58,-1.2368512311896127
59,1.484408682802257
60,-5.955686018243108
61,1.1028691903589902
62,2.266871715824743
63,1.8907099433416363
64,-2.807586617467084
65,2.3787152035405086
66,-7.8613067667929135
67,0.43746113914993573
68,5.385854535490862
69,-0.7917955783154668
70,-0.06839704801673178
71,1.0541607911697157
72,-3.456644741203411
73,-0.954056398962257
74,0.7239274451939366
75,-0.37142476837960037
76,0.4394700095409434
77,3.6220345435817336
78,1.8627872818809976
79,-6.736939734251059
80,18.65629232127706
81,6.980941757802663
82,-1.0270008219892817
83,0.3572177964166258
84,-0.17400041768344182
85,4.216917926249209
86,-2.9501651850614565
87,1.0693550585941467
88,0.702865620762853
89,2.420371786828067
90,3.6026711323512206
91,-7.780051736357663
92,0.41003450930983265
93,8.265619385489918
94,-4.204050498864499
95,1.6244198803862901
96,9.854172956248028
97,-0.6880594109957656
98,2.2970937692159077
99,-0.9536044468588557
100,-0.7929706863444608
101,0.45978170551042014
102,1.882081153906529
103,1.5882935011615644
104,-0.1027954670608665
105,4.00672569801604
106,0.2926640374006297
107,0.19760974102216552
108,-2.0867443612718177
109,0.9755983784765689
110,-1.17488902335449
111,0.45337248056727053
112,1.1118840869065139
113,-1.1967278903807823
114,0.008433173072981503
115,0.21747464144126527
116,-0.4560598940975979
117,0.19879495187249463
118,-10.309404847508143
119,-1.129713903034913
120,-0.15577242121859172
121,1.813769807515655
122,-2.516596609719608
123,2.352403225463368
124,0.4156361156533109
125,2.9619979759314563
126,-0.6465919590434794
127,0.1197131153881344
128,-5.350349150213828
129,0.2702927492704134
130,0.0
131,4.0862309977982365
132,5.446341278944853
133,1.1310567395304347
134,1.8563277525387605
135,2.4958884151465965
136,-0.9372877013964911
137,0.2412883039511712
138,-6.0511693959338375
139,-4.938656065909095
140,-0.6505740233846382
141,0.8484717254070233
142,-5.5944941230391585
143,-0.3661011185033289
144,1.4677459734470633
145,-1.2413363799650812
146,3.5468712536380114
147,0.29453047764931173
148,1.7087807424369446
149,-7.762490609926363
150,-3.279405277524001
151,-2.524639215842831
152,0.012718652321075297
153,2.8996148262751933
154,-0.421935852070169
155,-4.742741474019176
156,-4.538561634834366
157,2.4476174625840827
158,7.559099406617794
159,1.223403545823146
160,-1.392324716018311
161,4.911303771401186
162,1.7671275193562366
163,0.8849592004759756
164,0.5479964501988235
165,4.948748905634784
166,0.9370627267886505
167,-3.5379280459623192
168,2.6669826019709038
169,0.5655165047399578
170,-0.31259481946084977
171,1.748630869938046
172,0.44560612834137747
173,2.752969470822666
174,6.690475397397603
175,0.020427605713109642
176,0.8324689108543929
177,-0.4534828350077078
178,-0.3180265913824514
179,1.4433366917281831
180,-2.679870717447111
181,1.9641041946912994
182,5.248946439135128
183,14.528831902438089
184,-1.4620232874941395
185,6.279867984440648
186,0.5249052782646686
187,0.11442496483882679
188,2.3244449533074247
189,0.1332432162466148
190,0.0236190256394778
191,7.179243539219809
192,0.12135243805344659
193,5.751326721363995
194,-2.1344100716339
195,2.5814035814191474
196,-1.7736393118140428
197,-9.372161850204291
198,-1.1866150365576915
199,7.296503519850489
200,-0.5222305622687827
201,1.8613472407010478
202,-2.5879569397109865
203,2.41287479874635
204,2.2519244639295266
205,-4.708107775980747
206,0.9083987683118523
207,1.839003174234722
208,-3.333807440667917
209,-1.1207789207234329
210,-1.7151086793074641
211,-2.7170017657467214
212,-1.6239779913399006
213,-2.6043693963644188
214,-12.796492907446794
215,-1.8168144829713868
216,-1.2338664778902513
217,1.199518294066064
218,2.075354868048645
219,2.346949531101302
220,-2.5819735854166765
221,2.336369401215734
222,-2.244525684896826
223,0.04592958730692658
224,-6.9595983616179895
225,0.5810187505375496
226,6.54757495627058
227,3.0199298453544774
228,0.9183389994923232
229,-0.9012515305233024
230,0.4163655745440451
231,-2.098463718871534
232,1.2776208475259496
233,-0.3005660978450351
234,1.4571884486109044
235,1.8545614116073013
236,1.5117672855455568
237,1.668332687577805
238,-6.983812329206472
239,2.0259988586452864
240,0.3661258913224714
241,1.3353078110456367
242,0.4350191809607452
243,10.079011615329911
244,5.333178238484002
245,1.8551825009659866
246,-1.6790953684288354
247,1.346324157559542
248,0.6500773497129786
249,0.14927238634386414
250,-2.477191861766215
251,-1.8367160192013046
252,-6.86302086423375
253,-0.35103741621393003
254,-6.6228204886780135
255,1.2223617817195191
256,-0.25658342098591974
257,8.529744758313695
258,-0.8593241266190212
259,-0.6078959062808735
260,0.8458173205043735
261,-0.17216905890911677
262,-0.41434938483369027
263,0.74823643664987
264,-0.5956546584929939
265,4.093940353179877
266,-6.912951080839455
267,0.23803284069098254
268,-0.059445035728771245
269,-1.1225219874157233
270,-1.874824843486647
271,-2.1538316148747696
272,3.1299039616598976
273,3.254657049190786
274,2.7676019814412722
275,2.0559340325882203
276,1.9068304598679888
277,2.4912573490660552
278,0.5680710159618017
279,0.15588416178040349
280,-0.2743931556005009
281,-2.625933810298753
282,-1.4489178755187169
283,-0.1761809479799865
284,1.3884069006660242
285,1.0576286295632358
286,1.5132507923018126
287,1.3290359576044921
288,0.20412514261371195
289,1.3910357248354104
290,2.677463317476736
291,-4.3715325055627545
292,-1.169011683666787
293,1.7041469678647958
294,0.31299839067173707
295,0.7113183821294797
296,0.34945384235609256
297,6.489579900644799
298,-5.258703093555923
299,0.14483975845086547
300,1.3620372816539914
301,6.755880271641752
302,0.6178614617607864
303,0.031549649231205734
304,-0.8667532261948296
305,1.0062174519419897
306,-2.6234090337128024
307,-14.952582738407934
308,0.3344923395742592
309,0.4337347368799158
310,2.4889766579449546
311,3.185658622574704
312,7.5971078346965335
313,1.9230025085632012
314,-0.31536413679631325
315,-3.664347281981634
316,-4.101858986297436
317,-5.2101222350182645
318,0.1807981599380014
319,-4.564814847122531
320,0.4480259531591145
321,0.8581545604540225
322,2.4747331529874317
323,6.763155641504716
324,-5.428795059328877
325,0.3275089192012615
326,-0.30869653551791604
327,2.6806876437016998
328,-4.823677833309017
329,4.92932236992898
330,0.4921407623449568
331,0.5445089196773324
332,1.7035061829613314
333,1.1406728237916923
334,0.446852254819089
335,0.2859135537401926
336,4.686176580349417
337,3.4361689383777136
338,15.405731948312962
339,0.8673318155368179
340,0.38929816205372847
341,-2.3995347947547545
342,0.34787052327910717
343,1.966458651824638
344,-1.6356029976209356
345,7.5946762724860255
346,-2.678198498155672
347,-2.4199220286133425
348,-2.2528484530710386
349,0.3210092719521953
350,0.6649196973249176
351,3.6700616990401786
352,4.4927704191870195
353,1.4222081594233942
354,-2.390413059574891
355,-0.44687682596661493
356,-0.3256230761885718
357,2.0680809012397106
358,0.8487164055459232
359,0.9980647986809373
360,-0.5204285494580461
361,0.10438667135667856
362,2.3342591550270697
363,5.028175408813514
364,-1.6585795457137011
365,-0.6996818501684857
366,-7.895781167843563
367,-2.4922412395162667
368,-3.972486749073056
369,-1.1761632847540995
370,-3.2990491757050453
371,-0.11538918218675463
372,5.091496429767415
373,2.100726682743445
374,1.1323506323112384
375,-2.3389562560989163
376,-5.674892212262765
377,-3.404817497158891
378,-4.79714207073196
379,1.4705471675809123
380,0.6868897352873433
381,-1.6374354736636094
382,-0.8240878418370585
383,-0.004031139568746767
384,-2.934547929376396
385,-2.6474553804057166
386,-2.9254182974411154
387,0.10075731854682034
388,-5.346936079655127
389,-0.17517371076997962
390,10.204047910472632
391,-1.3971556951434652
392,-2.4384612448992584
393,-3.2608786038350335
394,-2.6154692203316134
395,-1.8854133992566462
396,0.32924466651011813
397,1.431870464329677
398,-7.368441883784641
399,0.4531374083527567
400,1.5197626988126673
401,-0.9792997388497903
402,0.9263796397596935
403,-0.10338934394028954
404,3.3303847143918635
405,-4.924457344411611
406,1.3204803236560112
407,-3.9537219812031936
408,1.1212058808674101
409,1.5933130738174464
410,-5.445611041480084
411,-0.19691111973164654
412,-0.3800920492530452
413,-7.428266362121548
414,2.47328625258171
415,-0.029717858917070572
416,-0.8518811294149601
417,0.8672081323732641
418,-4.458965931992623
419,3.260591638818733
420,-0.2764944029328511
421,1.7846988470203486
422,1.2318326772835562
423,2.815036380333095
424,-1.331297651725805
425,0.8124549300329988
426,-4.949615674404862
427,0.8446732174026352
428,2.854510766554998
429,1.9469977789417188
430,-0.8294184329591503
431,2.0459073998306083
432,-3.664191051866402
433,-3.7810991397578135
434,-3.320065955443283
435,1.118470483917133
436,5.273935579313184
437,-0.6949697550757918
438,-2.541778042278469
439,1.5010685738920095
440,-0.6734104094898555
441,8.453685987749692
442,2.1144097380458193
443,0.7301828130432568
444,2.5925004809494157
445,-0.08750000583152087
446,-3.830791044466952
447,-4.124066921441946
448,0.6826827866256168
449,-8.616600004879093
450,0.3835558861848199
451,1.3489726493501735
452,-1.7806288252953864
453,-1.7140243882953543
454,-0.6967107549158499
455,3.784817863117644
456,0.8878801417703074
457,1.8590660331562163
458,7.155375777535892
459,0.22766789549635577
460,-0.46920223461152094
461,0.6611443038708217
462,4.8392127190739735
463,0.5056643873264193
464,-8.031909224115367
465,-3.974721309760912
466,1.9774333197614575
467,1.7274010414268675
468,5.708454935245495
469,2.2260622961926404
470,1.0417510462577126
471,2.4665842572385417
472,4.543405234329026
473,2.746100141336207
474,4.427094864102368
475,3.390742900459197
476,-0.7210098386806068
477,1.7459360911993373
478,0.4637025840079503
479,0.20680224632569663
480,3.8080796383599678
481,2.513792837898717
482,0.15100754254631285
483,2.8307871511975806
484,1.397987445549336
485,-1.455885469159722
486,0.3995615746358098
487,-0.04999999457440936
488,1.3299747975177754
489,1.5019039886624457
490,3.2636799251343405
491,-3.371816813616124
492,2.8052954349891155
493,-1.5640652742527352
494,3.2833199936811526
495,0.40391885168144204
496,-1.3163404018173652
497,3.9151219992895165
498,0.006202819359529599
499,3.8268383277815703
500,-2.6474772823666513
501,0.5935182890279975
502,0.6063256253106829
503,-1.6510824188074311
504,2.1788048422014072
505,3.9682877783893447
506,-1.739070892866903
507,1.4848482117151207
508,1.6542411344835501
509,0.36020070665530285
510,-0.15276461852706122
511,0.14311863561384827
512,3.121476893350905
513,-0.14467968622409444
514,1.870696790128851
515,-0.20060404627280698
516,-1.0836570489280395
517,7.82394494986055
518,-1.0392420442815138
519,1.1703133460488517
520,-0.24926468960177886
521,7.504700420159657
522,0.4820698013762467
523,-4.742690349400843
524,9.6068803548701
525,-0.36268058917811463
526,2.477220358698486
527,-9.442557051475772
528,-6.693780709728561
529,2.5511818030534017
530,0.04403037888022254
531,1.1572569290395904
532,1.6605315591252747
533,1.6375811887413647
534,-0.6203907050144694
535,6.175752079899581
536,1.822151468674521
537,0.6482182235760718
538,2.580274570871609
539,0.7455756563507863
540,7.30960293377201
541,-2.8263419803805157
542,0.35920517999942264
543,0.2576985805403766
544,1.487018980932669
545,1.5912624903597306
546,-4.590486648132021
547,0.6955362661520212
548,1.0354592557999696
549,2.486757249024504
550,5.490138533842537
551,-3.811620221413418
552,0.4498456863203501
553,-1.3996839472625169
554,3.821322116377462
555,-0.5142391552479694
556,2.434376070666116
557,-0.32315069231936494
558,-4.699174730829623
559,2.911779040766925
560,-2.3933025121547873
561,0.27356537685607807
562,-0.06916217387353073
563,7.384177611178842
564,-1.3094862128426143
565,0.26023352058552407
566,-1.6061789288839394
567,1.8142859345798001
568,1.8191507945130923
569,3.7922320968395695
570,-3.4849202587345647
571,0.5814858684668025
572,-1.1178113680951582
573,-0.8098395925985415
574,-0.9671722689452396
575,-0.5919001738224878
576,-1.7537558960946342
577,-1.7397002826632617
578,0.2737700229138259
579,9.801132035429795
580,2.6573408093710498
581,0.27184139397171236
582,0.8079988405000962
583,-4.009646137520924
584,-4.25392343860068
585,0.12450629535618418
586,0.20499204085787143
587,14.418589942438764
588,0.6449826487824055
589,-1.5576808920190643
590,1.4215916327747777
591,0.5596070477087736
592,-5.335332643304037
593,-14.353825944165363
594,-5.176445942928274
595,3.473928546649887
596,1.661906500855804
597,3.062889371797985
598,-1.4929578624979059
599,-2.4387489149283454
600,2.487819953536527
601,0.31259029152744233
602,-5.818755272960445
603,-0.3384448055598739
604,0.08514085240080932
605,1.0001709534618612
606,-5.0385157317112235
607,-2.457061933043381
608,4.3528772028041205
609,2.324984490467688
610,9.884959642214609
611,-0.31026591888269195
612,-3.294622957379767
613,-0.5455442005763559
614,-2.191805121742252
615,2.056714144896951
616,0.7958737272033773
617,-9.722860994339852
618,-3.8909019010345633
619,1.5441609547172392
620,-1.2355463829270918
621,-1.448770807536448
622,3.3078253028000066
623,-0.8188057756587768
624,-1.5341259162727967
625,-0.11799524942321399
626,-0.005468762989653442
627,0.5648446688078878
628,0.4408034219639689
629,-9.150309144458157
630,0.893440860267873
631,-0.44239237240487345
632,-0.14498063337227904
633,4.68897749744574
634,0.7996375927602458
635,0.4040349307161137
636,-4.202493573171267
637,3.0163175603683587
638,-0.1116578210131479
639,0.5347400765248495
640,-2.6999552431118428
641,3.580896707548426
642,2.9344974961517836
643,6.561368619327396
644,1.5044537540932283
645,1.7071154466981455
646,1.0900791125740739
647,6.588360841722784
648,-2.1312396861033194
649,2.0146924522433096
650,-1.0411123575559003
651,4.429753327228798
652,0.9753046541344474
653,-0.20895645778847438
654,1.2633445112538313
655,1.5700575080979278
656,-0.7115767381327942
657,-1.2812055604647083
658,5.392735046183612
659,-0.6222615413123095
660,0.17701420017294822
661,-0.28132957414638027
662,-2.257318062530055
663,-0.26636739725697084
664,1.3778409848221145
665,0.10442820370125788
666,-0.10321102756795426
667,0.13866785785331218
668,-0.7346460140584896
669,-1.0656781393907238
670,-0.2707699219405072
671,0.7605679536891898
672,0.6712018549081904
673,-8.18357261994845
674,-0.38884704199894604
675,1.0232036900614105
676,1.1596557423079161
677,3.8739904906825857
678,-4.295402416579805
679,8.096922118891962
680,-5.566440698929205
681,2.3608185641803177
682,1.3512306276305197
683,0.1875915018409387
684,-1.4495321421200857
685,-4.23883194628217
686,6.9940171358932846
687,2.5793069576984866
688,3.4173213084311955
689,-16.240381306532537
690,-2.968204828810542
691,1.1638649587492864
692,-3.4395099229940684
693,-0.17850105175057251
694,0.12408058165076455
695,-1.7295418985874278
696,-2.534159570930683
697,0.2731252743656626
698,-1.7106648627429195
699,-4.507732609065363
700,6.890845051346071
701,1.1311323517652399
702,2.56858668617042
703,-4.783108175903687
704,-5.51177309611013
705,-1.428766456351127
706,-3.126549936581901
707,1.0079523649637394
708,2.5796930327398417
709,0.4436368421573093
710,2.2291144290196487
711,-0.5682787869722085
712,1.0056401584797698
713,-14.390133399482432
714,-0.5044238692486716
715,-13.712532983696375
716,-5.090572396091284
717,-0.523449743458346
718,-10.269837062955814
719,3.165290234419894
720,-1.4354302914173305
721,2.793208171032516
722,-0.29483041359599726
723,2.7544591434594423
724,-0.09769876761014303
725,0.09801696491544974
726,-1.2955322073477988
727,-1.5076099728350414
728,0.5224755098240508
729,0.7122626174765287
730,1.5232731453809458
731,-1.1501961666614222
732,0.026408388577647202
733,-1.1286493725231084
734,-2.37101895517315
735,-2.0253387761180193
736,-2.3563213504359513
737,0.17500001083758576
738,1.2124433574343585
739,0.616236094444814
740,-2.3069712500599424
741,1.8573294318845115
742,5.179981516940396
743,-3.4521662407905414
744,-5.714679974472239
745,2.0033273141657104
746,0.5271198410142802
747,-3.6957934132492625
748,1.9413106941342904
749,-2.751848524164524
750,6.86407824728666
751,-3.9564273639046577
752,-1.8180106042217745
753,6.334757220172344
754,-6.474262307398044
755,-0.5184158825237717
756,6.205882692403698
757,-2.04200524319931
758,1.0941671984748824
759,1.4394084592990453
760,-4.796524579183319
761,1.203636238336526
762,-0.8421315058069411
763,-0.20184991741355704
764,0.23325069673638288
765,-1.4743171981243848
766,-1.9140047198104868
767,-0.47963607039569356
768,2.7056404746181673
769,-0.13643061160551043
770,-7.335127165575324
771,-0.92698854242513
772,0.2207811732618037
773,2.863574901210177
774,-1.7927497995089539
775,1.2214473162666764
776,-4.910677190018944
777,-2.8880437888822996
778,0.3390600291664669
779,3.4213024603389814
780,0.22255375169787614
781,0.6794769515711153
782,-1.5211204238740494
783,0.4681781205543189
784,-0.7199366930765834
785,-3.785250346970574
786,-0.03918176578231965
787,4.75709809049597
788,1.46426508549402
789,4.784498158477294
790,5.591942897799209
791,1.6997763030558986
792,0.37384796649802754
793,-0.20991258110420008
794,1.3088068965252546
795,7.769069325335159
796,4.272840815237046
797,1.3107875851331245
798,-2.0368806345555583
799,-7.5017096627879996
800,-9.460906611876146
801,0.25266390488513935
802,4.583582732202257
803,-0.8308705367667586
804,-0.7304765365964528
805,1.3009529268378301
806,-2.1333963877264295
807,-1.1029676473860093
808,-2.1151584939977597
809,3.09148407508348
810,-4.5194927139328405
811,-0.01647851165960681
812,0.5456163504341248
813,11.736138992950675
814,-5.4831760332144315
815,0.8588775195119069
816,0.0650405705271929
817,-0.5228075495674943
818,3.7354560360962097
819,0.041405111992116876
820,-7.5267412184389
821,3.537582419436737
822,-8.7989884949971
823,-0.08057107700977612
824,3.237184039576785
825,1.631388150148264
826,2.3304938854175137
827,-2.9787905389588802
828,-0.5892667236500131
829,2.171168455328734
830,0.44724179613235154
831,0.6053805423229733
832,3.6943003254793014
833,-3.1735575923337365
834,-0.9667255936755965
835,-0.054984740109587454
836,0.12872670077047985
837,8.636471455651758
838,-1.2238713940337762
839,0.026113679676491586
840,1.7632250744658906
841,-10.388160941469181
842,-1.8730990137846335
843,-0.466411923294632
844,1.9749236266656454
845,0.11267012315842635
846,-3.5186644645710206
847,1.6795544777800389
848,1.9663929606814976
849,-0.31660839379849226
850,1.354297605911387
851,-0.442268321042684
852,-0.7661829537214061
853,-1.8284279705650874
854,0.7446790314754822
855,4.446585594164321
856,-1.0070789004331773
857,5.349891112018456
858,-1.8530310985713756
859,-3.1803562040728766
860,0.6876332907193273
861,1.4795680832003655
862,0.9642378163900006
863,2.80329422995157
864,0.8172272925491542
865,-0.9320648411571029
866,1.1787209159349175
867,1.6461708484280508
868,1.4730500120531702
869,-1.4365925331377696
870,-3.68331933085739
871,0.1561995136750227
872,-3.0432701230925887
873,1.418184209909441
874,0.4749456928606435
875,1.6357454949519878
876,0.8479140645388498
877,-1.0332896042471589
878,3.2343077533415308
879,-2.7442495933119435
880,-7.870835744157344
881,-1.4347956555052634
882,1.8820700764766969
883,3.687014029704983
884,-0.9713079615937773
885,-2.144379030749832
886,-0.08387418293302958
887,3.5146832721176224
888,-1.6004813596613845
889,0.1288518051671133
890,-1.0998865681165426
891,-13.18996182268806
892,0.0
893,2.574019665660183
894,2.706645513133875
895,2.7840217672561267
896,2.728073553269164
897,0.0949340644125698
898,-1.6058007748290153
899,-0.8186615917928407
900,-0.7295619374572312
901,-7.802039461596604
902,2.938857575640924
903,-9.486667069784104
904,-1.0842956965916635
905,-5.279454172458623
906,1.7809270724226736
907,4.402973188773757
908,3.075108436468625
909,-1.2227929665671695
910,-5.564543579231281
911,5.074508896558178
912,1.0122391481132809
913,0.03295955487548383
914,10.534958965249508
915,1.6194022937412436
916,0.11225137770425847
917,2.8998919226498687
918,-0.33513732481173264
919,0.3116955715959428
920,2.616208634552163
921,1.8067400609892872
922,4.072440354933862
923,-0.4000368117048311
924,2.47895124829397
925,2.0852023885696402
926,2.6762417985052482
927,2.1232357350097915
928,-0.22108551781179814
929,-2.266146105914936
930,-0.5167650236028578
931,-0.22378554663282985
932,0.8388479383607887
933,-1.3582371533868383
934,0.11188754026545666
935,0.25769827886672375
936,0.6899080487520678
937,1.639193523013546
938,-0.4885656170452535
939,3.984762092575247
940,2.9369150860243565
941,-0.0024900748653976738
942,-3.139421892360426
943,-3.459807961536416
944,-0.15460246473210335
945,-2.864148229581443
946,0.1511242970514104
947,4.665545710803804
948,2.629048852745274
949,-6.606221832973233
950,1.0233919669948932
951,0.8897898101624833
952,0.8017754849163907
953,-0.028804130879292702
954,3.06324966057627
955,1.420443892191952
956,-1.3926257010544703
957,8.754013298577911
958,-6.268904802844384
959,-1.082701935803584
960,-0.21012455878820901
961,4.443463804321346
962,2.1913171039482195
963,-3.580256041248521
964,0.8407825807024125
965,5.430264930337606
966,2.6495613415362875
967,1.4856474322210802
968,0.9565841986346278
969,7.228014567335848
970,6.137370810382777
971,3.7182445808212408
972,-0.6312315592341293
973,0.011763933885276856
974,2.4758914110029666
975,-0.8343787251392087
976,-0.5739793005414129
977,3.8351207773357916
978,2.7768821575753493
979,-2.901963672567968
980,0.01799802062589606
981,3.3859373303302505
982,-1.858578032511244
983,1.6608028777270798
984,2.2557570348490885
985,-1.7601929766648539
986,3.5067259919740197
987,-0.03749999614832405
988,2.1646656866884997
989,1.651369316443396
990,-3.2644203040816024
991,3.372535432693438
992,4.560330662352885
993,0.12130315065735431
994,-4.930544357023109
995,0.8671163996968971
996,5.378596409656234
997,0.08549299983537538
998,-3.1253027731272454
999,-0.33332284118799865
1000,-5.1163560864018285
1001,1.7870888434180985
1002,-4.001446619524529
1003,1.8513289691749948
1004,0.42161579289434603
1005,-0.7735926164308808
1006,3.6247889209860404
1007,-0.6399554915821057
1008,1.3399498154439173
1009,4.334016701184672
1010,4.160391637673974
1011,4.309081156196657
1012,-5.778848153247293
1013,0.413208370057572
1014,0.17719591155475883
1015,1.365145400042502
1016,7.0929285651231115
1017,5.458037141432886
1018,2.9853020988467964
1019,-0.07420492685214412
1020,-6.006950246923012
1021,-2.7454688384782004
1022,-3.5281150815175026
1023,-12.14744334196114
1024,0.08128528915462425
1025,2.564230372456825
1026,3.189449006408802
1027,1.0359219134423767
1028,-0.46207793558518234
1029,4.39448427535284
1030,-1.9143026824851859
1031,-0.7817316342155323
1032,-2.679847907979644
1033,-0.05976453248958933
1034,-3.4474810612570823
1035,0.7172326716261204
1036,1.8761654278695006
1037,3.1482316188111557
1038,0.09916953037175064
1039,-3.642537657441176
1040,0.7958559365859856
1041,-2.847943350686171
1042,-2.0689853362186965
1043,0.8669678649502401
1044,2.299161190967486
1045,1.0746674058827665
1046,2.7901659998155823
1047,1.8953770451103111
1048,0.5408199368324759
1049,-2.0927360791166736
1050,2.152208624898344
1051,0.3868723883521142
1052,2.1020162283236687
1053,-0.2662051400728501
1054,4.086626357852203
1055,-1.946642362758064
1056,-0.6468415542109156
1057,-0.4154195067191097
1058,2.0958966006123663
1059,3.3560417785792143
1060,-1.82379310389656
1061,0.7648071220230066
1062,0.07532002454273652
1063,-0.35846097050508663
1064,-5.297419932223974
1065,2.2794149297530537
1066,1.116410233943202
1067,4.27048561057743
1068,0.6792830105444495
1069,0.502055373890623
1070,-0.3291056471923412
1071,-8.786538117204755
1072,-1.5188551461590352
1073,-16.218505995141808
1074,0.4666542944615117
1075,5.709532392777778
1076,-0.2696404769671915
1077,3.5041831354614232
1078,0.8417408543577267
1079,4.563142222453121
1080,-0.43416778813765977
1081,-0.21160614131085254
1082,0.42852844667809226
1083,-1.21503559344377
1084,1.7114226145619058
1085,1.4860425317450578
1086,-1.2417021445717837
1087,-6.004385183249919
1088,-0.8933453652240133
1089,-5.778159302787959
1090,0.07526193423710481
1091,3.7671260177311297
1092,-0.9186957534287793
1093,-0.9783169124243557
1094,1.1315098995212225
1095,0.5082708770432248
1096,-0.6094302132548904
1097,-5.437859099001975
1098,2.582248913697987
1099,-0.9157978190447693
1100,1.645886527786172
1101,-0.39962299399566775
1102,-0.6297223914921404
1103,1.743019646536422
1104,-3.849089161801726
1105,-1.5831444760778597
1106,-2.5084518721541373
1107,-0.30888505195262045
1108,0.9700817064665899
1109,0.07494386866594596
1110,1.3120178691975135
1111,-3.5005938035691515
1112,-0.13258046365464013
1113,1.4949702112607952
1114,1.1885076749944348
1115,6.560537565037646
1116,-0.7260422179896235
1117,2.7446444457388566
1118,0.018532823702764746
1119,3.595088806530589
1120,-1.2503255704101321
1121,3.5535404153391257
1122,2.4042799562789527
1123,-5.752889577850573
1124,-0.9357912965379498
1125,1.2456947122466318
1126,-1.4745776678358256
1127,-4.063014276460672
1128,-1.9379201190529558
1129,3.4130800210880126
1130,5.625421307605658
1131,0.5204413402387161
1132,2.793425579770542
1133,-2.3242145295798537
1134,3.8789243347089783
1135,-4.063441412418633
1136,0.6617967089255274
1137,1.8611142167551962
1138,0.27406498822801384
1139,0.13792361642149445
1140,-1.3883830820043728
1141,-7.000710899644698
1142,-4.603659215017706
1143,-5.465825024753577
1144,-1.1672647051004532
1145,0.43509055978051947
1146,-0.30164760057983814
1147,-4.056406625359074
1148,-2.2736820755415805
1149,3.430378832438761
1150,0.6372060009429191
1151,0.16517087281256126
1152,2.8119478884109075
1153,2.722636645537
1154,3.541676567567356
1155,0.03134629535143745
1156,8.364248692491765
1157,0.5146503299449705
1158,-0.7443611547566434
1159,2.7893494370560177
1160,5.545386748152286
1161,-2.3714959809319267
1162,1.118500621813837
1163,-0.8996286996043864
1164,1.2657383697729487
1165,1.1969362820696319
1166,1.584652039745481
1167,-0.44162068996496373
1168,-7.807987207640071
1169,-7.958284742531291
1170,-5.759387443051577
1171,-2.712123668164307
1172,4.477095885490963
1173,-1.9539627166336573
1174,-6.956397259846091
1175,-2.3840669502185023
1176,1.776942131011309
1177,-0.873706347246748
1178,-0.7350340103170254
1179,2.37816132084572
1180,0.40614808830542304
1181,2.135026942925696
1182,10.185581248439306
1183,4.293360255604933
1184,-0.6782859480585558
1185,-0.4264367977190247
1186,-1.2523087737548282
1187,1.6790623400207552
1188,-1.7024546207374103
1189,0.354912205280084
1190,-3.18094403376239
1191,1.715623306760415
1192,0.3796653449475031
1193,0.11372563102165714
1194,0.6566765933320312
1195,-4.189326212732769
1196,-9.42375020576568
1197,10.37518411580656
1198,1.43218968419732
1199,0.24607722951525376
1200,-5.127869370193605
1201,-3.282410044574613
1202,-1.9175115643411347
1203,-4.750629846647553
1204,1.6689238686586123
1205,3.738922610827308
1206,1.3480696799204368
1207,1.3423363586214805
1208,1.8820743336446775
1209,3.1007988342159054
1210,-2.164511646950618
1211,0.21174742653877276
1212,-6.578936360594196
1213,1.309462585431497
1214,-0.7139679530739443
1215,0.37045423152988805
1216,-8.978185536332953
1217,0.638625927304139
1218,-0.07462241776543409
1219,1.5823357693542335
1220,0.7891243161759918
1221,-2.1575572051122722
1222,-0.6860519656905808
1223,-4.366302895363453
1224,1.746354891104727
1225,-1.9746034531394032
1226,-4.499545064281844
1227,1.5956727955760757
1228,1.5004674503295121
1229,0.38037714146764756
1230,0.015438836476607777
1231,0.7999104939744712
1232,6.792681218819695
1233,-1.0548503097064896
1234,-1.4537354323155798
1235,-2.1137370691492463
1236,-5.908392877038409
1237,0.6662806936126828
1238,-0.497566300851878
1239,2.1051060548390423
1240,-1.4423724256203174
1241,2.327463682254907
1242,0.9546037217617993
1243,-1.0613513313117893
1244,-0.16591506396416664
1245,-2.3451728768465445
1246,0.8706336653897836
1247,-0.971940234198786
1248,2.7467801933204075
1249,-2.910236730301648
1250,-6.295750084346981
1251,1.959372835464167
1252,-3.925506410439556
1253,2.96895650382468
1254,0.3820432991207014
1255,1.9150989047257327
1256,1.654564009900389
1257,-7.981304280032759
1258,-2.1413595676804675
1259,-1.1625082529330613
1260,0.11200863051610668
1261,4.692370735953759
1262,3.870896416051022
1263,2.8431416387238815
1264,0.025220397485989567
1265,5.321361292392038
1266,-4.762300399940031
1267,-2.85464658263727
1268,1.3841682333580252
1269,-3.352065448547603
1270,1.3285247787611754
1271,-1.782267827567594
1272,2.986504152255023
1273,2.07037038233907
1274,3.369501897613594
1275,-0.3782017292069895
1276,-0.18351206395772124
1277,0.014186473154541092
1278,0.6112106774614916
1279,0.8010802986239014
1280,0.004378317052404413
1281,-1.2703989929633566
1282,0.2626773118150652
1283,1.1212323127024206
1284,0.07974676185181125
1285,0.9226869158969095
1286,2.7098811927928637
1287,0.09778263769691194
1288,-3.3240996321104834
1289,-6.636442748354807
1290,1.6016977524853928
1291,-8.33510503797177
1292,-2.8007566069400784
1293,-2.298575968587875
1294,1.7560693911806995
1295,-0.3168833465892249
1296,0.284871382055178
1297,4.6601192876351325
1298,-1.3067057709715586
1299,0.8084928531945249
1300,1.9058280874026026
1301,0.7857092744072247
1302,1.0922730009879302
1303,-0.6292817252987789
1304,-0.2978811515715791
1305,0.7960035670001873
1306,3.337997897724334
1307,-1.2113552692383793
1308,1.0530148654273093
1309,-7.535484486860219
1310,2.783926921373376
1311,-16.724919916639408
1312,2.08081595969594
1313,-4.043237779771931
1314,-1.3929350144322428
1315,-0.4794015503190139
1316,-2.2386078710541426
1317,1.6627944653505438
1318,-1.1222397879049708
1319,1.0388641487410268
1320,-6.2205134774666675
1321,0.8371280814070872
1322,-2.194939369583776
1323,2.134116596557656
1324,1.0949789375199317
1325,-4.507363855396313
1326,2.1242216991329173
1327,-2.2489765383999614
1328,-0.41994819521707427
1329,1.233330932339098
1330,-1.294776287595809
1331,0.563337051672562
1332,0.060852192165611996
1333,-1.106101943981568
1334,0.5117729653481092
1335,2.9524141739401757
1336,2.631349706294691
1337,0.8218981961871663
1338,-4.848120549812336
1339,-3.846401616635598
1340,1.2102430396785722
1341,0.11380330819952178
1342,1.7695623827640306
1343,-5.921929957631301
1344,-0.3190601667311057
1345,2.8912152199579197
1346,6.971834095739019
1347,-11.894921053996121
1348,1.6452728984517364
1349,-7.88767328309296
1350,-0.029923494548842203
1351,-12.054023389971071
1352,1.1016073843075844
1353,-0.20677032060336417
1354,3.5687648967066994
1355,0.4836682561117471
1356,0.7066611160446712
1357,0.9265785178503165
1358,-1.5036004721055065
1359,2.894213388735807
1360,0.6173840767291495
1361,-7.310246879832727
1362,1.7490051305147063
1363,-1.9315614651879458
1364,-2.692634349563298
1365,0.27208935981237803
1366,4.098747692349599
1367,-3.7661623569765994
1368,-0.9831794282928286
1369,-1.8850152613093174
1370,-4.9581364358675275
1371,-8.002821379745706
1372,1.105138472021696
1373,-0.09691259078222175
1374,3.6452095997557876
1375,-0.8554926464648247
1376,-1.4546208297143886
1377,-1.9231307188125741
1378,-3.841747831852814
1379,0.02848881259626204
1380,-4.741378741846529
1381,4.961731724048619
1382,-4.657218665827844
1383,-0.10837965861964066
1384,5.008309841558514
1385,-12.346795713014501
1386,1.0181180305320852
1387,5.595162425820411
1388,2.7860157058485955
1389,0.252840015428265
1390,-0.2744242794587649
1391,4.127583161579429
1392,-9.08523192705016
1393,4.680678732671919
1394,0.7668134932954559
1395,-0.7993915092195949
1396,-6.2992627075772365
1397,-4.318064262744435
1398,0.9627154137555778
1399,3.086854954953873
1400,1.4496888807378838
1401,2.1143336843817395
1402,-1.3099573767559491
1403,-2.034505243564638
1404,-9.951257228109831
1405,-1.4386208953273099
1406,1.5210620661925702
1407,-0.08419122937959572
1408,-0.556910387605808
1409,-3.3803012543405773
1410,5.647647788259077
1411,2.2826619810526383
1412,12.041188622904166
1413,-0.2366120509369239
1414,-0.39019939794224856
1415,-0.36317152857819796
1416,-0.07360660224497338
1417,-3.9481849038979577
1418,-1.5355239164408374
1419,0.4271756627896821
1420,-0.2415267690099853
1421,1.2636990672330954
1422,1.5569299328777788
1423,4.434282758937593
1424,2.108944810023131
1425,4.062126570110988
1426,5.42037628369651
1427,3.7655553842976364
1428,2.412826681273515
1429,0.7934971078350146
1430,0.17732962259179033
1431,1.7667300249224596
1432,-0.9739291983909084
1433,-0.25822889391682796
1434,-0.7735151629277652
1435,-1.281009806999964
1436,-0.19464337309983648
1437,1.4995954354573315
1438,0.05280865426786363
1439,0.5474515276433891
1440,0.29530667075815703
1441,0.11126235053368419
1442,-2.7858285376679874
1443,-2.36511065745585
1444,2.5177993686106745
1445,1.6189856333283559
1446,1.1305469096030378
1447,1.8388720727317094
1448,0.1413464940052819
1449,-0.45196041358236416
1450,0.6812090115387832
1451,-2.3386506522863786
1452,0.7716716217961249
1453,-1.0300052928807248
1454,-1.0524665797894615
1455,-1.1292687111989381
1456,3.511653630646151
1457,0.018610547743492134
1458,-0.08287613713643793
1459,1.8573864575442656
1460,0.08746460056374446
1461,-2.278718420923289
1462,1.3164268717020378
1463,1.5026769605984158
1464,2.689056042913222
1465,0.8897728922202219
1466,2.7559347643857564
1467,0.5060022331326763
1468,3.3789340551581635
1469,0.12996890945687484
1470,-0.008767066453083316
1471,4.9089745691188345
1472,-0.21754618809292198
1473,-0.32281242318845216
1474,0.20171640437377933
1475,-2.7933097160460423
1476,-1.129789794728343
1477,-1.5305775741609864
1478,1.0644576624073665
1479,1.8314721137097223
1480,-1.3105752238599224
1481,2.2883850230587996
1482,2.4354719420712856
1483,-1.7068584604283616
1484,-5.613641262814261
1485,8.859852064422368
1486,1.0558799339400822
1487,0.7767296975784433
1488,-4.842506537621657
1489,-5.624905286285958
1490,-12.583089362518912
1491,-0.8130787372344742
1492,0.9907493423878577
1493,-1.273420607607659
1494,0.2706255920515986
1495,3.6345800083164708
1496,-1.7996012683832079
1497,-1.4596115737466164
1498,-0.13559361174921208
1499,-0.3231598262502985
1500,-1.2203444781374857
1501,0.8981878827700825
1502,-1.8094939793909703
1503,2.992953963941892
1504,5.82184108922762
1505,1.9306261670246387
1506,0.005480931428357394
1507,7.943722004092348
1508,1.8435346573989932
1509,-0.25717152794825326
1510,-0.13838886647565687
1511,0.10229522719533862
1512,0.4595772829270459
1513,9.441363925770885
1514,-2.022250473553402
1515,-2.884400374460938
1516,1.4362782840194086
1517,0.06704957188399022
1518,1.2999422595646821
1519,4.964696323671638
1520,1.670893675067623
1521,-1.5833674142479823
1522,-0.9024037065733126
1523,1.6446859075097906
1524,3.180702135346178
1525,-2.4525782918050485
1526,0.6526753795795686
1527,2.418340387007652
1528,-0.5390190913185421
1529,-1.7528164908551191
1530,-2.5670967420446007
1531,2.842890366127412
1532,0.19011636629353462
1533,0.11854382605015418
1534,3.403836510802154
1535,0.4801455633570811
1536,0.9260790958545272
1537,-3.5112873907485835
1538,1.4888077258633245
1539,4.659753237252739
1540,-5.601106062204147
1541,1.1618963254519834
1542,-0.7514221546115153
1543,-0.025540783955727876
1544,2.8590759451697583
1545,5.622196041355051
1546,0.894355942855735
1547,0.36853352945996676
1548,0.4313052643783124
1549,-0.17394903735175832
1550,7.127446098010046
1551,-0.05917890778580812
1552,0.34795574274925234
1553,-7.323061800977484
1554,-0.03850377318065057
1555,-1.2687149757573453
1556,0.19317915740030003
1557,-0.015242569145709695
1558,-2.1955585626064194
1559,-1.1325709562835529
1560,4.63336955215008
1561,-2.0156658501988036
1562,7.675545562300602
1563,-2.5991276457858703
1564,0.8941105585285811
1565,0.6440324601420588
1566,10.392160647196107
1567,1.4461193758320605
1568,0.5495539550712607
1569,-0.2124365389101854
1570,5.990766352151053
1571,-1.0231540916707331
1572,-0.16382226065993566
1573,4.767966538692554
1574,1.1926669208947147
1575,0.02947336235082787
1576,-0.5270483463778305
1577,2.060985163638617
1578,-0.8737746275175454
1579,0.14031386757880002
1580,-0.2694938901107687
1581,-1.0786380779442482
1582,-10.204944499245222
1583,3.282802464433317
1584,1.064179005587954
1585,-0.23610323431614724
1586,2.19977083519741
1587,0.28875344978872025
1588,2.85937450070287
1589,0.10351584959195748
1590,-7.750969100384873
1591,0.04652143153548423
1592,2.5146416448635094
1593,-4.654977939612684
1594,-0.5032520615453223
1595,1.2790563970182065
1596,1.2045373441570626
1597,0.7641200873132759
1598,-0.9277094202567242
1599,3.0286309350678495
1600,-0.1711144130944419
1601,-1.2009576450808226
1602,1.3140678892591553
1603,-3.962959224263591
1604,-6.260690887579301
1605,-4.530270361594797
1606,-2.949492753214361
1607,0.5693113198161086
1608,-0.1465779253785968
1609,0.39882937107410044
1610,-5.412148922130874
1611,-15.04771567753113
1612,1.3780035780591562
1613,0.4189342248408366
1614,-1.9798030579686725
1615,1.7305425860919514
1616,-0.3576303623196395
1617,4.166618280771906
1618,-1.4669455988041535
1619,2.422186500724598
1620,-2.2306864579763217
1621,-10.006709862740843
1622,4.86967005140193
1623,4.927091391803225
1624,0.1893211624650121
1625,-1.6747235522792607
1626,-2.956775745585185
1627,3.0817087126044953
1628,5.16718576146011
1629,-4.192864007135194
1630,-0.134191622635592
1631,0.4712912413402592
1632,0.2398352046375294
1633,2.8956050010455296
1634,-3.839782511595115
1635,1.712157196413375
1636,0.08749999507967915
1637,-2.2951966522189027
1638,0.9211118207341287
1639,1.0286132992914474
1640,-5.243553491658844
1641,1.1857585030303774
1642,-6.468019224897972
1643,-1.154450541992469
1644,0.6777983945098868
1645,-7.30344307453338
1646,6.2347409364726225
1647,-0.5091835023907038
1648,1.782593487417546
1649,-0.7432818219078285
1650,-2.067840939774652
1651,3.254185868780434
1652,1.811372029042525
1653,-0.9440961718460529
1654,3.295419252748174
1655,1.2143854229906539
1656,-1.0240232691322377
1657,-2.931097038124028
1658,1.4606248248451636
1659,1.1090978904232203
1660,1.1976309271788068
1661,9.772378883624192
1662,1.8436316993661663
1663,-2.410453017012239
1664,-0.11592550807885012
1665,-0.5289710927714534
1666,2.248696459413273
1667,0.5860454283897525
1668,1.784056347649272
1669,0.28180326105174347
1670,0.8998248091007156
1671,-2.8848471478539865
1672,-0.39147817753956815
1673,-0.03421904601069627
1674,-3.140269375186026
1675,1.8900536810978423
1676,3.6212636998204175
1677,-2.1321229796481704
1678,6.811043799367195
1679,0.19029838458363602
1680,8.515831175383335
1681,0.08012455897886356
1682,-1.0468823449642657
1683,1.2568462381417875
1684,-0.28853060857704094
1685,8.434594920467225
1686,-4.480049735257532
1687,4.332336858745032
1688,1.1022217358621391
1689,1.731924080224144
1690,6.307574439037762
1691,10.752253075649378
1692,-2.6015992542261817
1693,-2.5313323199136293
1694,2.5513033734434885
1695,-9.09268478065214
1696,-5.861375593741832
1697,-0.25541059719223397
1698,-0.2084167095107432
1699,0.6556825725659025
1700,3.494575744318394
1701,0.6368042180610687
1702,-5.011441845426475
1703,1.3559281863891899
1704,1.1941339688157484
1705,-1.3517468777980355
1706,2.838178024473507
1707,0.013319896080588478
1708,-0.6414142722962879
1709,1.1881388797645003
1710,0.8612421403914965
1711,4.9895184916914905
1712,0.04587469597613847
1713,0.07627759258423339
1714,0.8135123215543878
1715,1.3019122236108616
1716,3.4535412270649406
1717,-2.167447066689425
1718,-0.6216428380745967
1719,-1.1021995764828603
1720,-1.0491522562812656
1721,3.7497035106574517
1722,-2.9083287103636963
1723,-6.109587981232831
1724,2.029787688604921
1725,0.9324453610553576
1726,10.539706631058142
1727,0.7709365756193507
1728,0.9554995881905711
1729,0.7554061054131922
1730,-2.1949503974026925
1731,-0.007535099377446387
1732,-0.42368640982801653
1733,1.0490855132558214
1734,-2.906070533612535
1735,-0.4856895737022079
1736,-1.3858292879886875
1737,1.376627253240406
1738,2.3827087446520068
1739,1.415898709708219
1740,2.3386062520053
1741,0.1848269297026718
1742,-3.1583416450641013
1743,-10.614191732976582
1744,5.704722436140347
1745,-0.6346694410265172
1746,7.399056419508907
1747,3.623217162403097
1748,3.0881027095059608
1749,6.533518448534597
1750,0.5099561421578415
1751,-0.28545787182238486
1752,1.2385165012129165
1753,0.07421288824482418
1754,5.405824791110843
1755,-1.3981916614725947
1756,0.5706183234140326
1757,-0.25347923001247635
1758,-7.063777378316115
1759,2.111878201593754
1760,1.665853159230219
1761,2.5595466113199934
1762,-0.08957724261752845
1763,-0.31258551185073885
1764,-5.751688520936341
1765,3.387500452562958
1766,-4.882365003048682
1767,-2.897221972219518
1768,-2.9517515708685664
1769,-0.17176548849838014
1770,2.2601562979135226
1771,1.4805933990526954
1772,2.098752594380835
1773,0.8680120770488089
1774,0.12303315117595731
1775,0.21359175724564922
1776,-2.199102457439358
1777,-0.34968288525938934
1778,2.5636636615555433
1779,-1.8750165163464232
1780,-1.0794573402048357
1781,-2.7283917304677687
1782,2.691219585659832
1783,-8.448381832038462
1784,5.427752195259484
1785,0.5862185265623453
1786,0.5069780824337329
1787,0.23545778338510673
1788,-7.974659041870154
1789,0.73627096903532
1790,3.5493310043037187
1791,2.128881692702362
1792,1.9918592444251262
1793,1.0550424853370033
1794,-2.396834875802051
1795,26.043896020780494
1796,3.2135410962010895
1797,-4.805948553615813
1798,0.6152625528156194
1799,-2.1818288153588585
1800,0.8591798878078181
1801,-9.736165560292443
1802,2.598280569304274
1803,0.3219044970041665
1804,-4.685413060348083
1805,3.322524176807441
1806,-2.8647313845106055
1807,-0.8523318139212166
1808,-0.474544437635052
1809,0.46192243877133027
1810,0.12652743290622084
1811,-2.2334085520922216
1812,-2.118802813494676
1813,2.014783560443783
1814,-1.1373447676807018
1815,0.8074206558452333
1816,5.912692400682665
1817,-3.3760566471506763
1818,1.4260036473692423
1819,-0.3229271565531178
1820,-0.19483427659101837
1821,-1.0334780331625326
1822,0.2355297942490438
1823,-3.7778081309895244
1824,-11.07107309171347
1825,5.190565425011176
1826,-0.1593798929135744
1827,0.2178224142501904
1828,0.6804062131868819
1829,0.004358767364610117
1830,5.361978015029024
1831,1.544013145694214
1832,-5.664495168500816
1833,-5.254961196805354
1834,1.6690605814516346
1835,-0.822677323129176
1836,-0.14575967630931927
1837,-0.22416420853859967
1838,-0.0755271413686529
1839,1.6335792500970685
1840,0.8952656831844309
1841,-1.30263152099933
1842,3.1406576544350346
1843,1.120145316075866
1844,1.056437681886976
1845,-1.9372384596678616
1846,1.1240225438651776
1847,0.12499999261425501
1848,-2.7822013990238363
1849,0.24205212855939068
1850,3.4563415464708473
1851,4.9880059516658894
1852,-0.816633076743085
1853,-4.560395241062628
1854,-1.0727076567930625
1855,1.4486756891580173
1856,-1.3292507586069862
1857,0.4269082380715702
1858,1.6138759614180573
1859,0.46677214113901755
1860,-3.9851857328536116
1861,2.2252180125104077
1862,-2.453238186065653
1863,-0.13700708518066448
1864,2.472595157434057
1865,0.12157127992943516
1866,0.3281086494126953
1867,-1.9740140474854742
1868,1.3251648141268335
1869,-1.9123452084340358
1870,0.03750001704784154
1871,-1.5795816335052622
1872,-0.6080647087064165
1873,-1.0437774690373203
1874,2.411688261422455
1875,-5.681626508669668
1876,1.0557012616390693
1877,2.2241251617438693
1878,0.5590534264877477
1879,-0.9465998073673632
1880,3.230574392784098
1881,1.7749885880394574
1882,2.4394235696747275
1883,2.1532331894720023
1884,-4.072443727117428
1885,-9.199405120462842
1886,-2.7067065187691015
1887,-4.813015436361638
1888,-5.477727063286221
1889,-5.539495089904534
1890,-0.18697183041097107
1891,0.48017247314735984
1892,-3.210749476713761
1893,-0.9773399980494709
1894,-1.4055505117037628
1895,-3.046441967155329
1896,2.917867200275907
1897,-0.5299798430703418
1898,1.2614553169501221
1899,0.2612757841287873
1900,0.9074106433728417
1901,-0.13019023609506633
1902,1.6370647673039913
1903,-0.2859558471139678
1904,0.4723191912663651
1905,2.4342165684465584
1906,2.2849925613031643
1907,-3.695283849494553
1908,0.31816724267531526
1909,3.8775264681803066
1910,1.2204375561710905
1911,5.220664200125533
1912,0.3851207417169235
1913,4.5045525265462745
1914,2.209767649611706
1915,3.202961336955707
1916,8.114718788990704
1917,-5.561462527998595
1918,3.662687063920504
1919,-3.2289143553091892
1920,4.150469565709305
1921,1.4407570327804422
1922,9.17334004085177
1923,0.6193320400028143
1924,1.3788291545860147
1925,-0.1962288385345211
1926,0.7734764160436072
1927,10.882410535127901
1928,-2.58849809052997
1929,0.6773598854070798
1930,0.6288889388564997
1931,2.89937894107498
1932,-0.967288391494094
1933,-0.47150386458418725
1934,-0.4597416900119072
1935,-1.6412825463969285
1936,-1.3349185209559893
1937,-5.595836828738356
1938,0.3125110284683871
1939,2.9942165592890007
1940,-6.1658300104014305
1941,3.4692347487823385
1942,0.31031590130054953
1943,-1.232591763719924
1944,4.680325821007739
1945,-3.0357318364837624
1946,2.4112945211812757
1947,-3.008003610574133
1948,-4.7258717995324035
1949,-5.133788854280667
1950,0.14074221721081842
1951,-3.1828533377918578
1952,-1.8376036827022546
1953,3.4201420945639485
1954,-0.3612074843109667
1955,-0.07499999604287098
1956,1.0556465825870305
1957,3.450896862909008
1958,0.05163502759593826
1959,1.9865794518077564
1960,4.099968275995201
1961,0.07452610511177227
1962,0.7576742919418052
1963,3.5819884759793497
1964,-3.3462282764600673
1965,-0.2504296162945906
1966,5.955839437623485
1967,-0.5071961251649384
1968,0.404580032550939
1969,0.13457369221207502
1970,-0.09371209246326657
1971,-0.17386429478067386
1972,-1.6934988203298191
1973,0.008648511637399103
1974,-2.023454560426632
1975,1.7511447472834036
1976,-1.6104810673876728
1977,4.937328189493991
1978,7.626553261849807
1979,0.770587565573112
1980,-0.7108793354500563
1981,0.6425886249206088
1982,-5.411092771229699
1983,0.33893546147817805
1984,2.2617740319025956
1985,-0.5362351953827486
1986,-5.999961591076328
1987,7.274050548903381
1988,2.913916567743968
1989,-0.5556304560949975
1990,1.9762952450752522
1991,-0.7231395274040097
1992,2.2819702468153706
1993,-0.11891681225587832
1994,-3.8013951361973852
1995,2.9073419515406274
1996,-6.094452375476718
1997,7.579446685524431
1998,1.2169963573955238
1999,-2.772266069690602
2000,-2.076592693691373
2001,-1.4370602239203039
2002,3.584248250687317
2003,0.47454663284465826
2004,-7.725997833307713
2005,3.678792446829755
2006,2.913036652561107
2007,-4.346332428571486
2008,-3.153354447985379
2009,0.7189349947161361
2010,-1.2205157565661011
2011,1.9800609721890057
2012,-1.7359805096603624
2013,2.8817224709799576
2014,-3.1287577464205016
2015,-0.03776293923215235
2016,-0.42302935952302506
2017,-0.19199988729610595
2018,-0.4079973537043515
2019,-3.0569992875619363
2020,4.392768999712206
2021,-0.7418797740554055
2022,6.43315059077678
2023,0.6691914331083624
2024,-0.8954299746808374
2025,-1.2722947531333888
2026,-3.299676415712895
2027,-5.006625234323792
2028,0.6734710851759076
2029,-1.6977960792407316
2030,-2.5519858970728877
2031,0.11610919778678977
2032,1.4460079753302808
2033,-0.1165127135401491
2034,-0.6978351023404571
2035,0.22714336860462936
2036,0.047695360577867524
2037,-4.264557356655155
2038,-6.626510230771572
2039,-1.56992222700992
2040,2.4554885047724326
2041,0.9499315058723511
2042,1.4087727272837982
2043,-6.127180964530351
2044,0.4129932306026433
2045,2.766189341976332
2046,-12.088183734337271
2047,6.441784025256635
2048,2.819578451346115
2049,-1.3998311824582743
2050,2.693949674925131
2051,1.5222615334700458
2052,1.1294907685432578
2053,0.14090997255834026
2054,1.300042819653163
2055,-1.1256323524021639
2056,0.4643916002246329
2057,-2.206237146586974
2058,3.2576320242622785
2059,-15.86029730004507
2060,-1.544317588062654
2061,-2.9820171454465823
2062,2.124527570959164
2063,4.644283087607962
2064,1.152088600425293
2065,0.48698190848171524
2066,-0.5134240740940869
2067,1.2009249698092959
2068,2.2919430734872437
2069,2.992860917364115
2070,-0.6040260598571081
2071,-1.2236901219986749
2072,-0.5683749651208302
2073,0.31455924764657656
2074,0.2000000049846051
2075,11.470146799803615
2076,1.4221536068698022
2077,1.9094412067251227
2078,1.8642071858535645
2079,-2.7358162301203324
2080,-7.47482831712508
2081,2.976577958581379
2082,2.390272374882849
2083,1.0569325946443884
2084,1.8666221988854375
2085,-0.051270414549003364
2086,-1.9172636386757205
2087,-1.124151276134637
2088,-0.7363668217056457
2089,-0.6851266626291874
2090,-0.87334624760054
2091,4.077211776692991
2092,1.658724772358397
2093,0.12794121790545887
2094,-1.2096329968941122
2095,-8.56864869097726
2096,1.8497351908180235
2097,0.4641251416155626
2098,-1.9537554726639201
2099,2.2694933312545547
2100,1.7416692328741874
2101,-0.24225175079157282
2102,-6.321277670742027
2103,0.36594209388346144
2104,0.7037266602025852
2105,-5.64248092073056
2106,-4.4056632330701575
2107,-0.9069946246381392
2108,1.8272309477104445
2109,3.5047334434657786
2110,4.077293480382446
2111,0.5829486471661539
2112,0.32749094873713747
2113,0.41258858567495765
2114,-2.0715659168110605
2115,0.0666277103919839
2116,5.01444753389128
2117,-1.702943190628011
2118,-1.4458006618565378
2119,2.9664276662894054
2120,-1.9593626509549495
2121,0.410850263773358
2122,0.2394533027151738
2123,-2.772457347477632
2124,-2.0144358227406203
2125,-0.7906814349034733
2126,0.8680021115381351
2127,21.34585405261251
2128,-1.468483694432723
2129,-0.7164536915549207
2130,0.745967511659427
2131,0.883305957410812
2132,-2.030065575530068
2133,1.6687848288100868
2134,-1.278171536357502
2135,1.1882054454711664
2136,4.136538173476748
2137,-2.083052528821432
2138,5.025873791422376
2139,-2.870921575977991
2140,-0.487251033991646
2141,1.0907286320623086
2142,0.04213435798590126
2143,-0.2757801753470574
2144,-1.8717505334279823
2145,1.0452583495373347
2146,0.04948965303636754
2147,2.931579958491165
2148,-9.87337891073575
2149,1.9507480188772022
2150,-1.5220741039698282
2151,-0.0990792059987939
2152,-0.6411512743818094
2153,-4.127048595455387
2154,1.7066352348607894
2155,0.4558088673155311
2156,3.6802485394564375
2157,-1.5862629146985114
2158,2.9864466992473186
2159,0.8915858561770165
2160,1.0678919677646264
2161,-1.6857494835228637
2162,-0.4623835884763935
2163,2.8471236975837773
2164,2.0887261480702137
2165,0.7389338750555965
2166,0.5602103027057552
2167,2.2118376831307445
2168,0.6371029821602456
2169,3.8765094650519245
2170,0.4426949491036055
2171,2.7090445231765745
2172,-11.136233757546103
2173,-1.3861506175883194
2174,0.6076785537812328
2175,2.028389793858758
2176,1.7879219648214872
2177,1.737580552402912
2178,0.9621609204269135
2179,-1.0711312127402663
2180,-1.72855328311163
2181,-0.055412884956876955
2182,4.115501147861863
2183,1.5281542168267095
2184,-0.13895285970234
2185,-1.251203945135103
2186,1.4408035961857792
2187,0.4712551549043127
2188,0.07997990743829178
2189,-0.1035705773124171
2190,1.9048600057319165
2191,4.237497358689353
2192,2.990619505433975
2193,-0.18999278307645773
2194,-0.45824866304669176
2195,0.22956181868780734
2196,0.4095540945440007
2197,5.831952539313597
2198,-0.04653091560417125
2199,9.121964001551612
2200,2.7837704781202093
2201,-1.3978581923021325
2202,0.7510769394322779
2203,1.0904854182736698
2204,-8.250707164112297
2205,0.6172933884581653
2206,1.1260321764871761
2207,2.880059082621824
2208,2.5998198736218114
2209,3.4660342315398824
2210,-1.1284294158242403
2211,-1.8782120057518457
2212,0.748489093293938
2213,-1.715707565733004
2214,1.5233614590507387
2215,2.145722374836598
2216,-3.5454622105755265
2217,-8.297575124470951
2218,2.7139613506154263
2219,2.0851223226331257
2220,-0.7037527066573148
2221,2.597122011344301
2222,2.8216710239879434
2223,-4.009503172423678
2224,-2.410565591390548
2225,-1.1683700875054002
2226,0.46017779456815905
2227,-4.974893056035768
2228,-1.012130327698958
2229,-0.6334540260170286
2230,0.7880297073306224
2231,4.146370949436573
2232,6.269995711005947
2233,3.840232000594131
2234,-0.6280965521493755
2235,-6.651851190927008
2236,4.959976947337225
2237,3.6518909580374586
2238,2.4744738043349077
2239,-3.4241153178103816
2240,2.366130320882803
2241,-19.90447954934538
2242,-1.9658100900160094
2243,-0.7307764372932184
2244,-0.31857629598268034
2245,1.4104548077601806
2246,3.079464834458878
2247,1.0059808348451271
2248,3.7050823702590834
2249,0.09224547920352962
2250,2.5091569824010493
2251,-0.9215994865254573
2252,12.677551588616092
2253,-0.3324309748664945
2254,2.4116237568725296
2255,2.8820788041253538
2256,-2.475284026836687
2257,-0.4759345963849242
2258,1.744451432641283
2259,-1.5468316539993567
2260,-0.2144909275021746
2261,-0.9984646935599018
2262,0.8034394270683493
2263,0.17264981974774402
2264,2.0673445386794387
2265,4.690025441585521
2266,2.1111502515961975
2267,-0.022160477954912494
2268,-3.0602654853315965
2269,3.0305529327086336
2270,0.27264106249908765
2271,0.2786467945871891
2272,4.424234830924493
2273,3.628417026997474
2274,-0.8558707011910315
2275,4.149426005554034
2276,-0.9395591159871799
2277,0.18976196295976708
2278,0.9537996177954255
2279,0.818614099884087
2280,-5.419626718785503
2281,1.0306998740323479
2282,-3.234375730283034
2283,0.6506204616441352
2284,-2.573574524018568
2285,-1.032515400595932
2286,-0.39187090434732
2287,0.0644195071339027
2288,0.23277061789043502
2289,0.4117410323442073
2290,3.566509315608653
2291,-5.485311024455655
2292,-1.8169661697239405
2293,-1.8445863456292473
2294,1.9025148001097252
2295,2.894209350575176
2296,-5.945498197465525
2297,-3.0418041377105283
2298,2.929611094863799
2299,2.3402677033065102
2300,-1.6624712431963133
2301,4.832818994117253
2302,-7.048393149941461
2303,-0.07360142487318626
2304,-2.8614222620818115
2305,-1.4257387225818547
2306,-0.03514808366392117
2307,0.141769862755217
2308,2.4646682496531187
2309,-0.26461163263815596
2310,-3.3707788088074953
2311,-5.566501915387949
2312,-1.0060339732413242
2313,0.47088619872872645
2314,-0.21451638095794295
2315,0.13051265898157
2316,-2.552090479823005
2317,0.9836363145062308
2318,-2.2168864617206965
2319,-1.0630869592615484
2320,-0.1788605652252386
2321,3.3883087406371915
2322,-0.6783040241031586
2323,0.8586768840531023
2324,-0.13820212590869688
2325,-14.487747921262304
2326,-0.5953346964451839
2327,3.3999375665665426
2328,-6.489900201159424
2329,-0.1704434519774111
2330,-11.672900302312918
2331,5.56592510538064
2332,1.6476891713209056
2333,-0.11052247962393835
2334,-4.5463998863314945
2335,2.0555643571413156
2336,-0.07682348484916873
2337,-4.031213943696867
2338,6.629353010880084
2339,6.249040274909373
2340,0.1374999982320105
2341,0.3166445186355148
2342,-0.6157736634008529
2343,0.5423394432501993
2344,2.007679908642251
2345,0.35786440008452874
2346,1.826393126597691
2347,-0.20357579956064456
2348,-2.7177258023748325
2349,3.1854440822798327
2350,1.1395424960902347
2351,3.0723413746864736
2352,-1.70053127426487
2353,0.25000000279815143
2354,0.2773965052582014
2355,2.28790216605193
2356,-3.6209568239829766
2357,2.298861520902716
2358,0.7186872522059503
2359,1.4925207964849279
2360,-2.802292417158259
2361,0.5123967980376393
2362,-3.191312842782253
2363,-7.982314091232988
2364,-7.544407337060472
2365,-0.20553968605339037
2366,1.9371199515253807
2367,-1.6938100968288823
2368,-7.914095161246678
2369,1.1585108371684327
2370,2.6136911558155305
2371,0.2823159067683264
2372,4.314134733871811
2373,1.231952408908194
2374,3.924072715825173
2375,-0.5936223246743992
2376,1.551733232330622
2377,-1.367279686691279
2378,8.224271400058473
2379,-4.095952891185067
2380,-2.242669638506887
2381,0.7338419935462867
2382,2.881331401047919
2383,-1.023114466735933
2384,-5.62758058248877
2385,-5.825828440514747
2386,3.967238996785989
2387,-1.3807416717553225
2388,1.9390054820862135
2389,-6.431286507685684
2390,2.9554230062062374
2391,-2.801891036275197
2392,1.7398593785129295
2393,-1.0928970938704012
2394,7.187760574321522
2395,7.819552180340413
2396,1.2419694445533693
2397,2.170343789236233
2398,0.28800424874045233
2399,0.9296709351594871
2400,-0.572808957121066
2401,-0.8298947948843847
2402,4.002194574596411
2403,-5.493614000586991
2404,165.86627657839813
2405,-0.3397001949978858
2406,0.23828804858180774
2407,-7.55940285730269
2408,0.684921631037912
2409,-0.5079375810868882
2410,3.162773586189451
2411,1.1512238518366928
2412,-0.24984409704686641
2413,-2.71881165699929
2414,2.2722471900354466
2415,-1.1787694383894434
2416,-0.8964608295928684
2417,1.857579505480345
2418,0.8748957217066788
2419,-2.335889165952531
2420,2.051332876621339
2421,3.286180934349926
2422,-4.673420721803796
2423,-6.157743124227349
2424,2.9113045134321967
2425,-1.5800396654781936
2426,-0.6742665364418088
2427,1.2784347786176484
2428,0.012330728286093518
2429,-2.2133827022003545
2430,-9.516819841024926
2431,-11.10421049533677
2432,-3.8872236387848775
2433,-6.284360695256564
2434,-0.7320776943010657
2435,-1.9322831201423243
2436,-0.4623306706293249
2437,-1.733623087690205
2438,1.5905973850702937
2439,2.148537824873347
2440,0.762599703945989
2441,0.858564682893973
2442,3.468035639434987
2443,0.782636728756733
2444,0.5516490889774446
2445,3.4985860561871562
2446,1.8602344022938553
2447,-0.579250495260817
2448,3.9012311498726646
2449,0.2352033101863299
2450,8.228756252587505
2451,2.2461689182892033
2452,0.18606026195735695
2453,0.4123001313154873
2454,-3.561789240976549
2455,-0.5691984392711789
2456,0.18037324154945225
2457,-1.0921605326660668
2458,4.190389766964913
2459,-2.261378450809133
2460,2.950912957682124
2461,-1.7231548460867867
2462,1.274491564533912
2463,4.717622228163196
2464,1.4486172616615705
2465,-0.04997174299970482
2466,2.22946346220501
2467,0.22635555655099326
2468,-4.2757677468172295
2469,2.748153436161107
2470,-0.6746786037270909
2471,-14.91855813294638
2472,-1.303772741750214
2473,-3.487724509458207
2474,-7.063053151692623
2475,1.0210548116134646
2476,-0.2533789588313994
2477,-0.8039554418880045
2478,-1.4328924558867584
2479,-2.2312897278428636
2480,0.9402038533966334
2481,-0.11113727771385556
2482,2.4403164482525685
2483,-1.5650038894100533
2484,2.4232085097631173
2485,1.0415340085528555
2486,2.3338601612103873
2487,-0.3302777511243335
2488,2.913974774061211
2489,2.5517874035254295
2490,-7.577745641351465
2491,0.28618647573959494
2492,-4.471647226842797
2493,0.6476110703139568
2494,2.7531875928668743
2495,-2.2542375386247016
2496,0.6753357467812464
2497,4.425632647018534
2498,-9.872211258035396
2499,-0.703722981268038
2500,1.5064900259153433
2501,3.1663835132636
2502,4.981825067458016
2503,4.490360216591282
2504,3.0350255436443576
2505,2.2760927943087155
2506,-7.411788092359291
2507,0.5121433774156913
2508,-2.8575974131835182
2509,-4.43767056235796
2510,-1.5528061839137337
2511,-1.9775429447866544
2512,-1.0857672287300992
2513,-0.729080614748472
2514,4.556077296402691
2515,-0.6121931069052821
2516,-2.9785722948583016
2517,-2.354708429352502
2518,-2.262737128397987
2519,-5.4701779581154675
2520,-1.8581421728384955
2521,0.12761798232704677
2522,5.1139376305819955
2523,1.3295411707668905
2524,2.7269332466544087
2525,0.3994297150821609
2526,-1.7336555352931442
2527,-3.397433399940856
2528,-4.195415066607609
2529,0.08258543343013117
2530,1.288774371199844
2531,6.433549556550696
2532,0.12441099225890184
2533,-5.885304816653329
2534,-4.462729323120311
2535,3.895195824641206
2536,4.312606705075689
2537,0.16372566355244658
2538,-3.0965855713537396
2539,1.4260403247467253
2540,-1.8638020592298177
2541,2.4977153330828545
2542,-0.7801031616883052
2543,-0.6928313327223038
2544,2.2745252483878176
2545,14.818731240061254
2546,6.240641377099701
2547,0.7512003656571196
2548,-0.013572091108329687
2549,-0.3399999521057424
2550,1.468124927417128
2551,-11.704050718276301
2552,3.659871796278151
2553,0.8812419024991357
2554,0.2852512912268367
2555,0.09905133180489543
2556,-4.325556936356714
2557,2.040921140525819
2558,1.249399593832777
2559,0.16410159944636007
2560,0.5979055585111382
2561,5.689687076938492
2562,2.5382801987220294
2563,3.060076532426587
2564,-0.1693370207147666
2565,1.862741449501803
2566,-10.791632998024
2567,-0.9063888389446618
2568,0.4726333527487441
2569,-5.011531759608539
2570,-14.412292029611024
2571,-0.5369000227468547
2572,2.805853466036456
2573,3.428290027657147
2574,-10.160322138874244
2575,-0.9559796075956541
2576,2.4846768203600846
2577,1.2645294466718213
2578,-1.1984947666687304
2579,-0.3166517814843701
2580,-1.801298769830504
2581,-1.9531351398585657
2582,-0.6904369399397411
2583,-2.3270045403943445
2584,0.09850795595689306
2585,12.552752530852468
2586,2.2340655261312663
2587,0.9430060921100563
2588,-4.175015695136497
2589,0.12711175252325688
2590,4.089428166840946
2591,0.43652071105205154
2592,-3.6631829080928697
2593,-4.349205048702032
2594,-0.6461724131358495
2595,0.9687795872006604
2596,0.6807626083962615
2597,-0.546600226647957
2598,2.430088370835836
2599,1.7457959354865977
2600,-7.19230944135758
2601,-0.053929067919943924
2602,8.112610600952122
2603,0.5031954083992559
2604,-3.7665100325094216
2605,-0.48461426354458725
2606,0.26070163735548707
2607,-2.3337338673393675
2608,1.1690135350597757
2609,-2.50578883301763
2610,-6.602922349415457
2611,16.102489697045126
2612,-2.364549191564197
2613,1.0838336091482006
2614,0.14297550418949642
2615,-3.7452227759460186
2616,0.7946094967799809
2617,1.633298861261733
2618,1.2477907587896
2619,2.0194517185847647
2620,-1.3003151161763413
2621,1.8774949634631726
2622,-2.4593981351005767
2623,-2.6813916273359784
2624,0.7739828185409579
2625,-8.517444149185778
2626,-12.70831312230942
2627,1.7019487270446234
2628,3.8806081779789565
2629,3.2835564362238077
2630,-2.180379392678117
2631,-2.476838082408881
2632,5.823011627724617
2633,-7.074310367154904
2634,-3.5378900014074106
2635,-0.6314900561679707
2636,1.3569312110608054
2637,-3.4851070761064906
2638,3.3908234172789977
2639,1.4347410181039892
2640,-6.336642185237167
2641,2.247498297944714
2642,5.2298709323364285
2643,3.675239491093703
2644,3.549402848178264
2645,1.3992445893414924
2646,-0.0405837707714511
2647,1.985916826747834
2648,7.346689706447592
2649,3.404147509237396
2650,-0.052726333610996795
2651,0.29004715441657825
2652,4.924714552927964
2653,2.873223275541614
2654,-1.6402436084075391
2655,-0.6355981222768663
2656,0.02261267986070834
2657,-4.714224004521259
2658,4.706509780423033
2659,-5.479332824922756
2660,-2.295063128961715
2661,-0.7575053987316182
2662,3.478521462066844
2663,-0.6010117875026396
2664,0.19211200390042793
2665,2.9581861664532854
2666,-2.639962735422546
2667,6.026433975500396
2668,-2.3886417101612607
2669,0.47992892478991966
2670,-0.14381631583186733
2671,-0.03760441191686823
2672,3.0208577684298263
2673,-8.830223061297085
2674,-0.03673737387891834
2675,3.916508245367129
2676,0.8272734627229895
2677,1.1477342896717802
2678,2.3109185398992937
2679,-1.2084232723818957
2680,-11.36385284067838
2681,0.02869412171525028
2682,0.10754294264343828
2683,1.6914022313191936
2684,-1.2677475742002344
2685,0.5918801045332316
2686,-0.8452172467817718
2687,-1.3530717384260926
2688,0.45804893135332636
2689,4.796304841243449
2690,-1.0149598457164757
2691,-6.483864286883454
2692,-0.07980457359101366
2693,-0.23996505163542708
2694,-3.206238203352473
2695,0.0
2696,3.254952288551442
2697,-0.564808899578864
2698,-2.4860530438030026
2699,1.409128953084644
2700,-6.389066115245822
2701,0.9443169664333857
2702,-11.61090199811435
2703,0.23033088830907789
2704,9.30868917180048
2705,1.0739692940431667
2706,-3.8372627445681022
2707,-0.9037980281581668
2708,-0.014895699771346927
2709,-1.4675554921145364
2710,0.08469762428042032
2711,1.0680308126947466
2712,1.1960951182367325
2713,0.5495146310125677
2714,1.9075127315914644
2715,-1.236160299699475
2716,2.0646540789317442
2717,0.1375821742759797
2718,0.9925446672330509
2719,6.2205650363574705
2720,-1.6069748333790472
2721,1.9827118027265294
2722,2.747797213465492
2723,-0.05501318543445564
2724,2.6683916785987236
2725,-0.8018068851788144
2726,-3.6792071141974363
2727,-13.415917992675924
2728,-0.050372545158052166
2729,-1.0423692311692094
2730,0.1331471251717062
2731,-0.043735854255155006
2732,-0.9962935630249945
2733,1.2013896274996172
2734,0.5317612300296389
2735,-4.518727727074849
2736,-5.371621131414926
2737,1.9651505266645017
2738,-0.8431889876989658
2739,3.409307870859425
2740,-1.5969116065425113
2741,0.15039749804303426
2742,4.873744045080682
2743,4.7103134280680194
2744,-1.4412709835307596
2745,-3.1419588241108927
2746,3.985417703660153
2747,0.3074482386032671
2748,-4.160794650645002
2749,-1.7844536337510961
2750,1.458190893682945
2751,1.8875466095646347
2752,-5.9620224393489485
2753,-8.126271921449865
2754,-0.6348483920417494
2755,-6.321887928538928
2756,2.386125870612634
2757,3.4193875482581975
2758,-4.8641687532515565
2759,-2.4576271113308223
2760,2.9913558408374685
2761,1.448018137092693
2762,-1.0670521119120508
2763,-5.353997420433598
2764,-3.450846318686706
2765,-0.3020334364422752
2766,3.52300922578238
2767,-7.880695528539292
2768,0.3876793587577936
2769,-2.522167064701307
2770,-10.866934812888282
2771,3.8825595983044736
2772,3.566093614150245
2773,3.846728182970395
2774,0.10311744605471063
2775,2.6874829574683816
2776,0.1291303723453865
2777,0.9600573186413215
2778,-5.054380682071457
2779,5.4046523546363066
2780,2.066153976745352
2781,3.518122700575792
2782,-0.5594634641666915
2783,-0.44905699503785856
2784,-1.3796549445531783
2785,1.2001495703156537
2786,-0.5722473146404269
2787,2.351066343737102
2788,-19.45317345969178
2789,-3.087649214298057
2790,-1.3908120659206276
2791,-0.412022066988061
2792,4.0080095887500935
2793,0.6928745303342269
2794,-1.7737926693488633
2795,1.2082232917933198
2796,-0.1801450337630911
2797,-6.231723516003064
2798,-0.4510282142951191
2799,-0.20537874671522333
2800,-4.601278867059955
2801,0.618974082482687
2802,-0.39188406722958863
2803,-1.0822926432378723
2804,-1.9324864764714675
2805,0.42684941111138175
2806,-11.491169047146116
2807,-1.0978456818785503
2808,-2.9462611008852324
2809,-0.19992608664870729
2810,0.6586192883256445
2811,1.6626926533159692
2812,-0.008657997551779317
2813,1.13581190602753
2814,-1.5929319660849928
2815,-2.942377733325057
2816,-0.08806831961196622
2817,0.37254831711301367
2818,-0.05288610803477241
2819,0.7094981724318657
2820,-0.764354770658656
2821,0.36258494094838056
2822,-0.27564253645779785
2823,-0.10823912332002693
2824,1.2890073865429486
2825,1.8522209570716655
2826,3.296793795541339
2827,-1.3495445164602842
2828,3.048597769210528
2829,3.5252687343633826
2830,1.6067042797310478
2831,0.4691694026485948
2832,0.6438003600024729
2833,0.41234497327830016
2834,-1.0946540495071275
2835,-2.6955670150378404
2836,-0.0741790904276229
2837,-2.628968796617517
2838,4.169251536719628
2839,1.1073147876265381
2840,-0.14870495636321834
2841,0.26093097777220464
2842,0.6266174276991109
2843,1.6136733535243935
2844,2.216326173905543
2845,3.544462516847233
2846,-3.1662888464791425
2847,-0.6264182238658009
2848,2.5021572265385488
2849,0.5921016630494137
2850,-1.2996127404227877
2851,1.7721377410235846
2852,-4.7741960543499635
2853,-0.9024982651334199
2854,1.2067673894802953
2855,-2.302956364373094
2856,3.0246682174663273
2857,-2.8657994229318238
2858,0.5630733404936507
2859,-0.09448428628323198
2860,7.79720234892369
2861,-0.3183386205548857
2862,0.3719474764032782
2863,-3.1061633423289097
2864,1.5662884261839112
2865,-12.684343662771916
2866,-0.22521784350030885
2867,4.294147550800932
2868,0.011837424057853242
2869,0.6042348210025296
2870,9.292111971507444
2871,-8.021220924645371
2872,-7.0740503081674095
2873,0.20031361479446164
2874,-0.9480484456906169
2875,-2.1036517193239663
2876,-1.3063805368665926
2877,-5.556517528976049
2878,0.47232798178831675
2879,-2.512709580306927
2880,-2.802313929477293
2881,0.7592053777445245
2882,6.321289573490458
2883,13.39187410516338
2884,-2.6121970908929484
2885,3.0317947905692337
2886,2.43816904601672
2887,-0.4721809146958549
2888,-0.7030211189001648
2889,3.395371736370632
2890,0.21930224923239622
2891,0.108621799397838
2892,-8.680760037528927
2893,2.376472963804525
2894,1.06459641761345
2895,-11.094507573354804
2896,-3.2939129842621995
2897,-0.004209450965197448
2898,-3.225451595815605
2899,-2.4072883091427117
2900,0.2355072571521305
2901,0.5477425789697804
2902,-6.234718164120148
2903,2.549158013377428
2904,0.8246327246608104
2905,-1.318390387130961
2906,0.9126509795212172
2907,-2.154028121157489
2908,-3.434165827906739
2909,-2.5776454046622805
2910,5.1948817746685965
2911,4.348792746686286
2912,7.100726659771294
2913,4.434384082716668
2914,5.150426972567863
2915,-0.22384891718193103
2916,2.277467161632774
2917,5.687541341562508
2918,7.253684888949874
2919,0.5833131292767803
2920,6.890508940632128
2921,-1.473434598721977
2922,-0.2472947998484415
2923,-1.0266372536498878
2924,-7.549501474866293
2925,1.5516936871161875
2926,-0.6508151513766678
2927,0.5733372095755386
2928,0.4644801220925203
2929,-5.238329245552689
2930,0.6942735669560478
2931,4.334312141977239
2932,3.778447730651104
2933,-0.9410088288701672
2934,-6.2656181989422635
2935,-0.347232934424585
2936,-2.7982947746608717
2937,0.14043231287240304
2938,0.18631045213451217
2939,-1.3468652486464863
2940,-5.092253047181472
2941,-1.1439193535268204
2942,-3.3683984440680037
2943,0.07500000266015264
2944,1.3619410240360879
2945,2.546625506016494
2946,2.0550792960081394
2947,-0.23411691323727837
2948,0.569736299148758
2949,-0.06818079900448311
2950,2.7628654881600085
2951,-1.0215031349261523
2952,0.3013097871963254
2953,0.4810876520711645
2954,-0.6866870896061763
2955,5.958871293678934
2956,6.445303799621718
2957,8.721416098326163
2958,-15.876172646929971
2959,0.6098693458932645
2960,3.7417846673545228
2961,-4.920492806594666
2962,1.3945205668957215
2963,-1.7577219204443653
2964,-1.131074046673797
2965,1.4372623823964916
2966,-0.24355031100120642
2967,0.40823627849265454
2968,-2.7066550093896695
2969,0.42509025255380667
2970,0.6810476927775767
2971,5.802937654107973
2972,-0.5850915763323808
2973,-1.1740472499415588
2974,-1.5060126438347994
2975,11.43457009894529
2976,-1.0790755952629696
2977,1.6776287110550017
2978,3.9213428357410525
2979,-0.42363542738136606
2980,-3.914502672451178
2981,2.1157054295100806
2982,17.414312343886337
2983,0.8899124223663762
2984,-4.135196259701033
2985,1.7367181955427982
2986,1.5332659071347736
2987,-0.961340305505928
2988,-1.5346232629111825
2989,5.339819892030073
2990,5.243875675033914
2991,1.5786763398487496
2992,2.751638755433493
2993,0.7422524494878758
2994,3.014883686943995
2995,-0.8873163951572338
2996,-10.214915459704583
2997,3.7940330049224884
2998,0.8094458724961158
2999,-1.6723260306515841
3000,1.0284161938533316
3001,11.720774873027745
3002,3.6568999835175875
3003,-5.530227764778477
3004,5.358592654455255
3005,-1.5474898484383006
3006,1.9690390155326953
3007,2.986079667003702
3008,-0.35082284913323747
3009,0.060167060585860105
3010,1.3924253500743733
3011,1.9088610721337718
3012,-3.7085665539978265
3013,4.512481336956094
3014,1.9945346494642444
3015,1.1896135181719956
3016,-2.1599458148529607
3017,4.233671133691866
3018,-0.12168749677780966
3019,4.957072024972641
3020,-0.07206427910705884
3021,2.3289178664227763
3022,0.37135485476851643
3023,2.456336999054969
3024,-0.19695025831634327
3025,4.286979774110563
3026,-4.409967875917653
3027,0.005696976518393626
3028,-2.6235603509885723
3029,4.287823340403759
3030,0.5076873966874417
3031,78.78960317784761
3032,-1.3028703860149193
3033,-0.5634303788903651
3034,-8.225275470999577
3035,0.8678125734389739
3036,-1.6456438496586203
3037,0.030353421443305707
3038,-5.5937868120191245
3039,0.17197393845122289
3040,2.1903897715715743
3041,2.6280863063857343
3042,0.27668860696712727
3043,-1.128937773328582
3044,-1.199231019134571
3045,2.4014197624739495
3046,0.0990737618388664
3047,1.3643609456813124
3048,0.4357774956421679
3049,-0.3914245463865882
3050,2.73519253846101
3051,0.6199664024565323
3052,-1.1133890725044182
3053,2.573988825327081
3054,3.3575236451921913
3055,-0.9634170170072842
3056,0.17733136352551357
3057,-0.6568022211151224
3058,0.7979288582306823
3059,-0.6160935828585252
3060,0.06956854557234067
3061,0.2715079605262588
3062,2.802533813650473
3063,6.763317659546678
3064,0.23315379523286311
3065,1.6750571621104429
3066,-5.8931240589583815
3067,-2.817519933753289
3068,-2.5917912752327825
3069,8.543767827775918
3070,-0.5703476831073658
3071,5.183382170464938
3072,-0.22079486677693014
3073,-6.253861860872028
3074,-0.9892146881992062
3075,-3.094131236566284
3076,-6.019728096094531
3077,-2.346998792507847
3078,-9.163119471166288
3079,7.026573653464936
3080,2.52715481259051
3081,-5.964988953387348
3082,-1.0821724191978859
3083,1.7794272567372844
3084,5.276309544830429
3085,2.7362394359197992
3086,1.6175195413691001
3087,-0.7513822752951342
3088,3.704869367406593
3089,10.905219688878539
3090,7.153278730335117
3091,-0.30115676924724544
3092,-0.8893711621328123
3093,3.27646970580808
3094,-0.7174132760657642
3095,1.8130194550427747
3096,0.32850860419489436
3097,0.4563212227125035
3098,8.60981055625955
3099,13.860528541287318
3100,-2.2917139644584497
3101,1.6107202453725167
3102,-0.4628987992437914
3103,-4.164674787634121
3104,1.6316761184165103
3105,-10.37132248635131
3106,-0.001022177988738804
3107,-2.4452618315561496
3108,-0.8829920761977974
3109,2.5669642801112844
3110,-12.85028129307805
3111,-1.3020722142614432
3112,0.1450234387447722
3113,-0.4954845162361039
3114,2.6396652646201035
3115,2.560336232174177
3116,1.3857391805206392
3117,0.8991233037815874
3118,-4.343810809130491
3119,0.4822101770770175
3120,1.8186749010677858
3121,-3.129528308766493
3122,-6.169425329821184
3123,7.644424050384669
3124,0.3956183934199771
3125,4.268020864972579
3126,0.16866561804977495
3127,-0.3684577939418141
3128,1.5534375819138178
3129,-1.4809069911472024
3130,-5.19097316826489
3131,-0.932075083153518
3132,0.7512906250792981
3133,13.483119574148624
3134,-5.330869626884641
3135,2.177638408558374
3136,-1.2784979139925867
3137,-1.121764412805112
3138,0.27071116871898654
3139,1.5159689139948995
3140,-0.23751276259001203
3141,7.495748043978654
3142,3.172249658452552
3143,0.982226693019868
3144,-9.358879360921419
3145,1.560521549463205
3146,-3.1085775858130322
3147,-3.0633896342320486
3148,4.4817512961389525
3149,-2.76694737248439
3150,-0.5053714747247569
3151,0.2219092254919314
3152,-1.3872647476982338
3153,2.5023062644975655
3154,7.396588766858923
3155,-1.1412659032834995
3156,6.8151585329341176
3157,2.096558438939869
3158,6.778632737597261
3159,1.0910635699745925
3160,0.5773051825034372
3161,0.43993459644621
3162,-0.2363043523975762
3163,1.5517164807850408
3164,-2.4652420239721327
3165,4.007420854844918
3166,0.1754558145211206
3167,2.1349792640563297
3168,4.005343643383276
3169,0.6995223262025206
3170,2.3036648374072257
3171,-1.8355099651544209
3172,1.0069657721815588
3173,-10.640351821643486
3174,-0.110045764463365
3175,-6.957180083604945
3176,1.6214499984851842
3177,0.06613393603794293
3178,2.0858932864045245
3179,0.03929058359465785
3180,-1.6337302667387819
3181,1.7043395531177006
3182,0.33409387329884344
3183,0.9005355497142645
3184,-2.032480841216095
3185,5.738823424771017
3186,1.0444817980880317
3187,-0.056523198546221926
3188,0.6174128591038198
3189,-3.6290492589827283
3190,-0.12910545017416553
3191,1.387094488821134
3192,-2.8240008871805276
3193,-1.2175687671310158
3194,1.2729250767694795
3195,14.138260415789592
3196,-1.8175944033307474
3197,0.4890482252576277
3198,0.2612189964838592
3199,1.4231568554842284
3200,-9.351707894748532
3201,0.020324767328517623
3202,-0.11929955737250567
3203,0.8724214207891748
3204,0.2852246801031981
3205,-1.4537806965080193
3206,2.569548235381035
3207,1.0115054951670346
3208,12.503958051653854
3209,0.31625617053346106
3210,0.5381643697995856
3211,2.481379066738157
3212,-1.6757189049835632
3213,5.2710678059472915
3214,-2.0339927384878593
3215,0.5662663149969319
3216,0.5888945194167633
3217,0.8992071843235409
3218,4.448450004228801
3219,-5.3114180079076565
3220,2.1154420099507036
3221,2.825009594977729
3222,4.176282179406764
3223,-3.342018929020128
3224,-0.6007726420525217
3225,1.549427613006884
3226,3.3205387698008284
3227,6.028020174272871
3228,-8.294628351677899
3229,0.2289377989261766
3230,0.15935677050342179
3231,4.411344292867085
3232,0.0
3233,-0.08980760289066439
3234,0.6842604937664192
3235,-6.688445753102491
3236,1.986324618523986
3237,3.034571991391846
3238,0.7235070838807985
3239,-10.88406043509462
3240,-1.3904947593471577
3241,-0.8986974865886851
3242,1.5241518563946201
3243,-0.5254302612398533
3244,0.7876456251325777
3245,-0.42881476908438576
3246,-0.3770585890539138
3247,-0.05270729035289743
3248,4.508452840043776
3249,2.640769601316879
3250,1.1386835807756825
3251,0.40739196972168945
3252,0.1962708465799608
3253,6.059743098904289
3254,-1.5588222130386598
3255,-0.7597513530693221
3256,0.45451825070318397
3257,-5.123310642895132
3258,-2.2214036129593695
3259,-3.4316336809944232
3260,-6.560105543847633
3261,-0.7634100580159683
3262,-7.304097079719952
3263,32.53605690813357
3264,1.7273036377078996
3265,-0.23245349607157095
3266,-0.9035001759594934
3267,-7.671412902732431
3268,2.4131444750354465
3269,-0.8295336192271748
3270,-4.4579673485750915
3271,3.4000394225403596
3272,-9.704981010188625
3273,-7.820069607815677
3274,-0.014778860715347265
3275,-1.6489308570107852
3276,-2.1040886775650876
3277,1.4062016858251263
3278,-4.105281261870869
3279,0.8747551407876131
3280,10.764292184835085
3281,1.7466890136810485
3282,10.919483171836541
3283,0.11831261236244472
3284,2.1957911086532476
3285,-0.08213057140926026
3286,-0.13395995210903494
3287,-2.9814071715166506
3288,1.2895253663163944
3289,-2.016108416006961
3290,6.145313255734679
3291,1.197592262573926
3292,-5.652451495445814
3293,0.26786184309352734
3294,-2.67102317125385
3295,0.2848493738860441
3296,0.9157678794955587
3297,-2.1700711955227265
3298,3.0466503349571017
3299,-1.5765454971517288
3300,0.0713575761533491
3301,6.982758129014826
3302,1.0169034183420536
3303,-1.5196750956580418
3304,0.9870096867458529
3305,1.7188253328452179
3306,-0.9331673307482788
3307,1.6755768292570963
3308,-0.2866238371738291
3309,-8.625625704878416
3310,7.458819555698165
3311,-0.14959569843693574
3312,0.15162720706264565
3313,2.6625935335586406
3314,1.6158697521954766
3315,-4.353855740106542
3316,-10.494185190394274
3317,1.2561213118991887
3318,-9.17081739290801
3319,0.8764921683119241
3320,-0.07880198019826708
3321,-1.394899797821472
3322,3.295596586010197
3323,-0.0823006800560961
3324,-0.694940018237486
3325,6.766217775480539
3326,0.361450591928724
3327,-12.624346901367003
3328,1.1158405861596976
3329,1.1443489646929266
3330,1.1301192789397079
3331,-0.625767775731913
3332,2.574998170506365
3333,-5.2228806229498845
3334,-1.0054575486640034
3335,-0.12824147805953887
3336,0.4976125370563296
3337,1.233558878243747
3338,2.0938615549638144
3339,-0.2492880917882303
3340,5.768041183534627
3341,-0.8537200359908468
3342,-9.760774163184164
3343,1.490053341406673
3344,0.5000396548235131
3345,-4.10209416526194
3346,1.967097822188164
3347,0.3967129713157306
3348,-0.3346619511850293
3349,0.31572027072625136
3350,0.24191370501951612
3351,2.237297663404195
3352,1.87421346631823
3353,0.02484678388083239
3354,-1.050862812814944
3355,4.666635660677957
3356,-0.3244230077317866
3357,-1.080797542003319
3358,0.06895948258995759
3359,0.5867896345165775
3360,1.9565823097193062
3361,0.8623399254009911
3362,-2.31610307642259
3363,4.870476054515561
3364,-2.2766301235544377
3365,1.5523687760081204
3366,3.5456019952302316
3367,-0.5638061473232483
3368,2.175622585587405
3369,-0.19157892852991837
3370,-1.376727539043742
3371,-0.24357853989979789
3372,-1.479074846826694
3373,-10.949459349694088
3374,-0.3867001985546608
3375,0.210625177907599
3376,-1.4894824847047348
3377,0.3346942424880013
3378,0.42718598681753694
3379,0.16032001983703595
3380,-3.240039317386112
3381,0.6199599657891895
3382,3.89055085123662
3383,0.2320586041184285
3384,2.775837939846923
3385,0.9269865165508254
3386,-18.15674356296397
3387,4.12657780452119
3388,1.318128612296107
3389,-1.460108655659508
3390,1.527243135616169
3391,0.13568967325450104
3392,-5.77472595534589
3393,1.4124478781334178
3394,-6.64991103449454
3395,0.8581180633252331
3396,0.89164363617449
3397,0.6674090720525498
3398,-8.950459664160752
3399,-0.5754793488494897
3400,-2.7829046280904097
3401,-1.992222414840029
3402,0.10439862307019894
3403,2.254430733837262
3404,0.46587208038979216
3405,1.0650931547585074
3406,5.6073474436443576
3407,-7.428494341539483
3408,1.068816629568704
3409,-0.9284151038719671
3410,0.11426859134920733
3411,1.632972614629273
3412,1.736720706467645
3413,0.7401183920849577
3414,-0.4824227664066214
3415,-4.509245680316144
3416,8.55880315481586
3417,-5.26965808982618
3418,-8.342838376740662
3419,-1.577651777142046
3420,-0.059047055383479125
3421,7.792503416345733
3422,-16.56787842008601
3423,-1.936527180638791
3424,0.20018619427390832
3425,-3.2378998700713626
3426,1.4032081527781828
3427,0.32830076794803065
3428,5.835199198089526
3429,0.9317020519027885
3430,0.11989901289985028
3431,0.09857207883020465
3432,-0.5254046604218815
3433,4.068068069433493
3434,-1.05299724798449
3435,-3.1955752039491845
3436,-0.3391627014521419
3437,0.7969994494624757
3438,6.494448538518111
3439,-2.3156078859788294
3440,-6.052771115102615
3441,2.640638159224517
3442,5.514877790244604
3443,2.721157374973978
3444,-0.8508831870114592
3445,2.379596445237297
3446,-0.1571936931649418
3447,3.531280814051877
3448,-1.4249860438502056
3449,-0.16253475664101416
3450,0.27252186543532275
3451,0.9519911587127354
3452,1.2528092686937216
3453,-6.447778789559243
3454,-0.34112616774275467
3455,-0.7691237485056036
3456,-5.584544642764934
3457,6.228992109762013
3458,5.733386443222142
3459,2.222700485772424
3460,-0.0892885504578544
3461,3.6368034994966525
3462,0.09518397087809945
3463,-0.1861340700714294
3464,0.3832841270001609
3465,1.2017055097719664
3466,-0.30825844360321075
3467,0.3686301887079935
3468,-3.6276237538785097
3469,1.390123068626599
3470,2.796136238872613
3471,3.519835630553283
3472,-0.22267521742151075
3473,1.947651873479039
3474,-1.921411510181133
3475,-4.94909062026213
3476,2.515573771513542
3477,-1.0485025739401068
3478,1.056916631941658
3479,-0.8534122261156825
3480,1.9815185661387433
3481,0.564252866229225
3482,0.9076718629371044
3483,1.9194482938852098
3484,0.7697678069368579
3485,-25.392626904101164
3486,0.7891754652781402
3487,1.7007867341969671
3488,0.6228090564273772
3489,-5.267365048833449
3490,-20.25077536954494
3491,0.8857458416756061
3492,1.3521425585802263
3493,2.547271852715207
3494,1.8860595169259569
3495,0.35453473577806566
3496,0.5374805250477834
3497,1.3948020685536393
3498,4.062790235316927
3499,2.532947032907163
3500,-0.859972461267455
3501,-5.970072986751316
3502,0.715786472050138
3503,1.9774681661054048
3504,0.7101228883632515
3505,7.222571185559906
3506,0.7155702461126794
3507,-4.7315616479472755
3508,1.5798101869079972
3509,-0.8209878467202771
3510,1.7505285940674669
3511,5.996476234981969
3512,1.146203627112476
3513,-1.616275873372854
3514,3.7239579198299513
3515,1.4575859576278447
3516,5.925987020767247
3517,-1.567956590381857
3518,-0.32176552793364976
3519,1.6314370021137905
3520,-4.354601038758756
3521,-3.2914125248419737
3522,2.0077109075194826
3523,0.010222700214885095
3524,3.041575383744521
3525,4.018704472489228
3526,0.7094375443042964
3527,2.21281703158308
3528,1.5050192165273075
3529,-2.7115287283236
3530,-2.9122615843095674
3531,0.422718523044739
3532,1.3346356941825832
3533,6.265535016166701
3534,1.8089387986058854
3535,-8.560282115552354
3536,0.7218946026153618
3537,-0.4243701309109952
3538,-10.918472420490275
3539,0.023169402130088203
3540,0.9345838197277261
3541,-1.9149891467407316
3542,-0.017551581769498625
3543,-1.1087446261441147
3544,6.868582033710886
3545,-2.3797441207485805
3546,6.277341359174807
3547,-3.6391910081039613
3548,-6.018530720733816
3549,-1.6154848712751688
3550,-10.144418345567187
3551,-1.7567401725317837
3552,-0.8035824190048516
3553,0.6682822064993925
3554,-2.679440777845023
3555,0.30924738940074975
3556,0.1874999978220842
3557,-0.10297349347462728
3558,-4.284702848010477
3559,0.5344995881289777
3560,-1.4234810071268953
3561,0.2531854705873002
3562,-1.581989947883085
3563,-3.158694389233004
3564,5.312594454576317
3565,-1.2427263120648435
3566,1.7267504537895322
3567,-0.197773671045411
3568,-5.606894361493449
3569,2.5407113895272007
3570,-6.964193288676022
3571,-0.150677824316017
3572,6.800385900425863
3573,-1.2893489163448295
3574,0.10990044451992845
3575,0.6316635091685385
3576,1.3856880058485501
3577,0.020855859031860293
3578,-1.6146646058822967
3579,-4.390536187433509
3580,-6.429468693858093
3581,1.467819331836732
3582,16.027155863174222
3583,5.3170966791175776
3584,1.0689215945758435
3585,1.7850124323451155
3586,-1.7268184477781945
3587,-8.67896378265972
3588,1.7490604199996598
3589,0.991656264527562
3590,-1.5203589178962007
3591,0.7820777814800408
3592,2.8517121544969886
3593,3.2029630891131493
3594,0.633379187773636
3595,2.3991396450932827
3596,3.1931422229620696
3597,3.326606165821534
3598,0.04588733633590323
3599,3.2822150231235243
3600,2.431110074839029
3601,-5.534882706215348
3602,-5.323732848376062
3603,8.394428417845527
3604,-0.20139566312320767
3605,-1.1990724647955175
3606,2.3624872438489435
3607,1.2170564433945288
3608,6.256216823161431
3609,-0.0979656657340911
3610,-0.2786761387199249
3611,0.7512854296778073
3612,1.4105699960248588
3613,3.3858249701036187
3614,1.163060326428689
3615,0.5195289397606245
3616,-0.9657676867580052
3617,1.8205325971917816
3618,-1.11499977506316
3619,-0.8090991114430267
3620,0.9201762388040408
3621,1.2010599348386906
3622,0.7283073224097841
3623,-0.768896338434395
3624,1.546331951491652
3625,2.8322002620401805
3626,-0.6508835289090371
3627,-0.016562510690619092
3628,-2.3450013656272293
3629,2.361581436016036
3630,-0.12222874616558102
3631,2.4885825556177394
3632,0.39038835517091575
3633,-10.768292145301508
3634,6.44882212230352
3635,2.9903233308576684
3636,-4.340718479691117
3637,-0.7361576306797958
3638,1.699662693612976
3639,-1.1447009259954541
3640,1.621461625557845
3641,0.12358341296352293
3642,-3.936000107450349
3643,-1.3251221960444584
3644,3.5379553220427398
3645,0.6636327009774959
3646,-3.3130058579727093
3647,1.8300719251603823
3648,0.7745653132263783
3649,3.7549050731792932
3650,-3.566347425435575
3651,-0.6060405510666329
3652,-1.9269315730971301
3653,1.6887081257970245
3654,2.531617219128316
3655,3.532612434867059
3656,-0.06393142183871987
3657,-25.54854903907801
3658,0.5634535062752619
3659,-1.9231751349766002
3660,0.6248412057182237
3661,-9.73767402213697
3662,1.3857155838366453
3663,1.1518901154461674
3664,5.189477266661289
3665,-0.8266777673495881
3666,4.623450672099454
3667,0.1261773120474686
3668,0.38566222739433376
3669,0.683558179634747
3670,-2.283713941272856
3671,3.2155319985781716
3672,0.8292295526995986
3673,0.39771505361506176
3674,-10.039566683499405
3675,-1.4043096245259221
3676,-1.0317410451211857
3677,-0.7817699885925351
3678,-1.2892582224434364
3679,1.7690867765765816
3680,-6.60436648429137
3681,-1.4920617200003337
3682,0.2692521745501324
3683,0.1558246283864719
3684,5.764518197876623
3685,0.3136025770679055
3686,-0.14108875031837442
3687,1.2839702245981641
3688,1.415177976293012
3689,-1.9876989482184115
3690,-1.9947835795483684
3691,1.9148485496394927
3692,-0.03464345228278489
3693,4.086623837261135
3694,0.6339191603106997
3695,2.7533949379453393
3696,0.0658006627898061
3697,0.8006820229573294
3698,0.22068143983424307
3699,-2.1334126455966045
3700,-0.4891356331863563
3701,0.7490981651144062
3702,0.008186388977526349
3703,-2.238811160500427
3704,2.0305362143034302
3705,1.7771906618191224
3706,-1.2409564789216667
3707,0.0
3708,-6.287460416342779
3709,-12.307142967636361
3710,0.11987818516143989
3711,-3.197731595775764
3712,2.345037258563957
3713,-4.937032824276367
3714,-7.293626642182165
3715,-3.004822234718188
3716,-5.277576492647964
3717,-0.262992195663756
3718,-3.691760914585487
3719,3.143111293347971
3720,0.12275045699100816
3721,-5.183348954440939
3722,3.063672186923691
3723,0.6706076453343486
3724,-2.346603786453437
3725,0.8349525200469942
3726,0.9215964546846067
3727,-4.828585546099109
3728,1.7678353448668078
3729,3.072395824022033
3730,-2.245119504504046
3731,0.5674220512273109
3732,-0.03215252793246464
3733,3.6386869157076833
3734,-0.5737697327208139
3735,-0.74237022782483
3736,-0.15659676161730546
3737,-2.3237558434066017
3738,0.13729979128679873
3739,-2.6152014769249634
3740,-0.4606054732297338
3741,-3.130792667382252
3742,1.0970039441060748
3743,0.2594438773285674
3744,1.3031308397457466
3745,2.1373771035886877
3746,-0.7983743829920628
3747,3.278383442317977
3748,1.0679617571634368
3749,-5.010495440478792
3750,-0.7664277353120099
3751,-0.11677868634662901
3752,-0.5354421687057084
3753,0.04957399120837067
3754,-1.5628018480777541
3755,1.4805092832889841
3756,-0.8717088937671179
3757,0.7373523312776797
3758,-9.437484256907828
3759,2.7401014258761
3760,1.6718573790564735
3761,-0.7157172660945378
3762,-0.04455425038315184
3763,0.28302057067463127
3764,5.125327096534574
3765,-6.512994781365274
3766,0.5922533296434835
3767,-1.9734969772387616
3768,-0.29732574416707397
3769,3.8359081588091586
3770,2.3564668710408343
3771,3.2595194156461105
3772,1.1237380232242857
3773,0.056896168941684526
3774,0.10990703528301822
3775,2.0553228233757865
3776,-2.2418570827881696
3777,-0.6388627521649597
3778,-5.351844500685772
3779,0.784044627510366
3780,0.12586092798560458
3781,-0.3572694354449965
3782,3.194961781769919
3783,2.049394569773227
3784,2.3769732700802364
3785,-1.842605198234071
3786,0.010816461476173345
3787,1.0720566036320307
3788,0.7843637200979174
3789,4.316783959794336
3790,0.44642585383412553
3791,-1.901873096906243
3792,1.0166869531163116
3793,0.8389502758717597
3794,0.3869095125183293
3795,-1.0702439232337397
3796,-1.5247966173947134
3797,7.442571193587881
3798,-0.04737352288379953
3799,-9.815414182987556
3800,2.282841747274415
3801,3.1476022910699784
3802,-2.8841351317654573
3803,-0.2012991947301316
3804,2.444010774594932
3805,3.2075868163751355
3806,1.4799245122564628
3807,2.1626217469861078
3808,-0.9440087228645325
3809,0.9132030186841178
3810,1.4570059588000022
3811,0.928797200466272
3812,0.2834008542776587
3813,3.86453919353392
3814,0.5267142016313301
3815,1.988909373518891
3816,3.13428800541725
3817,3.337493224615389
3818,-0.19352999317020647
3819,-23.26103593238171
3820,2.0292622784548087
3821,5.108375021057265
3822,2.3886346599720922
3823,1.9503977652939284
3824,-3.8576731544995084
3825,3.8264953033450073
3826,-1.7040632716922914
3827,-2.8694298322244154
3828,-6.0214725081142495
3829,1.5063556471234165
3830,1.4043869336677064
3831,2.6629270965670915
3832,2.404024954577
3833,6.085344272573195
3834,4.414953076680081
3835,-1.1002519162889939
3836,0.9932900723745889
3837,-0.09116743271542874
3838,1.4722365911796773
3839,2.5406639992805484
3840,3.41119151331896
3841,-1.465222891450776
3842,-6.246985100753363
3843,-0.22053924879753595
3844,3.3693851530866894
3845,-0.7779617891163128
3846,2.233667810586144
3847,-0.8413233145317918
3848,-6.565865710151039
3849,0.9651081770935435
3850,-6.909591183172904
3851,-3.850101552169113
3852,2.632686071335064
3853,0.245759710063021
3854,5.7042272283323285
3855,1.289041811487212
3856,-1.724868825864212
3857,1.4519935399376522
3858,6.417470816151891
3859,-0.0035695175151772675
3860,0.13447059047397544
3861,7.521473150471173
3862,6.13707597585028
3863,0.7490312768665206
3864,0.5589245199555436
3865,2.940715375932517
3866,0.8927097705589688
3867,4.415197865331414
3868,11.902737935756988
3869,3.0255861112122435
3870,1.2435873589691142
3871,-3.80799711737468
3872,-0.4528967146118561
3873,4.734144047693497
3874,-0.6585690221034981
3875,1.435852176681965
3876,0.09145935851130389
3877,3.0818833946753887
3878,1.146582951370192
3879,2.665323647517971
3880,1.1616542422517682
3881,0.8238303909802198
3882,-0.9507570424823939
3883,4.174094598435306
3884,-1.0435304988319103
3885,0.33697018826418346
3886,1.3193501726078922
3887,0.9600080884177147
3888,-0.06449189927839712
3889,0.030083195595864254
3890,-1.2712323669436048
3891,-1.4050912831797306
3892,-2.8328538553596645
3893,0.9771686164092558
3894,0.549253090100342
3895,3.1386123565376525
3896,0.5443082890635011
3897,-0.02632883517536584
3898,2.2450866775127736
3899,-0.0025727568307502228
3900,0.024872365581350666
3901,-2.0272954584634704
3902,3.492011533600669
3903,-10.768410541772944
3904,-0.374087592622891
3905,6.832963470453916
3906,0.29777551506822564
3907,0.3806259548237684
3908,4.66812630681161
3909,1.4649053670550076
3910,1.1033273241268489
3911,0.5269111543238524
3912,-0.3901156879489236
3913,0.21809918432963402
3914,2.1717231233537233
3915,1.792288195916784
3916,-2.3393988254013154
3917,3.9640470706824944
3918,-0.06247550981007635
3919,-0.13274861370673535
3920,-1.9146936399358425
3921,-0.7285106128756162
3922,0.7573848778319605
3923,-1.8446839250536102
3924,-18.777531928271873
3925,-2.1513466457288586
3926,-0.5132266313955711
3927,-1.4723805152224856
3928,0.2638389593372438
3929,-0.7900887947097033
3930,-0.00902091941704839
3931,1.1433068757909355
3932,1.1117289982120582
3933,0.5665253731727262
3934,0.21603674222242264
3935,3.550735555032759
3936,-0.0875990604411868
3937,-7.244836001505764
3938,-11.540390542125483
3939,0.2868466502063825
3940,-0.00025129392647613716
3941,-6.324058498225987
3942,-3.139148006299797
3943,-1.8164884783303137
3944,6.219043109130275
3945,-0.32347343322480815
3946,0.0817449571410549
3947,-0.8148248044750006
3948,-7.926365259777694
3949,1.222484719142824
3950,0.13804344456244735
3951,2.1539306284045607
3952,3.851766429796794
3953,0.4760874162482594
3954,0.9666201083135093
3955,2.3948198018698195
3956,2.9482654482453143
3957,-5.146036182959847
3958,4.341086719503273
3959,0.38637453294484203
3960,-4.645831684516469
3961,4.766322088973448
3962,-6.091336460185743
3963,-0.6339425409375565
3964,-0.43202847955432166
3965,2.9807210015500516
3966,3.4494306719900467
3967,-1.4614890619354584
3968,-1.1011172831258222
3969,0.328110150000191
3970,-3.669568634881651
3971,0.882863360391275
3972,0.089135626898819
3973,2.013570206844787
3974,2.290952196777704
3975,-3.4517877942613127
3976,1.89960028603209
3977,-1.4510945568359803
3978,-0.031327714892162815
3979,1.1079478560563758
3980,-4.037262581543473
3981,-3.668236139721583
3982,4.628007548425671
3983,10.404455261953832
3984,0.1894434128928424
3985,1.1621207966944098
3986,3.0439683269612914
3987,-4.738884766885962
3988,-5.288402997128756
3989,12.534243670603496
3990,0.5694810987884864
3991,-1.4721261745150258
3992,0.8425774940903239
3993,-7.136686259072292
3994,4.30810466347956
3995,0.01790119170953233
3996,8.025820158753524
3997,4.730909803781043
3998,0.4380745210533718
3999,12.968024138404065
4000,-2.5106689473194663
4001,-4.362300632559186
4002,-0.16243419146147176
4003,0.41212356137291695
4004,-1.2725815370037112
4005,0.9361100351184846
4006,0.012878722587562664
4007,-1.2494849139196078
4008,3.0138455053537316
4009,0.7848026269168713
4010,0.3647445049572639
4011,2.1580644105836426
4012,-1.567786951791902
4013,1.2430585558320617
4014,-0.04207227063843675
4015,5.614397521104536
4016,0.016441471829386958
4017,0.643872771432143
4018,3.908639490668168
4019,-0.2346959623774069
4020,-2.4670781921902463
4021,0.09293694069534696
4022,4.122122028763591
4023,-2.3632657358587013
4024,-1.1484543482263916
4025,0.617030379936071
4026,-11.898376750334672
4027,-0.2551661087762113
4028,0.16569380450563928
4029,1.087779013850718
4030,2.283395635421954
4031,2.3285931546487406
4032,1.7595144065560477
4033,4.740832770757743
4034,-5.200079822752173
4035,-3.0032716882281534
4036,0.8710982322931102
4037,-3.3342110125661466
4038,1.0855514406104447
4039,3.3146955926432784
4040,-1.1627497735141077
4041,3.21062578547444
4042,2.3868681979023108
4043,3.415711641047676
4044,0.9228318822890231
4045,1.3845911584727446
4046,-4.057539374033854
4047,3.5126805269653745
4048,0.051748651479020684
4049,-4.061591363422923
4050,1.5825597677827092
4051,-1.2357836173726413
4052,-1.1115571470513943
4053,-2.69123701970413
4054,0.6296084464709111
4055,0.40651355966964503
4056,1.4704856747590953
4057,-6.25070410089071
4058,1.8152607438385986
4059,-5.230789687290508
4060,6.526646133310738
4061,2.0478456084151335
4062,1.06323589633962
4063,0.9722158722966925
4064,2.0168372899932594
4065,3.0755075139153263
4066,0.39678967765902373
4067,0.9417520406980409
4068,6.477135500801589
4069,-3.6988917159357246
4070,-0.4643827721428977
4071,0.5602119122533396
4072,5.524406350725861
4073,-2.5240903890101722
4074,9.08982658558755
4075,-1.0765339511120657
4076,-0.16895420849537005
4077,2.141401805557311
4078,6.410959849812918
4079,3.8442482259538284
4080,0.8417231139056867
4081,-1.6150542894706605
4082,-6.621207711615137
4083,-1.6796630461963886
4084,3.102869350201866
4085,0.057973120768659216
4086,-5.96767774927111
4087,7.11205718963642
4088,-0.4765889329430536
4089,-0.5968701121839104
4090,0.6844059050474756
4091,-1.6799383288067589
4092,-4.08821523280256
4093,-4.746352993115994
4094,1.538936848250171
4095,-0.3423868275899253
4096,2.62328970214374
4097,-2.6429377101263016
4098,-3.2797191535667256
4099,0.07578905949586386
4100,4.5619029285558215
4101,-1.5976527553229118
4102,-0.3679679213246232
4103,2.039960462532599
4104,2.058949433750209
4105,-8.919030169661232
4106,1.222424666449956
4107,4.156623386919445
4108,-0.04573029012000518
4109,1.6758840034044
4110,1.0300124612889563
4111,0.31775671325196986
4112,-0.25223096101624665
4113,0.3940046941639196
4114,0.813960928478167
4115,-1.3709669094598724
4116,4.444613141551691
4117,-0.07832563135345368
4118,-1.352258715717926
4119,-1.0152476536831976
4120,1.8312170530081915
4121,0.5956842346054032
4122,1.1498923919200494
4123,-0.18734093191214926
4124,-5.1245126302829425
4125,0.23376648027978605
4126,0.22855909722165393
4127,1.4695045423641773
4128,-0.2799435586476989
4129,0.8362848756849921
4130,-1.4484913077579855
4131,2.281773834108526
4132,1.196623276834498
4133,6.941722905436592
4134,2.578824331079165
4135,-0.13936348148671698
4136,-1.0593011436525728
4137,0.8065572529746476
4138,0.17777547776978508
4139,-1.426915957786298
4140,-5.637765396029141
4141,6.094404217021429
4142,1.3443723956688984
4143,1.0257801467602974
4144,4.300932574437385
4145,-0.21616260766822962
4146,-0.7087361367267931
4147,1.7963065090626202
4148,-4.837575961870499
4149,-0.5104480005962045
4150,0.5414397606086595
4151,-0.13044646571717067
4152,-0.40114271412346625
4153,-0.5945170947908792
4154,0.15725611816641277
4155,-0.06264341075664674
4156,1.8487007729677658
4157,-3.311058157227467
4158,-18.37205347910199
4159,1.086390660465304
4160,-4.6027461829176906
4161,1.2370807551201901
4162,-1.5123134725531941
4163,1.3704439072483865
4164,3.5806082876096426
4165,1.4976922877515677
4166,5.970492854074815
4167,4.587269627171117
4168,-2.6816482386037563
4169,0.3316506020032819
4170,0.34308833657331683
4171,8.294880450863335
4172,-4.0043247290480855
4173,1.4411038115672996
4174,-15.79202675755716
4175,-22.082735445258905
4176,-3.2587040383189447
4177,7.519435312221958
4178,-0.4822957833931014
4179,3.1392869960012835
4180,3.0925418454968296
4181,5.8274535793464395
4182,-2.2589863846878973
4183,0.2571163780159566
4184,-4.69158660919683
4185,-0.4301453693994063
4186,5.773365591253628
4187,0.5015974940018169
4188,0.8619023071977836
4189,3.783272546161942
4190,0.5995023050721102
4191,0.20000000310043903
4192,0.05048701665193676
4193,-5.353685090257324
4194,4.718045115007288
4195,3.769753926565466
4196,-6.749581064431516
4197,-1.517689517881233
4198,1.3602446228270964
4199,1.9723332918102388
4200,2.9217936056801705
4201,6.308199122667919
4202,1.0530671470562083
4203,1.873625641242552
4204,-1.210386459034345
4205,-1.0582419307400757
4206,0.4756371805762797
4207,-0.054233545477887904
4208,0.29747520761080753
4209,-0.08865378240159316
4210,0.4647927633457755
4211,-28.77166629992702
4212,1.5532029937229084
4213,-0.7390069154692697
4214,1.1728362174247806
4215,1.1906452544569448
4216,0.5796768282524909
4217,6.73781382718488
4218,-1.1478492813139383
4219,5.595418090952967
4220,0.40395166396045856
4221,2.3949944508217755
4222,3.509771597690502
4223,4.682988160454329
4224,0.022777608488115678
4225,0.8334653088430536
4226,12.521838647746245
4227,-8.762860494073818
4228,1.9396634306758813
4229,-0.8601383262346318
4230,0.08610527531102435
4231,0.3341445399112516
4232,-1.9854398622903546
4233,-1.297452655711095
4234,7.068122482934766
4235,-0.2618514978741388
4236,2.057036457504837
4237,1.3054361566214425
4238,-10.30773988027402
4239,-5.4606492405994915
4240,-3.0794773757817895
4241,0.22506085324899347
4242,-0.6372602003012731
4243,2.2034392695211467
4244,5.230857763976667
4245,3.0405339154621744
4246,0.7167400239004537
4247,3.2866749549646728
4248,2.509217808140116
4249,0.24602946605332932
4250,0.663201799387673
4251,1.7840747106471326
4252,-0.6897893143182728
4253,-6.354690531513942
4254,0.21766480713256728
4255,-2.490877103466187
4256,-6.926906032083366
4257,-2.2474292693235127
4258,2.9868507825274038
4259,18.09132862078678
4260,1.8573849170570953
4261,2.711989378037845
4262,-4.797494649216162
4263,-0.36333612068463883
4264,5.374727467633838
4265,-0.3915395147228708
4266,-4.527852003546485
4267,0.7618717628056374
4268,-2.482444827006498
4269,-1.5009890367202474
4270,1.3095516793637074
4271,2.4048289844651665
4272,2.127172225669483
4273,-4.886934741645682
4274,4.6951599412322365
4275,0.9617054298643396
4276,-2.4711767862831437
4277,4.495270324226794
4278,-5.298429945017688
4279,0.1740281137946994
4280,1.9051516079015074
4281,0.9413308151547313
4282,4.289874803602106
4283,1.7370668808932153
4284,-22.069601567410746
4285,-5.350040381977249
4286,-3.3706405138598656
4287,-6.525268841798283
4288,1.361944668903908
4289,3.750332964327244
4290,3.3589775421424974
4291,-2.1610155642937516
4292,1.2686844483051347
4293,2.2015292817146594
4294,-2.7501947875545683
4295,0.2672166116199037
4296,2.0192998619613576
4297,-1.456143281964893
4298,-0.3334480695153019
4299,-0.6973442390327705
4300,0.8651553947569255
4301,-3.1557645242617784
4302,-1.131799139178156
4303,4.0325401553389275
4304,-0.4899513197482861
4305,-2.7118438834713516
4306,0.9590189133210857
4307,-0.13403088442527747
4308,-1.9416536997294658
4309,0.0196070227604082
4310,-4.626323591075152
4311,-1.301843014595923
4312,1.8665031298466261
4313,1.802301818158722
4314,-3.776157684386277
4315,2.029703754958203
4316,2.4853886406393944
4317,1.5658102427661562
4318,0.22090639801323705
4319,-2.2682662975711794
4320,2.7335660940386988
4321,-14.45581559339679
4322,3.2081434251402214
4323,2.5642270462641363
4324,0.5918779319922465
4325,-2.583729108113721
4326,3.495332214785762
4327,-5.76680705401827
4328,11.093198098422045
4329,-28.27122882231389
4330,0.2846799913942505
4331,0.07993356686968128
4332,-4.793475945220552
4333,-2.89187864437244
4334,2.729615545180042
4335,-1.11659078378959
4336,3.9272411217517815
4337,0.8995951886639806
4338,0.14480350817248677
4339,2.130316510659162
4340,4.441066567661667
4341,1.3115038582858576
4342,-16.349540969681666
4343,-6.32972702621255
4344,1.6725141169915219
4345,17.453458519647814
4346,-0.6439736939378179
4347,0.45596038408975803
4348,-0.20497527789233347
4349,-4.647973349543835
4350,-10.323493073507871
4351,1.9924430953652035
4352,-1.5125103673701916
4353,-0.6930109097850391
4354,-2.1983151394400013
4355,-1.1833121808962346
4356,-2.9189589750513165
4357,6.604880742710399
4358,-2.615810595488897
4359,4.952277541052775
4360,-0.45370680081518916
4361,1.6168476733256867
4362,-3.727009419867125
4363,0.3251188498579666
4364,-0.02794461840265683
4365,1.2587559886385806
4366,0.914362666113243
4367,-5.320471715261798
4368,0.10724058730581874
4369,0.6599950106934671
4370,3.203360597382215
4371,-1.059086812632868
4372,-5.281145242160699
4373,-5.043985513179383
4374,-2.7350256304612572
4375,3.277119049035946
4376,-2.131173027173003
4377,3.1206355465083435
4378,-2.526167566323443
4379,2.7134814743956213
4380,5.493632132867508
4381,-3.2640653765485186
4382,0.1003826298284622
4383,0.768697707787419
4384,-4.929895370934924
4385,1.1061920748753806
4386,0.05224220220649159
4387,0.5024529427735672
4388,-0.19756337713543176
4389,1.571479409407119
4390,-17.87839633652676
4391,-3.2018033456097186
4392,3.2084553215841556
4393,-4.0150539668907275
4394,0.5004085651980461
4395,-0.844223088365186
4396,-4.359458767862887
4397,-5.379197626269786
4398,-0.34405544534864707
4399,-2.277802487477203
4400,-2.623500661056468
4401,-1.9215823386167472
4402,0.12941806759728253
4403,2.2744341695785097
4404,-1.2535500126408126
4405,0.8219125908483434
4406,0.0716784628120081
4407,0.36346763333385756
4408,1.6736693301625565
4409,-2.914229610229984
4410,-7.7009867310622715
4411,-3.2887801749117616
4412,2.1935887268664374
4413,0.7246038173015052
4414,5.180947244438039
4415,-0.542311794042746
4416,3.3440923280124824
4417,-0.3206125190726198
4418,1.2703317698589331
4419,-0.7345336685089023
4420,4.694491437501819
4421,1.4548998737594048
4422,0.9923921875443625
4423,1.8920131933519428
4424,7.013569667551121
4425,-1.4421967098825406
4426,0.29308319757485607
4427,-0.7977864922694835
4428,-0.476406862063115
4429,1.238197495297797
4430,-1.7754544793506992
4431,8.185347036044448
4432,0.056428291832446575
4433,-4.527662152504891
4434,2.5371373967941353
4435,-8.869827330223542
4436,-1.1483931065873265
4437,7.606362045596604
4438,1.3954781731289132
4439,0.37565509608953107
4440,-1.197875874308943
4441,1.1836667391112543
4442,-5.627723148789127
4443,-0.9501481168598048
4444,-0.2983759965646186
4445,1.1233933573056447
4446,-0.18091856230678616
4447,-15.428865710831003
4448,-0.24751852864114313
4449,-0.29527241224719775
4450,-2.5646373016568873
4451,-3.768131577480722
4452,2.720308049851724
4453,-0.14543096243410789
4454,7.984203874611658
4455,0.7780249079639362
4456,-1.9328300834878975
4457,6.972458710018461
4458,3.4762618504851845
4459,1.0566387559766326
4460,0.32654151233277845
4461,5.189200101063261
4462,-1.5482585685416694
4463,1.338562427900024
4464,0.7362212879579488
4465,-16.200395716537283
4466,3.0530239489147024
4467,-0.5486667304827393
4468,1.623463711671687
4469,-2.5990587159814313
4470,2.4936555480815743
4471,1.7182530248717853
4472,5.8878924814778095
4473,0.570716277359395
4474,-6.803628808564446
4475,-1.0519180326193691
4476,-0.11943863819565195
4477,3.121983324552315
4478,-1.968307507774881
4479,0.6327606477728438
4480,-1.9001259132206316
4481,-2.34392058117528
4482,-1.3793893973686864
4483,-3.463437891836975
4484,-1.2598903092691558
4485,1.8209768240714768
4486,5.9854384112098735
4487,0.9410714495153741
4488,2.2825089184470926
4489,0.26255472182656375
4490,0.11126311523428854
4491,1.7105467493399815
4492,-0.033674808094668406
4493,2.9619813445433807
4494,0.11164580608146935
4495,0.004851159586132781
4496,1.1907523188583184
4497,5.869178601523251
4498,-0.46544885735166874
4499,0.7512143256815822
4500,-3.486710520895112
4501,-1.0497527543390135
4502,1.0982268516395721
4503,0.34906847192766577
4504,3.6878744334115794
4505,-2.3826732432023165
4506,-0.39305851816969695
4507,-0.7042606415498569
4508,14.260531835304347
4509,0.011815297020234539
4510,0.10898959208815313
4511,-7.237236542646975
4512,-1.3752840785796991
4513,2.8590405118542273
4514,0.79953774180334
4515,-2.0131740501917266
4516,2.5570375291998264
4517,0.5404431001224907
4518,0.149626074565154
4519,4.374584034616373
4520,1.9414020373296808
4521,-0.539142194000101
4522,-0.16510477759745187
4523,-0.9935142276977089
4524,0.5113491254664837
4525,1.4041579284369874
4526,1.0479496631597471
4527,-0.09972329155795308
4528,-2.4467984344999794
4529,2.769447786917522
4530,0.25511326149910474
4531,5.025806234450335
4532,6.723216685449756
4533,-2.708240168721875
4534,2.326622946972147
4535,2.377605860476956
4536,-1.5084333737511315
4537,1.2320276546421896
4538,1.7848067743208618
4539,-6.9697885393471495
4540,-1.6914421190339
4541,1.584298787935444
4542,-1.6930762447985257
4543,2.4961088170023147
4544,1.5246332049943394
4545,3.837776665721316
4546,-3.5820512313672683
4547,3.52589227714129
4548,-16.260038463326662
4549,6.331772200961109
4550,0.25833773313547254
4551,0.2993279306341492
4552,-19.664263334819484
4553,2.325444682186597
4554,-2.0987125207291513
4555,-12.493974535457518
4556,-6.286651499122332
4557,5.070561750843948
4558,-6.438510048007555
4559,6.1830574575111825
4560,-5.210803996393565
4561,-2.074526325348555
4562,-2.0511042059124662
4563,1.206528780323322
4564,5.674309351872342
4565,-5.347641387752311
4566,-0.8686385902659822
4567,-4.168602517529258
4568,0.8095337825459809
4569,-2.6433193505280546
4570,1.7705444486792885
4571,2.0782651294950485
4572,-3.604254777951735
4573,1.099803917959082
4574,0.5064820498191978
4575,-0.6482406326854857
4576,-4.210957379282266
4577,4.0264598236790565
4578,-1.0007106680385078
4579,2.7767179642966426
4580,3.471949284050062
4581,17.614454199575942
4582,-0.15025276284978872
4583,-0.5625513032280196
4584,1.8155376440475663
4585,-1.7159878688962864
4586,2.958427087029554
4587,-2.744892314861963
4588,-2.4250746594737738
4589,-3.1318149032935083
4590,8.969925344603007
4591,1.1457319241921824
4592,-1.2037985490176795
4593,0.4800263005825173
4594,0.4561863376021279
4595,2.8012881135088605
4596,-8.21849808465131
4597,-5.179213961631826
4598,-0.8464127699759878
4599,0.26223946683941507
4600,2.139442856966889
4601,0.09999998660068173
4602,-1.46641665260279
4603,0.10318504324606081
4604,0.04167922892142287
4605,0.5702266209193682
4606,4.0794041812098385
4607,3.7799660528441623
4608,-0.014610921710510639
4609,2.437359487176562
4610,-2.1036378236425266
4611,3.8186796325158525
4612,-0.10513856375903288
4613,0.9494105465930702
4614,1.1129407420799227
4615,0.1685172241926182
4616,1.4431362351622057
4617,-5.192372777623143
4618,-2.5643888289579166
4619,0.4401332760986293
4620,-1.3087199719957938
4621,5.150163499260725
4622,6.717207321337634
4623,-3.68035001002051
4624,0.8914371596872883
4625,-0.6241923280437789
4626,1.795444601955518
4627,2.271986114342917
4628,0.5339469957615307
4629,-0.8936352009949872
4630,-0.06703395397910299
4631,0.36454128289938126
4632,2.613321300666405
4633,4.079842098654298
4634,2.4382043916856078
4635,0.9408845106786601
4636,7.856468663799001
4637,7.10440060907433
4638,-1.0427172721634406
4639,0.7803286362828431
4640,-1.273691529294274
4641,9.18426688250219
4642,1.6292975552681312
4643,3.9897363392765515
4644,1.2758912219897411
4645,-4.097027523966495
4646,1.6485831128706423
4647,-23.782111096693775
4648,9.895582318785353
4649,-4.249740959357246
4650,3.6504353061344776
4651,0.0170614300552586
4652,-0.10888707374251681
4653,-2.038306066471006
4654,0.11500770921563248
4655,-6.604165217227615
4656,5.254490834732962
4657,2.218642671449925
4658,14.037661228487378
4659,0.3837039996697456
4660,-0.5316043803562707
4661,2.660518887152034
4662,-0.5096974620155834
4663,1.767811522085134
4664,-0.44246178040507406
4665,2.1776769587581613
4666,-0.7114805288406771
4667,-0.09316968603470457
4668,1.5369694635086604
4669,2.3420971420273533
4670,2.5387457750099203
4671,1.9187712892432445
4672,2.2155818197637926
4673,4.824491100060448
4674,0.047713686185261395
4675,-2.279540090522983
4676,-50.33269324823853
4677,0.794370329523332
4678,-0.6076621933999604
4679,-0.3878514908172349
4680,-3.4477566321446234
4681,-1.5584139659732188
4682,0.074999999237275
4683,-0.567816225351163
4684,4.4085850165676534
4685,4.228704312321327
4686,-0.24978169783508974
4687,1.871027841421392
4688,3.590550622946978
4689,2.20038459397195
4690,0.2002549101780801
4691,1.6393022585211157
4692,1.9796303290329775
4693,-14.047133455499921
4694,3.07593657887752
4695,-2.390832553666064
4696,2.6777675008617337
4697,1.8273336540809226
4698,1.1016488428417404
4699,1.2533133435737682
4700,1.1102372746453626
4701,-1.8975903616760066
4702,-1.9788322194723607
4703,4.314126716769022
4704,-0.7372473426966792
4705,0.6823637306465458
4706,0.5891913735892444
4707,1.4085534085793996
4708,-18.47562794095855
4709,-2.47225040483134
4710,0.6538007954791625
4711,0.6186551525931936
4712,4.411133032712047
4713,-3.22613147291504
4714,1.5570538337741255
4715,-1.774651089920681
4716,1.857100334568429
4717,-3.0916784081344875
4718,2.526287398975569
4719,-4.0180265682470235
4720,-0.40487218467052205
4721,-0.1601315442885806
4722,-0.727688944780502
4723,-0.515139973558712
4724,2.0917163740467375
4725,0.682224164864877
4726,2.44990968493876
4727,-0.27203867206510746
4728,0.7011594562930583
4729,-0.8401239377429249
4730,-2.162784249506547
4731,1.9992857687799046
4732,-2.4041696343469567
4733,0.9518964768945808
4734,2.2566552834885805
4735,-0.020481715000107672
4736,2.3989674426653553
4737,0.11754615795839528
4738,5.8040844455684795
4739,7.876603455283953
4740,-1.1425854909247335
4741,-4.0457740835143285
4742,-3.282277779575395
4743,1.0219802013816648
4744,3.5010290560546964
4745,-2.5668352307320306
4746,1.3531644565769476
4747,4.500136987222848
4748,7.0719002620192954
4749,0.09427118227400798
4750,4.492409310104143
4751,-9.69323535655608
4752,1.766975633986499
4753,0.1710244284417115
4754,0.5331153755273021
4755,3.862600217845582
4756,3.2775988165990615
4757,5.975838252615995
4758,0.29191743661070574
4759,0.38011141175906005
4760,4.1946154809857275
4761,2.5278515884395123
4762,-0.36620735530862025
4763,0.10935398280207664
4764,1.9682388395196484
4765,-3.265378171833652
4766,-4.848314184899272
4767,-12.85112728310196
4768,-8.52829249227285
4769,1.8820067070160804
4770,-1.411653662113713
4771,5.914647066179857
4772,1.838448968760008
4773,-13.081046970257626
4774,-0.7115026234867401
4775,-1.9513640032324178
4776,-0.1373169584901163
4777,5.007167617066284
4778,1.5466295029941137
4779,0.10428662213607254
4780,2.8931218172200603
4781,3.972968443943069
4782,-7.105257975811191
4783,4.08531182619847
4784,-0.7259546258768638
4785,-0.18258565906450885
4786,-4.560357750550065
4787,-3.5927912226125045
4788,-0.8122430131367708
4789,3.1954797439020695
4790,-0.03027456987831556
4791,1.2499896423157013
4792,0.5573616151388706
4793,-1.1343946808338103
4794,5.379461414188137
4795,0.10095722616894705
4796,-2.8704507837795745
4797,-1.537657500837446
4798,0.1250000016694912
4799,3.6964329193904693
4800,0.9067569137094325
4801,-0.0077809783415091266
4802,1.1184047654828646
4803,3.8162380103859506
4804,3.103942818650555
4805,9.308244570235855
4806,6.146672709515176
4807,-1.831318642284191
4808,-0.3660978205835477
4809,2.8225551418207235
4810,3.1712361638237327
4811,0.7581076795980266
4812,1.6980507478541456
4813,0.8082059207064006
4814,-6.37239018745284
4815,-0.34512487938556546
4816,-3.54052690555595
4817,6.638697308937506
4818,0.6369537632106813
4819,-0.5268463440704068
4820,0.45217597630632156
4821,1.6290106201190726
4822,0.01899337313895444
4823,-2.1555377483127813
4824,-0.5559531168437503
4825,-0.8148617775547194
4826,2.584951648949948
4827,0.41763566003191954
4828,-3.9510423785810875
4829,3.272113821658596
4830,4.120137465947912
4831,-0.7173830150388142
4832,0.4871675396931835
4833,-1.1285738034557313
4834,-2.0347697631036796
4835,0.22219495141598175
4836,-1.5198501542700087
4837,-7.244484785168095
4838,-0.9207214717500734
4839,0.7774449911566705
4840,-0.8354024087942549
4841,0.5443022374606301
4842,-0.0627585037643044
4843,0.19960573292413353
4844,-2.6365210045928964
4845,17.003821648075508
4846,-0.2688185313105265
4847,1.7092483927750437
4848,-3.278475710708941
4849,1.3122220268248783
4850,1.9022569990473928
4851,7.066783884103166
4852,0.6726764022483338
4853,-11.455372817734421
4854,2.148099349609288
4855,1.1013108124892597
4856,-0.5455931112126677
4857,-5.8870721923851
4858,-1.4825385411647405
4859,1.1384786779895777
4860,-4.021590862854384
4861,0.5889365056737631
4862,-1.1544814777678767
4863,1.7940368579258406
4864,0.15255004318751164
4865,1.4739805299486421
4866,4.927065277054521
4867,0.08901665906786321
4868,8.953349009485157
4869,-0.4123148370747231
4870,-4.288104353421318
4871,1.6771811297141483
4872,1.02835245689665
4873,3.4095583220747843
4874,-2.9894870671423805
4875,-6.2458270176505835
4876,0.41288957278325145
4877,0.8515549507692868
4878,-2.7857608049004856
4879,-0.4166486571561649
4880,0.6460137155044947
4881,1.344025264079778
4882,3.7213475631661113
4883,-1.0600972762699201
4884,-0.09634879895594964
4885,-12.42726863639382
4886,-3.2817558938404545
4887,-0.06368903165808319
4888,6.648207594479871
4889,-9.814195424919774
4890,8.162138854295653
4891,-0.3982704187833619
4892,-0.5402506891598051
4893,10.543701536389642
4894,-1.9050604097408952
4895,-2.083628445031542
4896,-1.8570708975229593
4897,-0.8737317633732915
4898,2.9673246158787094
4899,0.6192630986825294
4900,-0.6567655537344141
4901,2.507617591943699
4902,-1.3997493256216047
4903,1.9269342041772235
4904,2.7893568166262415
4905,-3.307310849376842
4906,0.24288355035336195
4907,-0.18049896732565004
4908,1.370558586502159
4909,1.6659293705478235
4910,2.9040099574632623
4911,7.844958452401464
4912,0.4266029208612988
4913,0.7981176178787991
4914,3.1317197720814707
4915,4.1808461657831915
4916,3.254689257062029
4917,0.09570698764837289
4918,2.6101583983656043
4919,-3.1700032873111925
4920,0.48086438799031017
4921,-4.678106270939748
4922,3.1738474697321353
4923,0.45908397938183043
4924,-3.35451451566324
4925,0.8384338401776859
4926,-2.845462430397282
4927,5.772558263390227
4928,2.0464687393536964
4929,0.1384689475310097
4930,1.3864281040618538
4931,-3.5664848696618723
4932,-0.8675385615586322
4933,0.45755695500854476
4934,-5.115404855346205
4935,4.34920505809223
4936,-1.72045778176348
4937,0.15669855519131204
4938,0.9091877422163294
4939,-8.806098184211123
4940,-1.3241230284110885
4941,-2.15614552219605
4942,0.9991319621808707
4943,2.273417998757276
4944,-0.42059076489874203
4945,4.865391869938013
4946,1.4790634323376821
4947,3.827983011180277
4948,-0.808182096885912
4949,-6.946920166608113
4950,4.037462532932818
4951,-1.5358474455540774
4952,-0.008406086611046248
4953,2.5765260395076726
4954,8.56385084062777
4955,-0.7223805491289682
4956,2.0743803108652172
4957,-1.099161383094622
4958,1.7149375518615289
4959,-0.39586033013724775
4960,-1.302466648756456
4961,0.9536749320138711
4962,2.737173849816219
4963,-0.6513613776604132
4964,2.7345760822234753
4965,2.1309390748251644
4966,1.325207644548192
4967,1.6872864795298854
4968,-0.2110821237699895
4969,-2.1685981505495335
4970,-2.7589912651042825
4971,1.982238437636498
4972,-0.31579495934646507
4973,1.719152220497688
4974,2.3056626397718563
4975,-6.479505606133859
4976,-1.7178814092483892
4977,-1.0143083641936017
4978,-5.7043452288229135
4979,-3.521546210952761
4980,-0.9699725308420952
4981,0.35531110430184754
4982,0.5015713793501618
4983,0.3999869519925966
4984,-1.0623552022306968
4985,0.08553887118882814
4986,0.13512871832300563
4987,0.0910619385453856
4988,2.0966094055453595
4989,0.0
4990,-0.5105193766239268
4991,-3.5853727976542586
4992,0.2907943272638363
4993,2.0934808855261453
4994,1.8858024340786188
4995,-2.3293076169675486
4996,-6.606051882581773
4997,-5.091465452411848
4998,-2.020841897423807
4999,0.13872339596032363


==> Figure/self_sampling_ref_margin_kde.csv <==
x,y
-100.0,0.0
-98.99497487437186,0.0
-97.98994974874373,0.0
-96.98492462311557,0.0
-95.97989949748744,0.0
-94.9748743718593,0.0
-93.96984924623115,0.0
-92.96482412060301,0.0
-91.95979899497488,0.0
-90.95477386934674,0.0
-89.9497487437186,0.0
-88.94472361809045,0.0
-87.93969849246231,0.0
-86.93467336683418,0.0
-85.92964824120602,0.0
-84.92462311557789,0.0
-83.91959798994975,0.0
-82.91457286432161,6.0304243e-316
-81.90954773869348,4.809244755703512e-297
-80.90452261306532,9.809059133961188e-279
-79.89949748743719,5.116809999411191e-261
-78.89447236180905,6.826415116682367e-244
-77.8894472361809,2.329204193768189e-227
-76.88442211055276,2.0325624492916797e-211
-75.87939698492463,4.536299266772943e-196
-74.87437185929649,2.5892916058142376e-181
-73.86934673366835,3.779912045248047e-167
-72.8643216080402,1.4112497915905842e-153
-71.85929648241206,1.3475582670427738e-140
-70.85427135678393,3.290884802788931e-128
-69.84924623115577,2.055413823377898e-116
-68.84422110552764,3.283275540684929e-105
-67.8391959798995,1.3413337590547087e-94
-66.83417085427136,1.4014830333811098e-84
-65.82914572864323,3.7450731013994115e-75
-64.82412060301507,2.559494611286929e-66
-63.81909547738694,4.473728304495897e-58
-62.8140703517588,1.9998916010823492e-50
-61.80904522613066,2.2864661339577325e-43
-60.80402010050251,6.685664135835379e-37
-59.798994974874375,4.999721380069404e-31
-58.79396984924624,9.5624354424589e-26
-57.788944723618094,4.67748813781597e-21
-56.78391959798995,5.851649956402114e-17
-55.77889447236181,1.8722569373196544e-13
-54.773869346733676,1.5320538252327817e-10
-53.76884422110553,3.206299328306188e-08
-52.76381909547739,1.716151285829935e-06
-51.75879396984925,2.349246245990696e-05
-50.75376884422111,8.224755161146026e-05
-49.74874371859297,7.364425632817861e-05
-48.743718592964825,1.686460792031441e-05
-47.73869346733669,9.877228077278594e-07
-46.73366834170855,1.4795014023867045e-08
-45.72864321608041,5.6678343054505824e-11
-44.72361809045226,5.5531624118195915e-14
-43.718592964824126,1.3915059595253467e-17
-42.71356783919599,8.91766659745517e-22
-41.708542713567844,1.4616347433421836e-26
-40.7035175879397,6.127000975569096e-32
-39.69849246231156,6.6616306661529e-38
-38.693467336683426,1.2901354743477237e-33
-37.68844221105528,4.582295429729344e-28
-36.68341708542714,4.1665399410773925e-23
-35.678391959799,9.707788845238655e-19
-34.673366834170864,5.8064492773945696e-15
-33.66834170854273,8.94686223235577e-12
-32.663316582914575,3.574854601537693e-09
-31.65829145728644,3.747862188777913e-07
-30.6532663316583,1.05100313828844e-05
-29.64824120603015,8.096995231806932e-05
-28.643216080402013,0.0001763330165575327
-27.638190954773876,0.0001176340475854777
-26.63316582914574,9.45254278377524e-05
-25.6281407035176,0.00019399483853732328
-24.62311557788945,0.00020051880933938032
-23.618090452261313,0.0002319692978655271
-22.613065326633176,0.0002632605099511581
-21.608040201005025,0.0002301325948933318
-20.603015075376888,0.00030443484187277263
-19.59798994974875,0.0005116264464817717
-18.592964824120614,0.00059006412721976
-17.587939698492477,0.0006154102719530123
-16.582914572864325,0.0009847636594103753
-15.577889447236188,0.001230580864340002
-14.572864321608051,0.001241402158717883
-13.5678391959799,0.0015018863839986526
-12.562814070351763,0.0022488688979263576
-11.557788944723626,0.003042236650302869
-10.552763819095489,0.0041482995350142346
-9.547738693467352,0.005383632113136468
-8.5427135678392,0.007105922783501142
-7.5376884422110635,0.010353828199107927
-6.532663316582926,0.015681791432635154
-5.527638190954775,0.02197658467121463
-4.522613065326638,0.02788297171621754
-3.517587939698501,0.038926085483825965
-2.512562814070364,0.060215928342922116
-1.507537688442227,0.09585299043106428
-0.5025125628140756,0.14548496009880882
0.5025125628140614,0.16485974753890117
1.5075376884421985,0.13278203042696962
2.5125628140703498,0.09180922993360231
3.517587939698487,0.05842674342955547
4.522613065326624,0.0347767135052122
5.527638190954761,0.021457216007002743
6.532663316582898,0.014688940782834064
7.537688442211049,0.009737248380600059
8.542713567839186,0.005658672838487456
9.547738693467323,0.003340118679997669
10.552763819095475,0.002380605641750847
11.557788944723612,0.0017314658659212214
12.562814070351749,0.0012898121249274328
13.567839195979886,0.0010286978361466852
14.572864321608023,0.0008135572912414142
15.577889447236174,0.0005353055937606337
16.58291457286431,0.0004839752296581053
17.58793969849245,0.0005131979341309896
18.5929648241206,0.00031415849947212244
19.597989949748737,9.81819856143451e-05
20.603015075376874,7.29428813619717e-05
21.60804020100501,9.316167776680711e-05
22.613065326633148,7.104151794127246e-05
23.6180904522613,9.644271172594838e-05
24.623115577889436,7.822711253074417e-05
25.628140703517573,9.074362201979384e-05
26.633165829145725,7.365432262683163e-05
27.63819095477386,1.6676100118074154e-05
28.643216080402,9.72829688984431e-07
29.64824120603015,3.47458067009248e-07
30.653266331658273,8.471552543306918e-06
31.658291457286424,5.5111769389560276e-05
32.66331658291455,9.169591232083872e-05
33.6683417085427,3.9019083397262376e-05
34.67336683417085,4.2464460987932055e-06
35.67839195979897,1.1819405537900493e-07
36.68341708542712,8.413701841787682e-10
37.688442211055275,1.531792951997971e-12
38.6934673366834,7.132380132530418e-16
39.69849246231155,8.493571786379793e-20
40.7035175879397,2.5868289185203848e-24
41.70854271356782,2.014960414178866e-29
42.713567839195974,4.014087129315775e-35
43.7185929648241,2.0451658723392376e-41
44.72361809045225,2.664966441592904e-48
45.7286432160804,8.881297490907451e-56
46.73366834170852,7.569767768438353e-64
47.738693467336674,1.6500996038208558e-72
48.7437185929648,9.199394208605507e-82
49.74874371859295,1.31168564107726e-91
50.7537688442211,4.783235512412616e-102
51.75879396984922,4.461030891740378e-113
52.76381909547737,1.0640699093047356e-124
53.768844221105525,6.491223443392149e-137
54.77386934673365,1.012755058687164e-149
55.7788944723618,5.677382914869872e-160
56.78391959798995,1.0376841920366922e-146
57.78894472361807,4.854146951100908e-134
58.793969849246224,5.807404866073977e-122
59.79899497487435,1.7769399604351077e-110
60.8040201005025,1.3905444287731675e-99
61.80904522613065,2.783033603740959e-89
62.81407035175877,1.424536221882596e-79
63.819095477386924,1.8648762084684418e-70
64.82412060301505,6.2437856559833405e-62
65.8291457286432,5.346473621515423e-54
66.83417085427135,1.1708690780097844e-46
67.83919597989947,6.557989400588157e-40
68.84422110552762,9.39408638721857e-34
69.84924623115577,3.4415957305191223e-28
70.8542713567839,3.224680002875758e-23
71.85929648241205,7.727426093238458e-19
72.8643216080402,4.735922220070864e-15
73.86934673366832,7.423278046015216e-12
74.87437185929647,2.975831659362529e-09
75.8793969849246,3.051001754550963e-07
76.88442211055275,8.000147982604453e-06
77.8894472361809,5.3650657527550795e-05
78.89447236180902,9.20181595913507e-05
79.89949748743717,4.0363935393844724e-05
80.9045226130653,4.528297249005746e-06
81.90954773869345,1.2992652342083547e-07
82.9145728643216,9.534154242890651e-10
83.91959798994972,1.7893199124706925e-12
84.92462311557787,8.588459694695428e-16
85.92964824120602,1.0542995816792653e-19
86.93467336683415,3.310047697853567e-24
87.9396984924623,2.657822265294037e-29
88.94472361809045,5.458069784552072e-35
89.94974874371857,2.8666435760209255e-41
90.95477386934672,3.8506121606921415e-48
91.95979899497485,1.3228400140971548e-55
92.964824120603,1.162268142180513e-63
93.96984924623115,2.611721174448815e-72
94.97487437185927,1.5009587320333667e-81
95.97989949748742,2.2061353767315383e-91
96.98492462311555,8.293102467623965e-102
97.9899497487437,7.973029473518201e-113
98.99497487437185,1.960429247455157e-124
100.0,1.2328221880690972e-136

